Deep Sub-Ensembles for Fast Uncertainty Estimation in Image Classification

Fast estimates of model uncertainty are required for many robust robotics applications. Deep Ensembles provides state of the art uncertainty without requiring Bayesian methods, but still it is computationally expensive. In this paper we propose deep sub-ensembles, an approximation to deep ensembles where the core idea is to ensemble only the layers close to the output, and not the whole model. With ResNet-20 on the CIFAR10 dataset, we obtain 1.5-2.5 speedup over a Deep Ensemble, with a small increase in error and NLL, and similarly up to 5-15 speedup with a VGG-like network on the SVHN dataset. Our results show that this idea enables a trade-off between error and uncertainty quality versus computational performance.

==> experiments/cifar10/deepensembles_resnet_cifar10.csv <==
num_ensembles;error;nll;flops
1;13.79;0.77632349729538;82040916
2;11.26;0.614461302757263;164081832
3;9.89;0.537526547908783;246122748
4;8.83000000000001;0.505067050457001;328163664
5;8.21;0.492648541927338;410204580
6;8.07;0.480451077222824;492245496
7;7.99;0.48017418384552;574286412
8;7.86;0.477108150720596;656327328
9;7.64;0.472091257572174;738368244
10;7.68;0.481730312108994;820409160
11;7.52000000000001;0.479343056678772;902450076
12;7.50999999999999;0.476487368345261;984490992
13;7.45;0.479965567588806;1066531908
14;7.39;0.47972372174263;1148572824
15;7.41000000000001;0.484802007675171;1230613740


==> experiments/cifar10/sub-deepensembles_1_resnet_cifar10-run0.csv <==
num_ensembles;error;nll;base_error;base_nll
1.0;17.720000000000002;1.086157202720642;17.720000000000002;1.086157202720642
2.0;16.220000000000002;0.8809152245521545;17.720000000000002;1.086157202720642
3.0;15.83;0.8329441547393799;17.720000000000002;1.086157202720642
4.0;16.090000000000003;0.8488688468933105;17.720000000000002;1.086157202720642
5.0;15.980000000000006;0.8252925872802734;17.720000000000002;1.086157202720642
6.0;15.449999999999998;0.796737551689148;17.720000000000002;1.086157202720642
7.0;15.849999999999998;0.8145554661750793;17.720000000000002;1.086157202720642
8.0;16.13;0.8304097652435303;17.720000000000002;1.086157202720642
9.0;15.459999999999996;0.7876906394958496;17.720000000000002;1.086157202720642
10.0;15.390000000000004;0.7887892723083496;17.720000000000002;1.086157202720642
11.0;15.080000000000005;0.7578924298286438;17.720000000000002;1.086157202720642
12.0;14.690000000000003;0.7440295815467834;17.720000000000002;1.086157202720642
13.0;15.03;0.7528250813484192;17.720000000000002;1.086157202720642
14.0;14.859999999999996;0.7529970407485962;17.720000000000002;1.086157202720642
15.0;14.680000000000003;0.7450889945030212;17.720000000000002;1.086157202720642


==> experiments/cifar10/sub-deepensembles_1_resnet_cifar10-run1.csv <==
num_ensembles;error;nll;base_error;base_nll
1.0;15.100000000000001;0.9114933609962463;15.100000000000001;0.9114933609962463
2.0;13.790000000000003;0.7782684564590454;15.100000000000001;0.9114933609962463
3.0;12.160000000000004;0.6641155481338501;15.100000000000001;0.9114933609962463
4.0;11.780000000000001;0.649954080581665;15.100000000000001;0.9114933609962463
5.0;11.140000000000006;0.607556939125061;15.100000000000001;0.9114933609962463
6.0;10.48;0.5767039656639099;15.100000000000001;0.9114933609962463
7.0;10.160000000000002;0.5607703328132629;15.100000000000001;0.9114933609962463
8.0;10.199999999999998;0.5562099814414978;15.100000000000001;0.9114933609962463
9.0;10.08;0.5554304122924805;15.100000000000001;0.9114933609962463
10.0;9.940000000000005;0.5458441376686096;15.100000000000001;0.9114933609962463
11.0;9.699999999999998;0.5384491086006165;15.100000000000001;0.9114933609962463
12.0;9.530000000000005;0.5347476005554199;15.100000000000001;0.9114933609962463
13.0;9.619999999999996;0.5343167185783386;15.100000000000001;0.9114933609962463
14.0;9.619999999999996;0.5325162410736084;15.100000000000001;0.9114933609962463
15.0;9.650000000000002;0.5306206345558167;15.100000000000001;0.9114933609962463


==> experiments/cifar10/sub-deepensembles_1_resnet_cifar10-run2.csv <==
num_ensembles;error;nll;base_error;base_nll
1.0;16.069999999999997;0.9534578323364258;16.069999999999997;0.9534578323364258
2.0;13.71;0.7168516516685486;16.069999999999997;0.9534578323364258
3.0;11.680000000000001;0.6195101737976074;16.069999999999997;0.9534578323364258
4.0;11.49;0.6115312576293945;16.069999999999997;0.9534578323364258
5.0;11.970000000000002;0.6294602751731873;16.069999999999997;0.9534578323364258
6.0;11.170000000000002;0.6074761152267456;16.069999999999997;0.9534578323364258
7.0;10.799999999999999;0.5861259698867798;16.069999999999997;0.9534578323364258
8.0;10.460000000000003;0.5716457962989807;16.069999999999997;0.9534578323364258
9.0;10.370000000000001;0.5714074969291687;16.069999999999997;0.9534578323364258
10.0;10.429999999999994;0.5659570693969727;16.069999999999997;0.9534578323364258
11.0;10.389999999999999;0.5648780465126038;16.069999999999997;0.9534578323364258
12.0;10.450000000000003;0.5623083114624023;16.069999999999997;0.9534578323364258
13.0;10.409999999999997;0.5592884421348572;16.069999999999997;0.9534578323364258
14.0;10.329999999999995;0.555456817150116;16.069999999999997;0.9534578323364258
15.0;10.280000000000001;0.5559981465339661;16.069999999999997;0.9534578323364258


==> experiments/cifar10/sub-deepensembles_1_resnet_cifar10-run3.csv <==
num_ensembles;error;nll;base_error;base_nll
1.0;16.080000000000005;0.9780836701393127;16.080000000000005;0.9780836701393127
2.0;15.649999999999997;0.8536052703857422;16.080000000000005;0.9780836701393127
3.0;13.260000000000005;0.7211416959762573;16.080000000000005;0.9780836701393127
4.0;12.519999999999998;0.669411301612854;16.080000000000005;0.9780836701393127
5.0;12.019999999999998;0.6319105625152588;16.080000000000005;0.9780836701393127
6.0;11.550000000000004;0.6212918162345886;16.080000000000005;0.9780836701393127
7.0;11.570000000000002;0.6117633581161499;16.080000000000005;0.9780836701393127
8.0;10.79;0.5902025103569031;16.080000000000005;0.9780836701393127
9.0;11.019999999999996;0.5913651585578918;16.080000000000005;0.9780836701393127
10.0;10.919999999999996;0.5884164571762085;16.080000000000005;0.9780836701393127
11.0;10.750000000000004;0.5849010944366455;16.080000000000005;0.9780836701393127
12.0;10.870000000000001;0.5841677784919739;16.080000000000005;0.9780836701393127
13.0;10.799999999999999;0.5862100720405579;16.080000000000005;0.9780836701393127
14.0;10.760000000000003;0.5901554822921753;16.080000000000005;0.9780836701393127
15.0;10.960000000000003;0.5901806950569153;16.080000000000005;0.9780836701393127


==> experiments/cifar10/sub-deepensembles_1_resnet_cifar10-run4.csv <==
num_ensembles;error;nll;base_error;base_nll
1.0;16.500000000000004;0.9630054831504822;16.500000000000004;0.9630054831504822
2.0;14.32;0.7570175528526306;16.500000000000004;0.9630054831504822
3.0;12.460000000000004;0.6710604429244995;16.500000000000004;0.9630054831504822
4.0;11.509999999999998;0.624274730682373;16.500000000000004;0.9630054831504822
5.0;10.919999999999996;0.6010276675224304;16.500000000000004;0.9630054831504822
6.0;11.019999999999996;0.5952244997024536;16.500000000000004;0.9630054831504822
7.0;10.7;0.5798454284667969;16.500000000000004;0.9630054831504822
8.0;10.7;0.5762608051300049;16.500000000000004;0.9630054831504822
9.0;10.640000000000004;0.5720414519309998;16.500000000000004;0.9630054831504822
10.0;10.529999999999994;0.5685634016990662;16.500000000000004;0.9630054831504822
11.0;10.429999999999994;0.561481773853302;16.500000000000004;0.9630054831504822
12.0;10.370000000000001;0.5601417422294617;16.500000000000004;0.9630054831504822
13.0;10.609999999999998;0.5621619820594788;16.500000000000004;0.9630054831504822
14.0;10.450000000000003;0.5580571293830872;16.500000000000004;0.9630054831504822
15.0;10.68;0.5669854283332825;16.500000000000004;0.9630054831504822


==> experiments/cifar10/sub-deepensembles_1_resnet_cifar10-run5.csv <==
num_ensembles;error;nll;base_error;base_nll
1.0;17.379999999999995;1.0144474506378174;17.379999999999995;1.0144474506378174
2.0;13.62;0.7418464422225952;17.379999999999995;1.0144474506378174
3.0;11.419999999999996;0.614573061466217;17.379999999999995;1.0144474506378174
4.0;10.909999999999997;0.6023093461990356;17.379999999999995;1.0144474506378174
5.0;10.519999999999996;0.574550986289978;17.379999999999995;1.0144474506378174
6.0;10.389999999999999;0.5629352331161499;17.379999999999995;1.0144474506378174
7.0;10.260000000000002;0.5682726502418518;17.379999999999995;1.0144474506378174
8.0;10.160000000000002;0.5632697343826294;17.379999999999995;1.0144474506378174
9.0;9.989999999999998;0.5602883100509644;17.379999999999995;1.0144474506378174
10.0;10.140000000000004;0.5696150660514832;17.379999999999995;1.0144474506378174
11.0;10.19;0.5618317127227783;17.379999999999995;1.0144474506378174
12.0;10.18;0.5566053986549377;17.379999999999995;1.0144474506378174
13.0;10.119999999999996;0.5549938678741455;17.379999999999995;1.0144474506378174
14.0;9.930000000000005;0.5502087473869324;17.379999999999995;1.0144474506378174
15.0;10.019999999999996;0.5466879606246948;17.379999999999995;1.0144474506378174


==> experiments/cifar10/sub-deepensembles_1_resnet_cifar10-run6.csv <==
num_ensembles;error;nll;base_error;base_nll
1.0;13.91;0.8002962470054626;13.91;0.8002962470054626
2.0;11.270000000000003;0.6116372346878052;13.91;0.8002962470054626
3.0;10.229999999999995;0.5566274523735046;13.91;0.8002962470054626
4.0;10.18;0.5481018424034119;13.91;0.8002962470054626
5.0;10.199999999999998;0.5632706880569458;13.91;0.8002962470054626
6.0;9.689999999999998;0.538476824760437;13.91;0.8002962470054626
7.0;9.770000000000001;0.5351064205169678;13.91;0.8002962470054626
8.0;9.599999999999998;0.5283946394920349;13.91;0.8002962470054626
9.0;9.519999999999996;0.5191674828529358;13.91;0.8002962470054626
10.0;9.370000000000001;0.5126417279243469;13.91;0.8002962470054626
11.0;9.389999999999999;0.5089432597160339;13.91;0.8002962470054626
12.0;9.440000000000005;0.5088379383087158;13.91;0.8002962470054626
13.0;9.330000000000005;0.5059683322906494;13.91;0.8002962470054626
14.0;9.250000000000004;0.5036284923553467;13.91;0.8002962470054626
15.0;9.319999999999995;0.5023042559623718;13.91;0.8002962470054626


==> experiments/cifar10/sub-deepensembles_1_resnet_cifar10-run7.csv <==
num_ensembles;error;nll;base_error;base_nll
1.0;13.570000000000004;0.7776116728782654;13.570000000000004;0.7776116728782654
2.0;13.980000000000004;0.7246144413948059;13.570000000000004;0.7776116728782654
3.0;11.460000000000004;0.6189488172531128;13.570000000000004;0.7776116728782654
4.0;10.79;0.5793455839157104;13.570000000000004;0.7776116728782654
5.0;10.59;0.5707941651344299;13.570000000000004;0.7776116728782654
6.0;10.229999999999995;0.5386765003204346;13.570000000000004;0.7776116728782654
7.0;9.689999999999998;0.5262617468833923;13.570000000000004;0.7776116728782654
8.0;9.619999999999996;0.5231257081031799;13.570000000000004;0.7776116728782654
9.0;9.57;0.5155392289161682;13.570000000000004;0.7776116728782654
10.0;9.440000000000005;0.5112228989601135;13.570000000000004;0.7776116728782654
11.0;9.419999999999995;0.5099560618400574;13.570000000000004;0.7776116728782654
12.0;9.389999999999999;0.5100606679916382;13.570000000000004;0.7776116728782654
13.0;9.440000000000005;0.5073142051696777;13.570000000000004;0.7776116728782654
14.0;9.28;0.5056045055389404;13.570000000000004;0.7776116728782654
15.0;9.240000000000004;0.5049828886985779;13.570000000000004;0.7776116728782654


==> experiments/cifar10/sub-deepensembles_1_resnet_cifar10-run8.csv <==
num_ensembles;error;nll;base_error;base_nll
1.0;17.720000000000002;1.039703130722046;17.720000000000002;1.039703130722046
2.0;13.600000000000001;0.7391742467880249;17.720000000000002;1.039703130722046
3.0;12.860000000000005;0.6963054537773132;17.720000000000002;1.039703130722046
4.0;11.770000000000003;0.6372268199920654;17.720000000000002;1.039703130722046
5.0;11.529999999999996;0.6284222602844238;17.720000000000002;1.039703130722046
6.0;11.439999999999994;0.6211590766906738;17.720000000000002;1.039703130722046
7.0;11.19;0.5959425568580627;17.720000000000002;1.039703130722046
8.0;10.960000000000003;0.5833998322486877;17.720000000000002;1.039703130722046
9.0;10.840000000000005;0.5731233358383179;17.720000000000002;1.039703130722046
10.0;10.870000000000001;0.5839318633079529;17.720000000000002;1.039703130722046
11.0;10.79;0.5775074362754822;17.720000000000002;1.039703130722046
12.0;10.670000000000002;0.5684818029403687;17.720000000000002;1.039703130722046
13.0;10.499999999999998;0.5653657913208008;17.720000000000002;1.039703130722046
14.0;10.629999999999995;0.5663321614265442;17.720000000000002;1.039703130722046
15.0;10.419999999999996;0.5616011619567871;17.720000000000002;1.039703130722046


==> experiments/cifar10/sub-deepensembles_1_resnet_cifar10-run9.csv <==
num_ensembles;error;nll;base_error;base_nll
1.0;14.680000000000003;0.8309000730514526;14.680000000000003;0.8309000730514526
2.0;14.070000000000004;0.7399839162826538;14.680000000000003;0.8309000730514526
3.0;11.580000000000002;0.6390920877456665;14.680000000000003;0.8309000730514526
4.0;11.509999999999998;0.6088709235191345;14.680000000000003;0.8309000730514526
5.0;10.829999999999995;0.5697585940361023;14.680000000000003;0.8309000730514526
6.0;10.58;0.5636358857154846;14.680000000000003;0.8309000730514526
7.0;10.460000000000003;0.5516137480735779;14.680000000000003;0.8309000730514526
8.0;10.240000000000006;0.5483519434928894;14.680000000000003;0.8309000730514526
9.0;10.450000000000003;0.5482978224754333;14.680000000000003;0.8309000730514526
10.0;10.360000000000003;0.54698646068573;14.680000000000003;0.8309000730514526
11.0;10.319999999999997;0.5523224472999573;14.680000000000003;0.8309000730514526
12.0;9.899999999999999;0.5437188744544983;14.680000000000003;0.8309000730514526
13.0;9.950000000000003;0.5369182825088501;14.680000000000003;0.8309000730514526
14.0;9.760000000000002;0.5335636138916016;14.680000000000003;0.8309000730514526
15.0;9.850000000000003;0.5316480398178101;14.680000000000003;0.8309000730514526


==> experiments/cifar10/sub-deepensembles_1_resnet_cifar10.csv <==
num_ensembles;error;nll;flops
1;14.74;0.869786143302918;82040916
2;12.16;0.63983565568924;108314536
3;11.7;0.604884207248688;134588156
4;10.92;0.578412055969238;160861776
5;10.75;0.568130731582642;187135396
6;10.59;0.555855393409729;213409016
7;10.39;0.547118782997131;239682636
8;10.19;0.54006415605545;265956256
9;10.19;0.540009677410126;292229876
10;10.03;0.529705703258514;318503496
11;9.97;0.5294508934021;344777116
12;9.79;0.519580364227295;371050736
13;9.86;0.520856618881226;397324356
14;9.75;0.526031613349915;423597976
15;9.69;0.520345687866211;449871596


==> experiments/cifar10/sub-deepensembles_2_resnet_cifar10.csv <==
num_ensembles;error;nll;flops
1;15.04;0.951702415943146;82040916
2;10.97;0.599737763404846;134645928
3;10.27;0.552073121070862;187250940
4;9.6;0.527292847633362;239855952
5;9.27;0.507757723331451;292460964
6;8.94;0.506377756595612;345065976
7;8.91999999999999;0.501333713531494;397670988
8;8.78;0.494350105524063;450276000
9;8.98;0.49644473195076;502881012
10;8.66;0.48925107717514;555486024
11;8.45;0.490079015493393;608091036
12;8.75;0.491088271141052;660696048
13;8.58;0.486152976751328;713301060
14;8.48;0.483465284109116;765906072
15;8.4;0.48149898648262;818511084


==> experiments/cifar10/sub-deepensembles_cifar10_resnet_speedup-1.csv <==
num_ensembles;speedup
1.0;1.0
2.0;1.5148643760981444
3.0;1.8287103064254777
4.0;2.040035067124958
5.0;2.1920202632322963
6.0;2.3065824735352325
7.0;2.396028438205261
8.0;2.4678018027145034
9.0;2.526669258142518
10.0;2.5758246622197203
11.0;2.6174883254142656
12.0;2.653251689008912
13.0;2.6842852493039717
14.0;2.7114691029590756
15.0;2.735477747299254


==> experiments/cifar10/sub-deepensembles_cifar10_resnet_speedup-2.csv <==
num_ensembles;speedup
1.0;1.0
2.0;1.2186171125798917
3.0;1.3144006006057967
4.0;1.3681697754992546
5.0;1.4025960059408134
6.0;1.4265257377910825
7.0;1.4441244881560231
8.0;1.4576111718146203
9.0;1.4682762450374642
10.0;1.4769213347481087
11.0;1.4840706778647532
12.0;1.4900815510856513
13.0;1.4952058363687277
14.0;1.4996262152625943
15.0;1.5034784061641369


==> experiments/mnist/deepensembles_cnn_mnist.csv <==
num_ensembles;error;nll
1.0;1.21;0.17654238641262054
2.0;0.8900000000000019;0.07467889040708542
3.0;0.7600000000000051;0.060069091618061066
4.0;0.7499999999999951;0.05127576366066933
5.0;0.7000000000000006;0.045191965997219086
6.0;0.6399999999999961;0.04161975160241127
7.0;0.6299999999999972;0.038993388414382935
8.0;0.649999999999995;0.03895886242389679
9.0;0.649999999999995;0.038138601928949356
10.0;0.6299999999999972;0.03763141483068466
11.0;0.6099999999999994;0.035603463649749756
12.0;0.6099999999999994;0.03544769436120987
13.0;0.6099999999999994;0.035566605627536774
14.0;0.6399999999999961;0.03574646636843681
15.0;0.6099999999999994;0.03572770953178406


==> experiments/mnist/sub-deepensembles_1_cnn_mnist-run0.csv <==
num_ensembles;error;nll;base_error;base_nll
1.0;1.3499999999999956;0.22718974947929382;1.3499999999999956;0.22718974947929382
2.0;0.9000000000000008;0.1288711130619049;1.3499999999999956;0.22718974947929382
3.0;0.8299999999999974;0.09977839142084122;1.3499999999999956;0.22718974947929382
4.0;0.8000000000000007;0.08529666811227798;1.3499999999999956;0.22718974947929382
5.0;0.7800000000000029;0.07591074705123901;1.3499999999999956;0.22718974947929382
6.0;0.770000000000004;0.072319895029068;1.3499999999999956;0.22718974947929382
7.0;0.7499999999999951;0.0684901773929596;1.3499999999999956;0.22718974947929382
8.0;0.7600000000000051;0.06390485912561417;1.3499999999999956;0.22718974947929382
9.0;0.7399999999999962;0.06317701935768127;1.3499999999999956;0.22718974947929382
10.0;0.7399999999999962;0.06402090191841125;1.3499999999999956;0.22718974947929382
11.0;0.7600000000000051;0.06318818032741547;1.3499999999999956;0.22718974947929382
12.0;0.7199999999999984;0.06163535267114639;1.3499999999999956;0.22718974947929382
13.0;0.7299999999999973;0.06069984287023544;1.3499999999999956;0.22718974947929382
14.0;0.7499999999999951;0.05971335619688034;1.3499999999999956;0.22718974947929382
15.0;0.7299999999999973;0.05753234773874283;1.3499999999999956;0.22718974947929382


==> experiments/mnist/sub-deepensembles_1_cnn_mnist-run1.csv <==
num_ensembles;error;nll;base_error;base_nll
1.0;0.8700000000000041;0.13986952602863312;0.8700000000000041;0.13986952602863312
2.0;0.6800000000000028;0.08758223801851273;0.8700000000000041;0.13986952602863312
3.0;0.6700000000000039;0.07040559500455856;0.8700000000000041;0.13986952602863312
4.0;0.6399999999999961;0.06465062499046326;0.8700000000000041;0.13986952602863312
5.0;0.7299999999999973;0.060558244585990906;0.8700000000000041;0.13986952602863312
6.0;0.7399999999999962;0.057614635676145554;0.8700000000000041;0.13986952602863312
7.0;0.6900000000000017;0.056802183389663696;0.8700000000000041;0.13986952602863312
8.0;0.7000000000000006;0.055783677846193314;0.8700000000000041;0.13986952602863312
9.0;0.6900000000000017;0.05624934658408165;0.8700000000000041;0.13986952602863312
10.0;0.6700000000000039;0.0551743283867836;0.8700000000000041;0.13986952602863312
11.0;0.6900000000000017;0.053432099521160126;0.8700000000000041;0.13986952602863312
12.0;0.6800000000000028;0.05229661241173744;0.8700000000000041;0.13986952602863312
13.0;0.6700000000000039;0.05016272887587547;0.8700000000000041;0.13986952602863312
14.0;0.7000000000000006;0.050368160009384155;0.8700000000000041;0.13986952602863312
15.0;0.7000000000000006;0.04875452443957329;0.8700000000000041;0.13986952602863312


==> experiments/mnist/sub-deepensembles_1_cnn_mnist-run2.csv <==
num_ensembles;error;nll;base_error;base_nll
1.0;1.0299999999999976;0.14178627729415894;1.0299999999999976;0.14178627729415894
2.0;0.8900000000000019;0.0895659402012825;1.0299999999999976;0.14178627729415894
3.0;0.8000000000000007;0.07389349490404129;1.0299999999999976;0.14178627729415894
4.0;0.7000000000000006;0.06758579611778259;1.0299999999999976;0.14178627729415894
5.0;0.660000000000005;0.06548736244440079;1.0299999999999976;0.14178627729415894
6.0;0.660000000000005;0.06244663521647453;1.0299999999999976;0.14178627729415894
7.0;0.660000000000005;0.05597745254635811;1.0299999999999976;0.14178627729415894
8.0;0.6299999999999972;0.056079283356666565;1.0299999999999976;0.14178627729415894
9.0;0.6700000000000039;0.05231010168790817;1.0299999999999976;0.14178627729415894
10.0;0.6099999999999994;0.049510709941387177;1.0299999999999976;0.14178627729415894
11.0;0.6299999999999972;0.04849402606487274;1.0299999999999976;0.14178627729415894
12.0;0.649999999999995;0.045635756105184555;1.0299999999999976;0.14178627729415894
13.0;0.6399999999999961;0.04346974194049835;1.0299999999999976;0.14178627729415894
14.0;0.6299999999999972;0.04365873336791992;1.0299999999999976;0.14178627729415894
15.0;0.5900000000000016;0.04342871904373169;1.0299999999999976;0.14178627729415894


==> experiments/mnist/sub-deepensembles_1_cnn_mnist-run3.csv <==
num_ensembles;error;nll;base_error;base_nll
1.0;0.880000000000003;0.1467178910970688;0.880000000000003;0.1467178910970688
2.0;0.8199999999999985;0.09142877161502838;0.880000000000003;0.1467178910970688
3.0;0.6700000000000039;0.07511070370674133;0.880000000000003;0.1467178910970688
4.0;0.6299999999999972;0.06321637332439423;0.880000000000003;0.1467178910970688
5.0;0.6700000000000039;0.0610702745616436;0.880000000000003;0.1467178910970688
6.0;0.649999999999995;0.054830823093652725;0.880000000000003;0.1467178910970688
7.0;0.7000000000000006;0.05302921310067177;0.880000000000003;0.1467178910970688
8.0;0.6900000000000017;0.052023667842149734;0.880000000000003;0.1467178910970688
9.0;0.6700000000000039;0.05224037915468216;0.880000000000003;0.1467178910970688
10.0;0.6399999999999961;0.05144582688808441;0.880000000000003;0.1467178910970688
11.0;0.6800000000000028;0.05126313492655754;0.880000000000003;0.1467178910970688
12.0;0.660000000000005;0.05009111389517784;0.880000000000003;0.1467178910970688
13.0;0.660000000000005;0.04996221140027046;0.880000000000003;0.1467178910970688
14.0;0.660000000000005;0.049945440143346786;0.880000000000003;0.1467178910970688
15.0;0.660000000000005;0.050086334347724915;0.880000000000003;0.1467178910970688


==> experiments/mnist/sub-deepensembles_1_cnn_mnist-run4.csv <==
num_ensembles;error;nll;base_error;base_nll
1.0;0.9800000000000031;0.13820496201515198;0.9800000000000031;0.13820496201515198
2.0;0.7499999999999951;0.08298497647047043;0.9800000000000031;0.13820496201515198
3.0;0.7900000000000018;0.06823500245809555;0.9800000000000031;0.13820496201515198
4.0;0.6900000000000017;0.06434744596481323;0.9800000000000031;0.13820496201515198
5.0;0.7000000000000006;0.060845520347356796;0.9800000000000031;0.13820496201515198
6.0;0.7299999999999973;0.05675555393099785;0.9800000000000031;0.13820496201515198
7.0;0.6700000000000039;0.0552121102809906;0.9800000000000031;0.13820496201515198
8.0;0.7499999999999951;0.05414239317178726;0.9800000000000031;0.13820496201515198
9.0;0.7099999999999995;0.05221779644489288;0.9800000000000031;0.13820496201515198
10.0;0.7499999999999951;0.05188726633787155;0.9800000000000031;0.13820496201515198
11.0;0.7299999999999973;0.050575412809848785;0.9800000000000031;0.13820496201515198
12.0;0.7499999999999951;0.04946410655975342;0.9800000000000031;0.13820496201515198
13.0;0.7299999999999973;0.049612171947956085;0.9800000000000031;0.13820496201515198
14.0;0.7399999999999962;0.049111127853393555;0.9800000000000031;0.13820496201515198
15.0;0.7399999999999962;0.04915304481983185;0.9800000000000031;0.13820496201515198


==> experiments/mnist/sub-deepensembles_1_cnn_mnist-run5.csv <==
num_ensembles;error;nll;base_error;base_nll
1.0;1.0499999999999954;0.15494076907634735;1.0499999999999954;0.15494076907634735
2.0;0.9099999999999997;0.10824322700500488;1.0499999999999954;0.15494076907634735
3.0;0.8399999999999963;0.09083613008260727;1.0499999999999954;0.15494076907634735
4.0;0.8199999999999985;0.07948039472103119;1.0499999999999954;0.15494076907634735
5.0;0.8199999999999985;0.06963168829679489;1.0499999999999954;0.15494076907634735
6.0;0.8099999999999996;0.062212683260440826;1.0499999999999954;0.15494076907634735
7.0;0.770000000000004;0.05872974917292595;1.0499999999999954;0.15494076907634735
8.0;0.7199999999999984;0.0567365400493145;1.0499999999999954;0.15494076907634735
9.0;0.7199999999999984;0.056083131581544876;1.0499999999999954;0.15494076907634735
10.0;0.7199999999999984;0.054967060685157776;1.0499999999999954;0.15494076907634735
11.0;0.7199999999999984;0.05534859001636505;1.0499999999999954;0.15494076907634735
12.0;0.7399999999999962;0.05427216365933418;1.0499999999999954;0.15494076907634735
13.0;0.7099999999999995;0.0544823482632637;1.0499999999999954;0.15494076907634735
14.0;0.7299999999999973;0.05257026478648186;1.0499999999999954;0.15494076907634735
15.0;0.6700000000000039;0.052409686148166656;1.0499999999999954;0.15494076907634735


==> experiments/mnist/sub-deepensembles_1_cnn_mnist-run6.csv <==
num_ensembles;error;nll;base_error;base_nll
1.0;1.0499999999999954;0.17578956484794617;1.0499999999999954;0.17578956484794617
2.0;0.9099999999999997;0.11517509818077087;1.0499999999999954;0.17578956484794617
3.0;0.8099999999999996;0.08059252798557281;1.0499999999999954;0.17578956484794617
4.0;0.7499999999999951;0.06895188242197037;1.0499999999999954;0.17578956484794617
5.0;0.7000000000000006;0.06605177372694016;1.0499999999999954;0.17578956484794617
6.0;0.7499999999999951;0.060418225824832916;1.0499999999999954;0.17578956484794617
7.0;0.7099999999999995;0.05387027561664581;1.0499999999999954;0.17578956484794617
8.0;0.7499999999999951;0.04926832392811775;1.0499999999999954;0.17578956484794617
9.0;0.7399999999999962;0.04828430339694023;1.0499999999999954;0.17578956484794617
10.0;0.7399999999999962;0.04836779832839966;1.0499999999999954;0.17578956484794617
11.0;0.7199999999999984;0.04703770577907562;1.0499999999999954;0.17578956484794617
12.0;0.7000000000000006;0.04681463539600372;1.0499999999999954;0.17578956484794617
13.0;0.7099999999999995;0.046965647488832474;1.0499999999999954;0.17578956484794617
14.0;0.7199999999999984;0.04683762043714523;1.0499999999999954;0.17578956484794617
15.0;0.7099999999999995;0.04706047847867012;1.0499999999999954;0.17578956484794617


==> experiments/mnist/sub-deepensembles_1_cnn_mnist-run7.csv <==
num_ensembles;error;nll;base_error;base_nll
1.0;0.9199999999999986;0.13432691991329193;0.9199999999999986;0.13432691991329193
2.0;0.9499999999999953;0.10101394355297089;0.9199999999999986;0.13432691991329193
3.0;0.8299999999999974;0.08681756258010864;0.9199999999999986;0.13432691991329193
4.0;0.7800000000000029;0.07413100451231003;0.9199999999999986;0.13432691991329193
5.0;0.8000000000000007;0.06509573012590408;0.9199999999999986;0.13432691991329193
6.0;0.770000000000004;0.0619594007730484;0.9199999999999986;0.13432691991329193
7.0;0.770000000000004;0.05845289304852486;0.9199999999999986;0.13432691991329193
8.0;0.7499999999999951;0.056770890951156616;0.9199999999999986;0.13432691991329193
9.0;0.7399999999999962;0.055653657764196396;0.9199999999999986;0.13432691991329193
10.0;0.7299999999999973;0.055573754012584686;0.9199999999999986;0.13432691991329193
11.0;0.6900000000000017;0.05494454503059387;0.9199999999999986;0.13432691991329193
12.0;0.6800000000000028;0.054515138268470764;0.9199999999999986;0.13432691991329193
13.0;0.6700000000000039;0.05106273293495178;0.9199999999999986;0.13432691991329193
14.0;0.649999999999995;0.050170328468084335;0.9199999999999986;0.13432691991329193
15.0;0.649999999999995;0.049669746309518814;0.9199999999999986;0.13432691991329193


==> experiments/mnist/sub-deepensembles_1_cnn_mnist-run8.csv <==
num_ensembles;error;nll;base_error;base_nll
1.0;1.2199999999999989;0.178193598985672;1.2199999999999989;0.178193598985672
2.0;0.8600000000000052;0.08488410711288452;1.2199999999999989;0.178193598985672
3.0;0.8700000000000041;0.06569714844226837;1.2199999999999989;0.178193598985672
4.0;0.7000000000000006;0.05857143551111221;1.2199999999999989;0.178193598985672
5.0;0.6900000000000017;0.05705594643950462;1.2199999999999989;0.178193598985672
6.0;0.6399999999999961;0.05163143202662468;1.2199999999999989;0.178193598985672
7.0;0.6900000000000017;0.051139384508132935;1.2199999999999989;0.178193598985672
8.0;0.6700000000000039;0.05086616054177284;1.2199999999999989;0.178193598985672
9.0;0.6399999999999961;0.050351012498140335;1.2199999999999989;0.178193598985672
10.0;0.6700000000000039;0.04947798326611519;1.2199999999999989;0.178193598985672
11.0;0.6299999999999972;0.04827345535159111;1.2199999999999989;0.178193598985672
12.0;0.6199999999999983;0.04537966474890709;1.2199999999999989;0.178193598985672
13.0;0.6399999999999961;0.045428432524204254;1.2199999999999989;0.178193598985672
14.0;0.6199999999999983;0.045133814215660095;1.2199999999999989;0.178193598985672
15.0;0.6299999999999972;0.045373767614364624;1.2199999999999989;0.178193598985672


==> experiments/mnist/sub-deepensembles_1_cnn_mnist-run9.csv <==
num_ensembles;error;nll;base_error;base_nll
1.0;1.1800000000000033;0.17665256559848785;1.1800000000000033;0.17665256559848785
2.0;1.0099999999999998;0.11085303872823715;1.1800000000000033;0.17665256559848785
3.0;0.8000000000000007;0.09182676672935486;1.1800000000000033;0.17665256559848785
4.0;0.880000000000003;0.07820731401443481;1.1800000000000033;0.17665256559848785
5.0;0.8199999999999985;0.0743495374917984;1.1800000000000033;0.17665256559848785
6.0;0.7600000000000051;0.0688285380601883;1.1800000000000033;0.17665256559848785
7.0;0.770000000000004;0.06272090971469879;1.1800000000000033;0.17665256559848785
8.0;0.8099999999999996;0.05914599448442459;1.1800000000000033;0.17665256559848785
9.0;0.7900000000000018;0.05930643901228905;1.1800000000000033;0.17665256559848785
10.0;0.8000000000000007;0.059669505804777145;1.1800000000000033;0.17665256559848785
11.0;0.770000000000004;0.05740969255566597;1.1800000000000033;0.17665256559848785
12.0;0.770000000000004;0.05722818151116371;1.1800000000000033;0.17665256559848785
13.0;0.7399999999999962;0.05615115910768509;1.1800000000000033;0.17665256559848785
14.0;0.7900000000000018;0.055882688611745834;1.1800000000000033;0.17665256559848785
15.0;0.7900000000000018;0.05454845726490021;1.1800000000000033;0.17665256559848785


==> experiments/mnist/sub-deepensembles_1_cnn_mnist.csv <==
num_ensembles;error;nll
1.0;1.1800000000000033;0.1790110170841217
2.0;0.8700000000000041;0.09948442131280899
3.0;0.8900000000000019;0.07729887962341309
4.0;0.8900000000000019;0.07062374800443649
5.0;0.8600000000000052;0.06317837536334991
6.0;0.8499999999999952;0.06211540475487709
7.0;0.8299999999999974;0.05913402885198593
8.0;0.8600000000000052;0.05876564234495163
9.0;0.7600000000000051;0.053402844816446304
10.0;0.7600000000000051;0.051260724663734436
11.0;0.770000000000004;0.05125635489821434
12.0;0.7600000000000051;0.050924547016620636
13.0;0.7499999999999951;0.050127062946558
14.0;0.7299999999999973;0.0495859794318676
15.0;0.7399999999999962;0.04952790588140488


==> experiments/mnist/sub-deepensembles_2_cnn_mnist.csv <==
num_ensembles;error;nll
1.0;1.090000000000002;0.1700158566236496
2.0;0.8299999999999974;0.09412284195423126
3.0;0.770000000000004;0.06451202929019928
4.0;0.7000000000000006;0.05879051610827446
5.0;0.7099999999999995;0.051181115210056305
6.0;0.6800000000000028;0.04879108443856239
7.0;0.660000000000005;0.04665611684322357
8.0;0.649999999999995;0.046838656067848206
9.0;0.660000000000005;0.04496528580784798
10.0;0.6399999999999961;0.04577096179127693
11.0;0.649999999999995;0.043527282774448395
12.0;0.6399999999999961;0.04313988238573074
13.0;0.6099999999999994;0.04072609171271324
14.0;0.6199999999999983;0.03896520659327507
15.0;0.6299999999999972;0.038492556661367416


==> experiments/mnist/sub-deepensembles_2_mlp_mnist.csv <==
num_ensembles;error;nll
1.0;1.639999999999997;0.1261109560728073
2.0;1.6199999999999992;0.10264331102371216
3.0;1.4900000000000024;0.09258200228214264
4.0;1.5199999999999991;0.09221582114696503
5.0;1.419999999999999;0.09092404693365097
6.0;1.3900000000000023;0.0887206569314003
7.0;1.3700000000000045;0.08799955993890762
8.0;1.3700000000000045;0.08537010103464127
9.0;1.3599999999999945;0.08523572236299515
10.0;1.3700000000000045;0.08396285772323608
11.0;1.3900000000000023;0.08327197283506393
12.0;1.3800000000000034;0.08256317675113678
13.0;1.4000000000000012;0.08231203258037567
14.0;1.4100000000000001;0.0818997174501419
15.0;1.4100000000000001;0.0821026936173439


==> experiments/svhn/deepensembles_cnn_svhn.csv <==
num_ensembles;error;nll;flops
1;5.58159188690842;0.550222456455231;91798292
2;4.78641671788568;0.399817109107971;183596584
3;4.30623847572219;0.339510053396225;275394876
4;4.07575291948371;0.310942560434341;367193168
5;3.97587584511371;0.29406127333641;458991460
6;3.84910878918254;0.286036014556885;550789752
7;3.77228027043639;0.279548704624176;642588044
8;3.76459741856177;0.274070799350738;734386336
9;3.71465888137676;0.272626668214798;826184628
10;3.72234173325138;0.270840018987656;917982920
11;3.65703749231715;0.266037881374359;1009781212
12;3.62630608481869;0.264338493347168;1101579504
13;3.61862323294407;0.262432307004929;1193377796
14;3.59941610325752;0.260422319173813;1285176088
15;3.6339889366933;0.259245902299881;1376974380


==> experiments/svhn/ood-roc-deepensembles-num-ens-10_cnn_svhn.csv <==
fpr;tpr;thresh
0.0;0.0;3.2216468
0.0;0.0001;2.2216468
0.0;0.01;2.0219839
3.8414259373079284e-05;0.01;2.0215974
3.8414259373079284e-05;0.027;1.9672878
3.8414259373079284e-05;0.0272;1.9672751
3.8414259373079284e-05;0.0306;1.9572333
7.682851874615857e-05;0.0306;1.957068
7.682851874615857e-05;0.031;1.9556501
0.00011524277811923786;0.031;1.9556038
0.00011524277811923786;0.044;1.9278836
0.00011524277811923786;0.0442;1.9273593
0.00011524277811923786;0.0556;1.9103534
0.00015365703749231714;0.0556;1.9099845
0.00015365703749231714;0.079;1.8868543
0.00019207129686539643;0.079;1.8867862
0.00019207129686539643;0.1077;1.8579217
0.00023048555623847572;0.1077;1.8576692
0.00023048555623847572;0.1102;1.8552927
0.00026889981561155503;0.1102;1.8552582
0.00026889981561155503;0.1128;1.8528934
0.00030731407498463427;0.1128;1.852768
0.00030731407498463427;0.1137;1.8519392
0.00034572833435771356;0.1137;1.8519013
0.00034572833435771356;0.1164;1.8498237
0.00038414259373079285;0.1164;1.8497295
0.00038414259373079285;0.1184;1.8485976
0.00042255685310387214;0.1184;1.8484778
0.00042255685310387214;0.1229;1.844637
0.00046097111247695143;0.1229;1.8446257
0.00046097111247695143;0.1279;1.8399787
0.0004993853718500308;0.1279;1.8399158
0.0004993853718500308;0.13;1.8384676
0.0005377996312231101;0.13;1.8384056
0.0005377996312231101;0.1438;1.8268905
0.0005762138905961894;0.1438;1.8268684
0.0005762138905961894;0.1468;1.8237345
0.0006146281499692685;0.1468;1.8236351
0.0006146281499692685;0.1493;1.8211813
0.0006530424093423478;0.1493;1.8210082
0.0006530424093423478;0.1519;1.8188452
0.0006914566687154271;0.1519;1.8187771
0.0006914566687154271;0.1523;1.8184981
0.0007298709280885064;0.1523;1.8182431
0.0007298709280885064;0.1576;1.8140455
0.0007682851874615857;0.1576;1.8140261
0.0007682851874615857;0.1579;1.8134543
0.000806699446834665;0.1579;1.8133944
0.000806699446834665;0.1585;1.8128344
0.0008451137062077443;0.1585;1.812654
0.0008451137062077443;0.1616;1.8097184
0.0008835279655808236;0.1616;1.8095404
0.0008835279655808236;0.1647;1.8065021
0.0009219422249539029;0.1647;1.8064684
0.0009219422249539029;0.1653;1.8060112
0.0009603564843269822;0.1653;1.8059566
0.0009603564843269822;0.1727;1.8003953
0.0009987707437000616;0.1727;1.8002642
0.0009987707437000616;0.1803;1.7933435
0.0010371850030731408;0.1803;1.7932955
0.0010371850030731408;0.1846;1.7902204
0.0010755992624462201;0.1846;1.7901603
0.0010755992624462201;0.1868;1.7885561
0.0011140135218192994;0.1868;1.7885349
0.0011140135218192994;0.1952;1.7824473
0.0011524277811923787;0.1952;1.7824442
0.0011524277811923787;0.1953;1.7823907
0.0011524277811923787;0.1955;1.7823783
0.0011524277811923787;0.2004;1.7786584
0.0011908420405654578;0.2004;1.7786475
0.0011908420405654578;0.2067;1.7742659
0.001229256299938537;0.2067;1.7741797
0.001229256299938537;0.2177;1.7665032
0.0012676705593116164;0.2177;1.7664845
0.0012676705593116164;0.2189;1.765702
0.0013060848186846957;0.2189;1.765579
0.0013060848186846957;0.2221;1.7636073
0.001344499078057775;0.2221;1.7635659
0.001344499078057775;0.2454;1.7497807
0.0013829133374308542;0.2454;1.7497752
0.0013829133374308542;0.2566;1.7430998
0.0014213275968039335;0.2566;1.7430688
0.0014213275968039335;0.2618;1.7407471
0.0014597418561770128;0.2618;1.7406887
0.0014597418561770128;0.2622;1.7406348
0.0014981561155500921;0.2622;1.7406218
0.0014981561155500921;0.2783;1.7319626
0.0015365703749231714;0.2783;1.7318635
0.0015365703749231714;0.2805;1.7307807
0.0015749846342962507;0.2805;1.7307496
0.0015749846342962507;0.2943;1.7235132
0.00161339889366933;0.2943;1.7233976
0.00161339889366933;0.298;1.7211076
0.0016518131530424093;0.298;1.7210517
0.0016518131530424093;0.3141;1.7125956
0.0016518131530424093;0.3143;1.7124361
0.0016518131530424093;0.3152;1.7119123
0.0016518131530424093;0.3154;1.7118889
0.0016518131530424093;0.3229;1.7087172
0.0016902274124154886;0.3229;1.7087106
0.0016902274124154886;0.3274;1.7061296
0.0017286416717885679;0.3274;1.706128
0.0017286416717885679;0.3339;1.7028426
0.0017670559311616472;0.3339;1.7026885
0.0017670559311616472;0.3392;1.7002777
0.0018054701905347264;0.3392;1.7002503
0.0018054701905347264;0.3444;1.6980001
0.0018438844499078057;0.3444;1.6979054
0.0018438844499078057;0.3489;1.6962574
0.0018438844499078057;0.3491;1.6962565
0.0018438844499078057;0.3629;1.6896211
0.001882298709280885;0.3629;1.689448
0.001882298709280885;0.3824;1.6784871
0.0019207129686539643;0.3824;1.6783489
0.0019207129686539643;0.389;1.6741802
0.0019591272280270436;0.389;1.6741582
0.0019591272280270436;0.3941;1.6708938
0.001997541487400123;0.3941;1.67085
0.001997541487400123;0.3949;1.6704782
0.002035955746773202;0.3949;1.6704452
0.002035955746773202;0.3965;1.6695861
0.0020743700061462817;0.3965;1.6693621
0.0020743700061462817;0.3988;1.6679643
0.0021127842655193608;0.3988;1.6679434
0.0021127842655193608;0.4005;1.667096
0.0021511985248924403;0.4005;1.6670697
0.0021511985248924403;0.401;1.6668009
0.0021896127842655193;0.401;1.6667362
0.0021896127842655193;0.4062;1.6644065
0.002228027043638599;0.4062;1.6643203
0.002228027043638599;0.4085;1.6627419
0.002266441303011678;0.4085;1.662704
0.002266441303011678;0.4166;1.6575044
0.0023048555623847574;0.4166;1.6575028
0.0023048555623847574;0.4227;1.6544399
0.0023432698217578365;0.4227;1.6544191
0.0023432698217578365;0.4275;1.6516219
0.0023816840811309156;0.4275;1.6515908
0.0023816840811309156;0.4302;1.6502624
0.002420098340503995;0.4302;1.6501203
0.002420098340503995;0.433;1.6487932
0.002458512599877074;0.433;1.6487646
0.002458512599877074;0.4386;1.6453851
0.0024969268592501537;0.4386;1.6453031
0.0024969268592501537;0.44;1.6442194
0.0025353411186232327;0.44;1.6442189
0.0025353411186232327;0.4425;1.6427938
0.0025737553779963123;0.4425;1.6427736
0.0025737553779963123;0.4427;1.6427609
0.0025737553779963123;0.4429;1.6427377
0.0025737553779963123;0.4463;1.6412585
0.0026121696373693913;0.4463;1.6411775
0.0026121696373693913;0.4601;1.6336765
0.002650583896742471;0.4601;1.6336685
0.002650583896742471;0.4636;1.6320466
0.00268899815611555;0.4636;1.6320359
0.00268899815611555;0.4638;1.6319792
0.0027274124154886294;0.4638;1.631972
0.0027274124154886294;0.464;1.6319094
0.0027274124154886294;0.4658;1.6308565
0.0027658266748617085;0.4658;1.6307105
0.0027658266748617085;0.4659;1.6306986
0.002804240934234788;0.4659;1.6306849
0.002804240934234788;0.4712;1.62749
0.002842655193607867;0.4712;1.6274879
0.002842655193607867;0.4781;1.6221291
0.0028810694529809466;0.4781;1.6219914
0.0028810694529809466;0.4847;1.6181709
0.0029194837123540257;0.4847;1.6180382
0.0029194837123540257;0.4855;1.6175708
0.002957897971727105;0.4855;1.6174494
0.002957897971727105;0.4863;1.6171669
0.0029963122311001842;0.4863;1.617081
0.0029963122311001842;0.49;1.6149168
0.0030347264904732637;0.49;1.6149153
0.0030347264904732637;0.4916;1.6142248
0.003073140749846343;0.4916;1.6138527
0.003073140749846343;0.4965;1.6115706
0.0031115550092194223;0.4965;1.6115501
0.0031115550092194223;0.5034;1.6082674
0.0031499692685925014;0.5034;1.6082509
0.0031499692685925014;0.5038;1.6081207
0.003188383527965581;0.5038;1.6080976
0.003188383527965581;0.5104;1.6045016
0.00322679778733866;0.5104;1.6044471
0.00322679778733866;0.5112;1.6042587
0.0032652120467117395;0.5112;1.604244
0.0032652120467117395;0.5173;1.6013999
0.0033036263060848186;0.5173;1.6013905
0.0033036263060848186;0.5209;1.599717
0.003342040565457898;0.5209;1.5996974
0.003342040565457898;0.5216;1.5993431
0.003380454824830977;0.5216;1.5992224
0.003380454824830977;0.5221;1.5989896
0.0034188690842040566;0.5221;1.5988015
0.0034188690842040566;0.5255;1.5971545
0.0034572833435771357;0.5255;1.5970665
0.0034572833435771357;0.5281;1.5956136
0.0034956976029502152;0.5281;1.595579
0.0034956976029502152;0.5298;1.5946612
0.0035341118623232943;0.5298;1.5946203
0.0035341118623232943;0.532;1.593232
0.003572526121696374;0.532;1.5931871
0.003572526121696374;0.5355;1.5913059
0.003610940381069453;0.5355;1.5912778
0.003610940381069453;0.5366;1.5908828
0.0036493546404425324;0.5366;1.5908642
0.0036493546404425324;0.5408;1.588852
0.0036877688998156115;0.5408;1.5888207
0.0036877688998156115;0.5464;1.5853795
0.003726183159188691;0.5464;1.5853751
0.003726183159188691;0.549;1.5836029
0.00376459741856177;0.549;1.5836009
0.00376459741856177;0.5495;1.5833442
0.0038030116779348496;0.5495;1.5832094
0.0038030116779348496;0.556;1.5789652
0.0038414259373079286;0.556;1.5789582
0.0038414259373079286;0.5562;1.5788014
0.003879840196681008;0.5562;1.578799
0.003879840196681008;0.5641;1.5743419
0.003918254456054087;0.5641;1.5743413
0.003918254456054087;0.5659;1.5736945
0.003918254456054087;0.5661;1.5736831
0.003918254456054087;0.5705;1.5711362
0.003956668715427166;0.5705;1.5711204
0.003956668715427166;0.5734;1.5696031
0.003995082974800246;0.5734;1.5695529
0.003995082974800246;0.5739;1.5690709
0.004033497234173325;0.5739;1.5690541
0.004033497234173325;0.5809;1.5644348
0.004071911493546404;0.5809;1.5643969
0.004071911493546404;0.5811;1.5643497
0.0041103257529194834;0.5811;1.5642368
0.0041103257529194834;0.5817;1.5639668
0.004148740012292563;0.5817;1.5639533
0.004148740012292563;0.5821;1.5638418
0.0041871542716656425;0.5821;1.5638065
0.0041871542716656425;0.5828;1.5633936
0.0042255685310387215;0.5828;1.5633731
0.0042255685310387215;0.5835;1.5628676
0.004263982790411801;0.5835;1.5628347
0.004263982790411801;0.6014;1.5548936
0.0043023970497848806;0.6014;1.554872
0.0043023970497848806;0.6126;1.5481881
0.00434081130915796;0.6126;1.5481576
0.00434081130915796;0.6138;1.5476857
0.004379225568531039;0.6138;1.5476689
0.004379225568531039;0.6162;1.5465847
0.004417639827904118;0.6162;1.5465627
0.004417639827904118;0.6211;1.5440983
0.004456054087277198;0.6211;1.5440978
0.004456054087277198;0.625;1.5413418
0.004494468346650277;0.625;1.5413417
0.004494468346650277;0.6271;1.5403962
0.004532882606023356;0.6271;1.540362
0.004532882606023356;0.6281;1.539964
0.004571296865396435;0.6281;1.5399433
0.004571296865396435;0.6343;1.5367839
0.004609711124769515;0.6343;1.5367534
0.004609711124769515;0.6345;1.5366645
0.004648125384142594;0.6345;1.5364771
0.004648125384142594;0.6354;1.5361224
0.004686539643515673;0.6354;1.5360487
0.004686539643515673;0.6376;1.5350456
0.004686539643515673;0.6378;1.5350027
0.004724953902888752;0.6378;1.5349927
0.004724953902888752;0.6419;1.5327662
0.004763368162261831;0.6419;1.5327213
0.004763368162261831;0.6451;1.5306501
0.004801782421634911;0.6451;1.5305855
0.004801782421634911;0.6455;1.5301049
0.00484019668100799;0.6455;1.5299503
0.00484019668100799;0.6461;1.529583
0.004878610940381069;0.6461;1.5295466
0.004878610940381069;0.6474;1.5284548
0.004917025199754148;0.6474;1.5282397
0.004917025199754148;0.6488;1.5274584
0.004955439459127228;0.6488;1.5273353
0.004955439459127228;0.6553;1.523597
0.004955439459127228;0.6555;1.5235798
0.004955439459127228;0.6598;1.5210917
0.004993853718500307;0.6598;1.5210018
0.004993853718500307;0.663;1.5191029
0.005032267977873386;0.663;1.5190642
0.005032267977873386;0.6637;1.5188017
0.0050706822372464655;0.6637;1.5187005
0.0050706822372464655;0.6638;1.5186929
0.0051090964966195454;0.6638;1.5186074
0.0051090964966195454;0.6671;1.5162853
0.0051475107559926245;0.6671;1.516273
0.0051475107559926245;0.6683;1.5150496
0.005185925015365704;0.6683;1.5149845
0.005185925015365704;0.6684;1.5147059
0.005224339274738783;0.6684;1.5146435
0.005224339274738783;0.672;1.5115268
0.005224339274738783;0.6722;1.5114807
0.005224339274738783;0.6774;1.5078762
0.005262753534111863;0.6774;1.5077523
0.005262753534111863;0.6812;1.5058799
0.005301167793484942;0.6812;1.5058318
0.005301167793484942;0.695;1.4989276
0.005339582052858021;0.695;1.4988071
0.005339582052858021;0.6983;1.4964173
0.0053779963122311;0.6983;1.4963865
0.0053779963122311;0.7007;1.494192
0.00541641057160418;0.7007;1.4940335
0.00541641057160418;0.701;1.4939048
0.005454824830977259;0.701;1.4938787
0.005454824830977259;0.7026;1.4929428
0.005493239090350338;0.7026;1.4929359
0.005493239090350338;0.7028;1.492858
0.005531653349723417;0.7028;1.4928515
0.005531653349723417;0.7035;1.4923542
0.005608481868469576;0.7035;1.4921091
0.005608481868469576;0.705;1.4911548
0.005646896127842655;0.705;1.4910443
0.005646896127842655;0.7057;1.4903816
0.005685310387215734;0.7057;1.4903799
0.005685310387215734;0.7073;1.4894989
0.005723724646588814;0.7073;1.4893588
0.005723724646588814;0.7101;1.4883275
0.005762138905961893;0.7101;1.4883088
0.005762138905961893;0.7108;1.4879395
0.005800553165334972;0.7108;1.4876952
0.005800553165334972;0.7124;1.4862094
0.005838967424708051;0.7124;1.4861268
0.005838967424708051;0.7201;1.4810258
0.005877381684081131;0.7201;1.4810214
0.005877381684081131;0.7221;1.4793968
0.00591579594345421;0.7221;1.4793322
0.00591579594345421;0.7225;1.4790485
0.005954210202827289;0.7225;1.4790217
0.005954210202827289;0.7233;1.4785674
0.0059926244622003685;0.7233;1.478495
0.0059926244622003685;0.7234;1.4784245
0.006031038721573448;0.7234;1.4781668
0.006031038721573448;0.726;1.4763252
0.0060694529809465275;0.726;1.4761808
0.0060694529809465275;0.7266;1.4759072
0.0061078672403196066;0.7266;1.4758984
0.0061078672403196066;0.7269;1.4754864
0.006146281499692686;0.7269;1.4754323
0.006146281499692686;0.7284;1.4745674
0.006184695759065766;0.7284;1.4745622
0.006184695759065766;0.729;1.4742366
0.006223110018438845;0.729;1.4740288
0.006223110018438845;0.7316;1.4722408
0.006299938537185003;0.7316;1.472015
0.006299938537185003;0.736;1.4693462
0.006338352796558083;0.736;1.4692863
0.006338352796558083;0.7366;1.4686905
0.006376767055931162;0.7366;1.4686806
0.006376767055931162;0.7374;1.4681681
0.006415181315304241;0.7374;1.4679906
0.006415181315304241;0.7388;1.4665532
0.00645359557467732;0.7388;1.4665266
0.00645359557467732;0.7401;1.4656482
0.0064920098340504;0.7401;1.4656274
0.0064920098340504;0.746;1.4617084
0.006530424093423479;0.746;1.4616598
0.006530424093423479;0.7473;1.4604152
0.006568838352796558;0.7473;1.4603337
0.006568838352796558;0.7477;1.4597921
0.006607252612169637;0.7477;1.4597898
0.006607252612169637;0.7499;1.4572378
0.006645666871542717;0.7499;1.4572011
0.006645666871542717;0.7527;1.4553733
0.006684081130915796;0.7527;1.4553427
0.006684081130915796;0.7543;1.4543142
0.006722495390288875;0.7543;1.4542501
0.006722495390288875;0.7549;1.4537871
0.006760909649661954;0.7549;1.4536524
0.006760909649661954;0.7553;1.4531363
0.006799323909035034;0.7553;1.4531267
0.006799323909035034;0.7555;1.4530563
0.006837738168408113;0.7555;1.4530554
0.006837738168408113;0.7576;1.4513841
0.006876152427781192;0.7576;1.4513425
0.006876152427781192;0.7584;1.4508375
0.0069529809465273505;0.7584;1.4508011
0.0069529809465273505;0.7597;1.449439
0.0069913952059004305;0.7597;1.4490114
0.0069913952059004305;0.764;1.4457551
0.0070298094652735095;0.764;1.4457378
0.0070298094652735095;0.7668;1.4435797
0.007068223724646589;0.7668;1.4435076
0.007068223724646589;0.7682;1.4423605
0.007106637984019668;0.7682;1.442343
0.007106637984019668;0.7685;1.4421906
0.007145052243392748;0.7685;1.4421682
0.007145052243392748;0.7687;1.4418442
0.007183466502765827;0.7687;1.4417918
0.007183466502765827;0.771;1.440248
0.007221880762138906;0.771;1.4401568
0.007221880762138906;0.7726;1.4387034
0.007260295021511985;0.7726;1.4386387
0.007260295021511985;0.7747;1.4370576
0.007298709280885065;0.7747;1.4368685
0.007298709280885065;0.7752;1.4363705
0.007375537799631223;0.7752;1.4362444
0.007375537799631223;0.7761;1.4359056
0.007413952059004302;0.7761;1.4358319
0.007413952059004302;0.7765;1.4354445
0.007452366318377382;0.7765;1.4354286
0.007452366318377382;0.7781;1.4340715
0.007490780577750461;0.7781;1.4340409
0.007490780577750461;0.7802;1.4328691
0.007567609096496619;0.7802;1.4328034
0.007567609096496619;0.7832;1.4301877
0.007606023355869699;0.7832;1.430006
0.007606023355869699;0.7844;1.4282888
0.007644437615242778;0.7844;1.4282761
0.007644437615242778;0.7848;1.4278274
0.007721266133988936;0.7848;1.4275993
0.007721266133988936;0.785;1.4274952
0.007759680393362016;0.785;1.4274832
0.007759680393362016;0.7856;1.4272547
0.007798094652735095;0.7856;1.4270376
0.007798094652735095;0.7857;1.4270089
0.007836508912108174;0.7857;1.4269739
0.007836508912108174;0.7858;1.4269472
0.007874923171481253;0.7858;1.4268067
0.007874923171481253;0.7863;1.4262772
0.007913337430854333;0.7863;1.4262708
0.007913337430854333;0.7874;1.4248016
0.007951751690227412;0.7874;1.4247658
0.007951751690227412;0.7879;1.424274
0.007990165949600492;0.7879;1.4242253
0.007990165949600492;0.789;1.423373
0.008028580208973572;0.789;1.4232107
0.008028580208973572;0.7903;1.4217632
0.00806699446834665;0.7903;1.421761
0.00806699446834665;0.7914;1.4210175
0.00810540872771973;0.7914;1.4210021
0.00810540872771973;0.7915;1.4209639
0.008182237246465888;0.7915;1.4208453
0.008182237246465888;0.7939;1.4195758
0.008220651505838967;0.7939;1.4195392
0.008220651505838967;0.7953;1.4187342
0.008259065765212046;0.7953;1.4185748
0.008259065765212046;0.7981;1.4158168
0.008297480024585127;0.7981;1.4157051
0.008297480024585127;0.7982;1.4156296
0.008335894283958206;0.7982;1.4155574
0.008335894283958206;0.7985;1.4151728
0.008374308543331285;0.7985;1.4151582
0.008374308543331285;0.7987;1.4150157
0.008412722802704364;0.7987;1.4149294
0.008412722802704364;0.8022;1.4122409
0.008451137062077443;0.8022;1.4121461
0.008451137062077443;0.8024;1.4120119
0.008489551321450522;0.8024;1.4119276
0.008489551321450522;0.8045;1.4103415
0.008527965580823601;0.8045;1.4102935
0.008527965580823601;0.8057;1.409689
0.00856637984019668;0.8057;1.4095975
0.00856637984019668;0.8058;1.4095668
0.008604794099569761;0.8058;1.4095316
0.008604794099569761;0.8079;1.4078436
0.00864320835894284;0.8079;1.4077766
0.00864320835894284;0.8096;1.4062912
0.00868162261831592;0.8096;1.4061363
0.00868162261831592;0.8114;1.4042559
0.008720036877688998;0.8114;1.404212
0.008720036877688998;0.8138;1.4021673
0.008758451137062077;0.8138;1.4020689
0.008758451137062077;0.8154;1.4012365
0.008796865396435156;0.8154;1.4010274
0.008796865396435156;0.8169;1.3997688
0.008835279655808236;0.8169;1.3992765
0.008835279655808236;0.817;1.3990684
0.008873693915181315;0.817;1.3990499
0.008873693915181315;0.8178;1.3987173
0.008912108174554395;0.8178;1.3987122
0.008912108174554395;0.8183;1.3983806
0.008950522433927474;0.8183;1.3983117
0.008950522433927474;0.819;1.3975163
0.008988936693300554;0.819;1.3974673
0.008988936693300554;0.8212;1.395156
0.009027350952673633;0.8212;1.3951473
0.009027350952673633;0.8237;1.392189
0.009065765212046712;0.8237;1.3921373
0.009065765212046712;0.8267;1.3899033
0.00910417947141979;0.8267;1.3897632
0.00910417947141979;0.8272;1.3894707
0.00914259373079287;0.8272;1.3893224
0.00914259373079287;0.8282;1.388257
0.009181007990165949;0.8282;1.388119
0.009181007990165949;0.8286;1.3878689
0.00921942224953903;0.8286;1.3878654
0.00921942224953903;0.83;1.3866867
0.009257836508912109;0.83;1.3866333
0.009257836508912109;0.8312;1.3853133
0.009296250768285188;0.8312;1.3850462
0.009296250768285188;0.8316;1.3843079
0.009334665027658267;0.8316;1.3840144
0.009334665027658267;0.833;1.3822803
0.009373079287031346;0.833;1.3822584
0.009373079287031346;0.8338;1.3814427
0.009449907805777504;0.8338;1.3814206
0.009449907805777504;0.8348;1.3808542
0.009488322065150583;0.8348;1.3804972
0.009488322065150583;0.8349;1.3804201
0.009526736324523662;0.8349;1.3800306
0.009526736324523662;0.8371;1.3776629
0.009565150583896743;0.8371;1.37762
0.009565150583896743;0.8373;1.3774743
0.009603564843269822;0.8373;1.3774565
0.009603564843269822;0.8378;1.3769519
0.009641979102642901;0.8378;1.376744
0.009641979102642901;0.8384;1.3759854
0.00968039336201598;0.8384;1.375846
0.00968039336201598;0.8386;1.3757969
0.00971880762138906;0.8386;1.3756827
0.00971880762138906;0.8387;1.3756431
0.009757221880762139;0.8387;1.3755552
0.009757221880762139;0.8389;1.3754004
0.009872464658881377;0.8389;1.3752558
0.009872464658881377;0.8426;1.3706638
0.009910878918254457;0.8426;1.3705921
0.009910878918254457;0.8442;1.3689774
0.009949293177627536;0.8442;1.3688085
0.009949293177627536;0.8443;1.3688055
0.009987707437000615;0.8443;1.3687161
0.009987707437000615;0.8459;1.3670716
0.010026121696373694;0.8459;1.3669881
0.010026121696373694;0.8464;1.3666904
0.010064535955746773;0.8464;1.3665932
0.010064535955746773;0.8468;1.3663975
0.010102950215119852;0.8468;1.3661071
0.010102950215119852;0.8472;1.3657866
0.010141364474492931;0.8472;1.3656921
0.010141364474492931;0.8484;1.3642693
0.010179778733866012;0.8484;1.3639438
0.010179778733866012;0.849;1.3636981
0.010218192993239091;0.849;1.3636379
0.010218192993239091;0.85;1.3629459
0.01025660725261217;0.85;1.362896
0.01025660725261217;0.8518;1.3608814
0.010295021511985249;0.8518;1.3606632
0.010295021511985249;0.8529;1.3595316
0.010333435771358328;0.8529;1.3595157
0.010333435771358328;0.8531;1.3594512
0.010371850030731407;0.8531;1.3594277
0.010371850030731407;0.8563;1.3557757
0.010410264290104486;0.8563;1.3556291
0.010410264290104486;0.8567;1.3549539
0.010448678549477565;0.8567;1.354912
0.010448678549477565;0.8569;1.3547845
0.010525507068223725;0.8569;1.3547288
0.010525507068223725;0.8606;1.3507307
0.010563921327596804;0.8606;1.3505279
0.010563921327596804;0.8627;1.3482665
0.010602335586969883;0.8627;1.3482307
0.010602335586969883;0.8628;1.3481479
0.010640749846342962;0.8628;1.3481026
0.010640749846342962;0.863;1.3477693
0.01071757836508912;0.863;1.3474228
0.01071757836508912;0.8642;1.3462644
0.0107559926244622;0.8642;1.3461899
0.0107559926244622;0.8643;1.346148
0.01079440688383528;0.8643;1.3459234
0.01079440688383528;0.8644;1.3457617
0.01083282114320836;0.8644;1.3457175
0.01083282114320836;0.8646;1.3450222
0.010871235402581439;0.8646;1.3449368
0.010871235402581439;0.8647;1.3446815
0.010909649661954518;0.8647;1.3445338
0.010909649661954518;0.8654;1.3433557
0.010948063921327597;0.8654;1.3432708
0.010948063921327597;0.8655;1.3430915
0.010986478180700676;0.8655;1.3430399
0.010986478180700676;0.8658;1.3427896
0.011024892440073755;0.8658;1.3427836
0.011024892440073755;0.8664;1.3418746
0.011063306699446834;0.8664;1.3418063
0.011063306699446834;0.8669;1.3412844
0.011101720958819915;0.8669;1.3406874
0.011101720958819915;0.8682;1.338797
0.011140135218192994;0.8682;1.3387514
0.011140135218192994;0.8691;1.3378121
0.011178549477566073;0.8691;1.3376465
0.011178549477566073;0.8699;1.3366141
0.011216963736939152;0.8699;1.3362625
0.011216963736939152;0.8703;1.335886
0.011255377996312231;0.8703;1.3354497
0.011255377996312231;0.8705;1.3352221
0.01129379225568531;0.8705;1.334995
0.01129379225568531;0.8715;1.3337187
0.01133220651505839;0.8715;1.3334439
0.01133220651505839;0.8727;1.3313751
0.011370620774431468;0.8727;1.3313323
0.011370620774431468;0.8732;1.3310446
0.011409035033804549;0.8732;1.3309932
0.011409035033804549;0.8739;1.3304108
0.011447449293177628;0.8739;1.3302802
0.011447449293177628;0.8744;1.3300581
0.011485863552550707;0.8744;1.3298075
0.011485863552550707;0.8755;1.3279525
0.011524277811923786;0.8755;1.3278822
0.011524277811923786;0.8783;1.3247674
0.011562692071296865;0.8783;1.3247157
0.011562692071296865;0.8789;1.3238994
0.011601106330669944;0.8789;1.3238587
0.011601106330669944;0.879;1.3235397
0.011639520590043024;0.879;1.3232272
0.011639520590043024;0.8813;1.3206509
0.011677934849416103;0.8813;1.3205405
0.011677934849416103;0.8825;1.3189573
0.011716349108789182;0.8825;1.3189434
0.011716349108789182;0.8835;1.3173938
0.011793177627535342;0.8835;1.3169457
0.011793177627535342;0.8854;1.3142669
0.01183159188690842;0.8854;1.3141742
0.01183159188690842;0.8861;1.3135757
0.0118700061462815;0.8861;1.3133078
0.0118700061462815;0.8875;1.3125385
0.011908420405654579;0.8875;1.3124751
0.011908420405654579;0.8879;1.3119537
0.011985248924400737;0.8879;1.3117342
0.011985248924400737;0.8888;1.3107228
0.012023663183773816;0.8888;1.310552
0.012023663183773816;0.889;1.310107
0.012062077443146897;0.889;1.3100854
0.012062077443146897;0.8891;1.3100544
0.012100491702519976;0.8891;1.3100308
0.012100491702519976;0.8899;1.3093455
0.012177320221266134;0.8899;1.3091074
0.012177320221266134;0.89;1.309103
0.012215734480639213;0.89;1.3090669
0.012215734480639213;0.8921;1.3067168
0.012292562999385371;0.8921;1.3060689
0.012292562999385371;0.8923;1.3058454
0.01233097725875845;0.8923;1.3058282
0.01233097725875845;0.8932;1.3045317
0.012369391518131531;0.8932;1.3044314
0.012369391518131531;0.8937;1.3040264
0.01240780577750461;0.8937;1.3039861
0.01240780577750461;0.8942;1.3035997
0.01244622003687769;0.8942;1.3034961
0.01244622003687769;0.8943;1.3034796
0.012484634296250768;0.8943;1.3032923
0.012484634296250768;0.8945;1.303024
0.012599877074370006;0.8945;1.3028955
0.012599877074370006;0.8946;1.3028616
0.012638291333743085;0.8946;1.3028212
0.012638291333743085;0.8948;1.302598
0.012676705593116165;0.8948;1.3022375
0.012676705593116165;0.8993;1.296044
0.012715119852489245;0.8993;1.2956972
0.012715119852489245;0.8998;1.2949892
0.012753534111862324;0.8998;1.2947042
0.012753534111862324;0.9002;1.2943059
0.012791948371235403;0.9002;1.2941217
0.012791948371235403;0.9008;1.2934182
0.012830362630608482;0.9008;1.2932556
0.012830362630608482;0.9036;1.2888687
0.01286877688998156;0.9036;1.2888091
0.01286877688998156;0.9048;1.2859595
0.01290719114935464;0.9048;1.2857254
0.01290719114935464;0.905;1.2856786
0.012945605408727719;0.905;1.2855585
0.012945605408727719;0.9077;1.2819791
0.0129840196681008;0.9077;1.2817256
0.0129840196681008;0.9082;1.2810528
0.013022433927473879;0.9082;1.2808846
0.013022433927473879;0.9093;1.2794033
0.013060848186846958;0.9093;1.2793318
0.013060848186846958;0.9094;1.2792721
0.013099262446220037;0.9094;1.279118
0.013099262446220037;0.9095;1.2785759
0.013137676705593116;0.9096;1.2783542
0.013137676705593116;0.91;1.2774552
0.013176090964966195;0.91;1.2774355
0.013176090964966195;0.9102;1.2770346
0.013252919483712353;0.9102;1.2766649
0.013252919483712353;0.9112;1.2753289
0.013329748002458513;0.9112;1.2748401
0.013329748002458513;0.9123;1.2732257
0.013406576521204671;0.9123;1.2731364
0.013406576521204671;0.9127;1.2724608
0.01348340503995083;0.9127;1.2720374
0.01348340503995083;0.9128;1.2720227
0.013521819299323909;0.9128;1.2718527
0.013521819299323909;0.913;1.2714534
0.013560233558696988;0.913;1.2711024
0.013560233558696988;0.9132;1.2710392
0.013598647818070068;0.9132;1.2709863
0.013598647818070068;0.914;1.2697004
0.013752304855562385;0.914;1.2692581
0.013752304855562385;0.9141;1.269153
0.013790719114935464;0.9141;1.2683947
0.013790719114935464;0.9142;1.2683123
0.013829133374308543;0.9142;1.2679749
0.013829133374308543;0.9145;1.2677737
0.013867547633681622;0.9145;1.2676837
0.013867547633681622;0.9149;1.2675751
0.013905961893054701;0.9149;1.2674047
0.013905961893054701;0.915;1.2673678
0.013944376152427782;0.915;1.2670972
0.013944376152427782;0.9156;1.2659752
0.013982790411800861;0.9156;1.2656473
0.013982790411800861;0.9157;1.2655054
0.01402120467117394;0.9157;1.2654964
0.01402120467117394;0.9167;1.2641416
0.014059618930547019;0.9167;1.2639643
0.014059618930547019;0.917;1.2629842
0.014136447449293177;0.917;1.2624013
0.014136447449293177;0.9171;1.262361
0.014174861708666256;0.9171;1.2621202
0.014174861708666256;0.918;1.2602347
0.014213275968039335;0.918;1.2600378
0.014213275968039335;0.9183;1.2598994
0.014251690227412416;0.9183;1.2598687
0.014251690227412416;0.9185;1.2596011
0.014290104486785495;0.9185;1.2594836
0.014290104486785495;0.9194;1.258167
0.014366933005531653;0.9194;1.2580318
0.014366933005531653;0.9198;1.257801
0.014443761524277812;0.9198;1.2572929
0.014443761524277812;0.9201;1.2568206
0.01452059004302397;0.9201;1.2567015
0.01452059004302397;0.9203;1.2565745
0.01455900430239705;0.9203;1.2557707
0.01455900430239705;0.9221;1.252528
0.01459741856177013;0.9221;1.252378
0.01459741856177013;0.9223;1.252158
0.014635832821143209;0.9223;1.2518632
0.014635832821143209;0.9227;1.2506577
0.014674247080516288;0.9227;1.2502458
0.014674247080516288;0.9228;1.2501546
0.014712661339889367;0.9228;1.2501504
0.014712661339889367;0.923;1.2495251
0.014751075599262446;0.923;1.2494904
0.014751075599262446;0.9237;1.248506
0.014789489858635525;0.9237;1.2484195
0.014789489858635525;0.9238;1.2482595
0.014827904118008604;0.9238;1.2481061
0.014827904118008604;0.9239;1.2473521
0.014904732636754764;0.9239;1.2471526
0.014904732636754764;0.9247;1.2458161
0.014943146896127843;0.9247;1.2455741
0.014943146896127843;0.9254;1.2443353
0.014981561155500922;0.9254;1.2442453
0.014981561155500922;0.9263;1.2427579
0.015019975414874001;0.9263;1.2422867
0.015019975414874001;0.9273;1.2408346
0.01505838967424708;0.9273;1.2408249
0.01505838967424708;0.9278;1.2405663
0.01509680393362016;0.9278;1.2404495
0.01509680393362016;0.9279;1.2402208
0.01517363245236632;0.9279;1.2400935
0.01517363245236632;0.9284;1.2388898
0.015212046711739398;0.9284;1.2388222
0.015212046711739398;0.9302;1.2364837
0.015250460971112477;0.9302;1.2364761
0.015250460971112477;0.9303;1.2364681
0.015327289489858635;0.9303;1.2361275
0.015327289489858635;0.9306;1.235529
0.015365703749231715;0.9306;1.2352047
0.015365703749231715;0.9313;1.234584
0.015404118008604794;0.9313;1.2345458
0.015404118008604794;0.9315;1.2339451
0.015442532267977873;0.9315;1.233894
0.015442532267977873;0.9323;1.2329997
0.015480946527350953;0.9323;1.2329303
0.015480946527350953;0.9325;1.2325048
0.015519360786724033;0.9325;1.2323414
0.015519360786724033;0.9333;1.2312126
0.01563460356484327;0.9333;1.2300594
0.01563460356484327;0.9343;1.226846
0.01567301782421635;0.9343;1.2268118
0.01567301782421635;0.9347;1.226248
0.015711432083589428;0.9347;1.226178
0.015711432083589428;0.935;1.2250388
0.015788260602335586;0.935;1.2248092
0.015788260602335586;0.9351;1.2245998
0.015826674861708665;0.9351;1.224236
0.015826674861708665;0.9354;1.2237725
0.015865089121081744;0.9354;1.2236032
0.015865089121081744;0.9357;1.2230481
0.015903503380454823;0.9357;1.2228642
0.015903503380454823;0.9358;1.2228237
0.015980331899200985;0.9358;1.2226799
0.015980331899200985;0.9359;1.2226504
0.016018746158574064;0.9359;1.2221944
0.016018746158574064;0.9361;1.2220484
0.016095574677320222;0.9361;1.2216818
0.016095574677320222;0.9366;1.2204578
0.01617240319606638;0.9366;1.2197274
0.01617240319606638;0.9367;1.2196704
0.01621081745543946;0.9367;1.2190772
0.01621081745543946;0.937;1.2181109
0.016287645974185617;0.937;1.2178352
0.016287645974185617;0.9371;1.2177025
0.016364474492931776;0.9371;1.2165923
0.016364474492931776;0.9372;1.2162365
0.016402888752304855;0.9372;1.2161674
0.016402888752304855;0.9374;1.2157958
0.016441303011677934;0.9374;1.2157316
0.016441303011677934;0.9377;1.2154431
0.016479717271051013;0.9377;1.215174
0.016479717271051013;0.9382;1.2142887
0.01655654578979717;0.9382;1.2136997
0.01655654578979717;0.9385;1.2132497
0.016594960049170254;0.9385;1.2130445
0.016594960049170254;0.9392;1.2107062
0.016633374308543333;0.9392;1.210298
0.016633374308543333;0.9396;1.2099625
0.01667178856791641;0.9396;1.2097747
0.01667178856791641;0.94;1.2093905
0.01671020282728949;0.94;1.2088852
0.01671020282728949;0.9401;1.2088318
0.01678703134603565;0.9401;1.2077512
0.01678703134603565;0.9403;1.2076529
0.016825445605408728;0.9403;1.2076485
0.016825445605408728;0.9405;1.2074832
0.016863859864781807;0.9405;1.2073419
0.016863859864781807;0.9407;1.2071642
0.016902274124154886;0.9407;1.2069876
0.016902274124154886;0.9414;1.205901
0.016940688383527965;0.9414;1.2055508
0.016940688383527965;0.9418;1.2045264
0.016979102642901044;0.9418;1.2044759
0.016979102642901044;0.9421;1.2037671
0.017017516902274123;0.9421;1.2036005
0.017017516902274123;0.9424;1.2023014
0.01709434542102028;0.9424;1.2014176
0.01709434542102028;0.9425;1.2012604
0.01713275968039336;0.9425;1.2011404
0.01713275968039336;0.9427;1.200638
0.01717117393976644;0.9427;1.2006307
0.01717117393976644;0.943;1.200192
0.017209588199139522;0.943;1.2000111
0.017209588199139522;0.9437;1.1972005
0.0172480024585126;0.9437;1.1971197
0.0172480024585126;0.9442;1.1952207
0.01728641671788568;0.9442;1.1949518
0.01728641671788568;0.9448;1.1940157
0.01732483097725876;0.9448;1.1932294
0.01732483097725876;0.9451;1.1925126
0.01736324523663184;0.9451;1.1923047
0.01736324523663184;0.9455;1.1905978
0.017401659496004918;0.9455;1.190484
0.017401659496004918;0.9457;1.1899922
0.017478488014751076;0.9457;1.1898896
0.017478488014751076;0.9459;1.1895039
0.017593730792870313;0.9459;1.1890476
0.017593730792870313;0.9461;1.1883055
0.017632145052243392;0.9461;1.1882428
0.017632145052243392;0.9466;1.1871624
0.01767055931161647;0.9466;1.1870637
0.01767055931161647;0.9467;1.18644
0.01770897357098955;0.9467;1.1864109
0.01770897357098955;0.9468;1.1859734
0.01774738783036263;0.9468;1.1858895
0.01774738783036263;0.9477;1.1837366
0.01782421634910879;0.9477;1.1832659
0.01782421634910879;0.948;1.1829752
0.01790104486785495;0.948;1.1824265
0.01790104486785495;0.9481;1.1818374
0.017939459127228028;0.9481;1.1818357
0.017939459127228028;0.9482;1.1815046
0.017977873386601107;0.9482;1.1814246
0.017977873386601107;0.9483;1.1814
0.018093116164720344;0.9483;1.1807339
0.018093116164720344;0.9484;1.1806718
0.018131530424093423;0.9484;1.1806313
0.018131530424093423;0.9486;1.1805317
0.01820835894283958;0.9486;1.1802914
0.01820835894283958;0.9487;1.1797664
0.01832360172095882;0.9487;1.1795485
0.01832360172095882;0.9489;1.1794897
0.018362015980331898;0.9489;1.1791518
0.018362015980331898;0.9495;1.17805
0.01843884449907806;0.9495;1.1774565
0.01843884449907806;0.9497;1.177146
0.01847725875845114;0.9497;1.1770865
0.01847725875845114;0.95;1.1757647
0.018592501536570376;0.95;1.1755254
0.018592501536570376;0.9503;1.1746173
0.018630915795943455;0.9503;1.1740011
0.018630915795943455;0.9506;1.173565
0.018669330055316534;0.9506;1.1735483
0.018669330055316534;0.9517;1.1711456
0.01882298709280885;0.9517;1.1706574
0.01882298709280885;0.9519;1.1703056
0.01886140135218193;0.9519;1.1703033
0.01886140135218193;0.952;1.1702026
0.01889981561155501;0.952;1.1701931
0.01889981561155501;0.9523;1.1697065
0.018938229870928087;0.9523;1.1689713
0.018938229870928087;0.9526;1.1679876
0.018976644130301167;0.9526;1.1675603
0.018976644130301167;0.9527;1.1672515
0.019130301167793486;0.9527;1.1666504
0.019130301167793486;0.9529;1.1662624
0.019207129686539644;0.9529;1.1659256
0.019207129686539644;0.9531;1.1655611
0.019283958205285803;0.9531;1.1651561
0.019283958205285803;0.9533;1.164732
0.01936078672403196;0.9533;1.1643102
0.01936078672403196;0.9539;1.1632997
0.01939920098340504;0.9539;1.1632897
0.01939920098340504;0.9542;1.1628565
0.01943761524277812;0.9542;1.1627526
0.01943761524277812;0.9544;1.1616333
0.019514443761524277;0.9544;1.1612879
0.019514443761524277;0.9546;1.1605147
0.019552858020897356;0.9546;1.1604885
0.019552858020897356;0.9547;1.1598998
0.019591272280270435;0.9547;1.1597291
0.019591272280270435;0.9549;1.1588413
0.019668100799016593;0.9549;1.1588135
0.019668100799016593;0.955;1.1582408
0.019706515058389676;0.955;1.1582052
0.019706515058389676;0.9553;1.1576345
0.019860172095881992;0.9553;1.1569955
0.019860172095881992;0.9554;1.1567652
0.01989858635525507;0.9554;1.1563576
0.01989858635525507;0.9556;1.1552211
0.01993700061462815;0.9556;1.1551399
0.01993700061462815;0.9561;1.1535995
0.01997541487400123;0.9561;1.1531231
0.01997541487400123;0.9562;1.1530238
0.02001382913337431;0.9562;1.152952
0.02001382913337431;0.9568;1.1519827
0.020052243392747388;0.9568;1.1501437
0.020052243392747388;0.9569;1.1501019
0.020167486170866625;0.9569;1.1497047
0.020167486170866625;0.9573;1.1496294
0.020359557467732024;0.9573;1.1471798
0.020359557467732024;0.9575;1.1469688
0.02047480024585126;0.9575;1.146623
0.02047480024585126;0.9577;1.1465207
0.02051321450522434;0.9577;1.1463417
0.02051321450522434;0.9578;1.1462938
0.02055162876459742;0.9578;1.1462173
0.02055162876459742;0.9581;1.1452261
0.020628457283343577;0.9581;1.1442245
0.020628457283343577;0.9582;1.1441984
0.020666871542716656;0.9582;1.1441315
0.020666871542716656;0.9583;1.144007
0.020705285802089735;0.9583;1.1439123
0.020705285802089735;0.9584;1.1436075
0.020743700061462814;0.9584;1.1435691
0.020743700061462814;0.9591;1.1419615
0.020782114320835893;0.9591;1.1419351
0.020782114320835893;0.9593;1.141883
0.02089735709895513;0.9593;1.1411214
0.02089735709895513;0.9594;1.1408429
0.020974185617701292;0.9594;1.1406761
0.020974185617701292;0.9595;1.1406169
0.02105101413644745;0.9595;1.1403509
0.02105101413644745;0.9596;1.140314
0.021166256914566688;0.9596;1.1394902
0.021166256914566688;0.9597;1.1392285
0.021204671173939767;0.9597;1.1379285
0.021204671173939767;0.9598;1.1378808
0.021243085433312846;0.9598;1.1374553
0.021243085433312846;0.9599;1.1373733
0.021396742470805162;0.9599;1.1366512
0.021396742470805162;0.96;1.1366194
0.02143515673017824;0.96;1.1360623
0.02143515673017824;0.9601;1.1360577
0.02147357098955132;0.9601;1.1356258
0.02147357098955132;0.9606;1.1342031
0.02155039950829748;0.9606;1.1334395
0.02155039950829748;0.9611;1.1310413
0.02162722802704364;0.9611;1.1302162
0.02162722802704364;0.9612;1.1300526
0.021742470805162877;0.9612;1.1296978
0.021742470805162877;0.9613;1.1294366
0.021780885064535956;0.9613;1.1286674
0.021780885064535956;0.9615;1.1276339
0.021819299323909035;0.9615;1.1272134
0.021819299323909035;0.9617;1.1270972
0.021896127842655193;0.9617;1.1269698
0.021896127842655193;0.9618;1.1269147
0.02204978488014751;0.9618;1.1255003
0.02204978488014751;0.9619;1.1253113
0.022126613398893668;0.9619;1.1248853
0.022126613398893668;0.962;1.1247032
0.022165027658266747;0.962;1.1246709
0.022165027658266747;0.9621;1.1242949
0.022318684695759067;0.9621;1.1230677
0.022318684695759067;0.9624;1.1225826
0.022357098955132146;0.9624;1.1225675
0.022357098955132146;0.9626;1.1216996
0.022395513214505225;0.9626;1.1212739
0.022395513214505225;0.9627;1.121188
0.022472341733251383;0.9627;1.1202638
0.022472341733251383;0.9629;1.1194048
0.022510755992624462;0.9629;1.1189139
0.022510755992624462;0.963;1.1185321
0.02258758451137062;0.963;1.1184253
0.02258758451137062;0.9631;1.1182044
0.0226259987707437;0.9631;1.1181009
0.0226259987707437;0.9632;1.118083
0.022779655808236016;0.9632;1.1158253
0.022779655808236016;0.9633;1.1156635
0.022856484326982177;0.9633;1.11545
0.022856484326982177;0.9638;1.1146797
0.022894898586355256;0.9638;1.1141324
0.022894898586355256;0.9641;1.1129396
0.022933312845728335;0.9641;1.1124913
0.022933312845728335;0.9643;1.1119425
0.022971727105101414;0.9643;1.1116852
0.022971727105101414;0.9647;1.1110693
0.023048555623847573;0.9647;1.1108048
0.023048555623847573;0.9648;1.1106712
0.02312538414259373;0.9648;1.1096351
0.02312538414259373;0.9649;1.1094382
0.02316379840196681;0.9649;1.1089889
0.02316379840196681;0.9651;1.1088216
0.023240626920712968;0.9651;1.1086413
0.023240626920712968;0.9654;1.1081645
0.023317455439459126;0.9654;1.1078513
0.023317455439459126;0.9655;1.106352
0.023355869698832205;0.9655;1.1062127
0.023355869698832205;0.9656;1.1061782
0.023394283958205284;0.9656;1.1060538
0.023394283958205284;0.9657;1.105744
0.023432698217578363;0.9657;1.1056474
0.023432698217578363;0.9661;1.1050504
0.023509526736324525;0.9661;1.1044482
0.023509526736324525;0.9664;1.1031476
0.023586355255070683;0.9664;1.1026611
0.023586355255070683;0.9666;1.1017747
0.023624769514443762;0.9666;1.1017642
0.023624769514443762;0.9667;1.1016271
0.02370159803318992;0.9667;1.1014771
0.02370159803318992;0.9669;1.1012026
0.023816840811309158;0.9669;1.1002315
0.023816840811309158;0.967;1.0999662
0.023855255070682237;0.967;1.0997827
0.023855255070682237;0.9671;1.0988262
0.023893669330055316;0.9671;1.0987794
0.023893669330055316;0.9675;1.0979052
0.023932083589428395;0.9675;1.0978651
0.023932083589428395;0.9682;1.0961235
0.024047326367547632;0.9682;1.09528
0.024047326367547632;0.9684;1.094554
0.024085740626920715;0.9684;1.0945446
0.024085740626920715;0.9688;1.0940433
0.024124154886293794;0.9688;1.0934488
0.024124154886293794;0.9691;1.092577
0.02423939766441303;0.9691;1.0918975
0.02423939766441303;0.9692;1.0918698
0.02427781192378611;0.9692;1.0917854
0.02427781192378611;0.9709;1.0881201
0.02431622618315919;0.9709;1.0879948
0.02431622618315919;0.9711;1.0874579
0.024393054701905347;0.9711;1.0868627
0.024393054701905347;0.9712;1.0865041
0.024431468961278426;0.9712;1.0864391
0.024431468961278426;0.9713;1.0860534
0.024508297480024584;0.9713;1.0860008
0.024508297480024584;0.9715;1.0837733
0.02481561155500922;0.9715;1.0821357
0.02481561155500922;0.9716;1.081809
0.024969268592501537;0.9716;1.080511
0.024969268592501537;0.9718;1.0801481
0.025084511370620774;0.9718;1.0797437
0.025084511370620774;0.9719;1.0796391
0.025122925629993853;0.9719;1.079491
0.025122925629993853;0.972;1.0792599
0.02523816840811309;0.972;1.0785544
0.02523816840811309;0.9721;1.0775312
0.025314996926859252;0.9721;1.077115
0.025314996926859252;0.9724;1.0766404
0.025468653964351568;0.9724;1.0755682
0.025468653964351568;0.9725;1.074697
0.025545482483097726;0.9725;1.0745363
0.025545482483097726;0.9726;1.0744977
0.025583896742470805;0.9726;1.0744373
0.025583896742470805;0.9728;1.0736556
0.025622311001843884;0.9728;1.0735891
0.025622311001843884;0.9729;1.0734884
0.025929625076828517;0.9729;1.0723358
0.025929625076828517;0.973;1.0722474
0.02600645359557468;0.973;1.0713524
0.02600645359557468;0.9731;1.0711248
0.026083282114320837;0.9731;1.0706768
0.026083282114320837;0.9736;1.0696859
0.026121696373693916;0.9736;1.0693209
0.026121696373693916;0.9738;1.0686926
0.026160110633066995;0.9738;1.0677881
0.026160110633066995;0.9739;1.0670366
0.02639059618930547;0.9739;1.0658007
0.02639059618930547;0.9744;1.0641034
0.02642901044867855;0.9744;1.0639198
0.02642901044867855;0.9745;1.0638387
0.026467424708051628;0.9745;1.0636723
0.026467424708051628;0.9747;1.063108
0.026544253226797786;0.9747;1.0629152
0.026544253226797786;0.9748;1.0628535
0.026582667486170868;0.9748;1.0626289
0.026582667486170868;0.9749;1.0624633
0.026621081745543947;0.9749;1.0622064
0.026621081745543947;0.975;1.0620466
0.026659496004917026;0.975;1.0616623
0.026659496004917026;0.9751;1.0616045
0.026736324523663185;0.9751;1.0611501
0.026736324523663185;0.9752;1.0610437
0.026851567301782422;0.9752;1.059984
0.026851567301782422;0.9753;1.0596443
0.0268899815611555;0.9753;1.0591999
0.0268899815611555;0.9755;1.0588602
0.02692839582052858;0.9755;1.058845
0.02692839582052858;0.9757;1.058522
0.02696681007990166;0.9757;1.05823
0.02696681007990166;0.976;1.0570834
0.027197295636140137;0.976;1.0558565
0.027197295636140137;0.9761;1.0558498
0.02742778119237861;0.9761;1.0531965
0.02742778119237861;0.9762;1.0527693
0.027658266748617086;0.9762;1.0505342
0.027658266748617086;0.9763;1.0495986
0.027696681007990165;0.9763;1.0492114
0.027696681007990165;0.9764;1.0490952
0.027927166564228643;0.9764;1.0472715
0.027927166564228643;0.9765;1.0464092
0.02808082360172096;0.9765;1.0455456
0.02808082360172096;0.9766;1.0447825
0.028196066379840196;0.9766;1.0433711
0.028196066379840196;0.9767;1.0433561
0.028311309157959434;0.9767;1.0430627
0.028311309157959434;0.9768;1.0426672
0.02842655193607867;0.9768;1.0420489
0.02842655193607867;0.9769;1.0420046
0.028464966195451753;0.9769;1.0415332
0.028464966195451753;0.977;1.0414568
0.028503380454824832;0.977;1.0414408
0.028503380454824832;0.9771;1.0414162
0.02861862323294407;0.9771;1.0401027
0.02861862323294407;0.9772;1.0400447
0.02865703749231715;0.9772;1.039747
0.02865703749231715;0.9773;1.0394065
0.028925937307928702;0.9773;1.0381535
0.028925937307928702;0.9774;1.0379919
0.02896435156730178;0.9774;1.0376383
0.02896435156730178;0.9775;1.0375348
0.02900276582667486;0.9775;1.0372487
0.02900276582667486;0.9776;1.0368725
0.0291180086047941;0.9776;1.0361696
0.0291180086047941;0.9777;1.0359206
0.02915642286416718;0.9777;1.0355605
0.02915642286416718;0.978;1.0349828
0.029386908420405655;0.978;1.0337318
0.029386908420405655;0.9782;1.0333378
0.02954056545789797;0.9782;1.031535
0.02954056545789797;0.9784;1.0309341
0.02957897971727105;0.9784;1.0306271
0.02957897971727105;0.9785;1.030572
0.02961739397664413;0.9785;1.0301082
0.02961739397664413;0.9786;1.0297588
0.029655808236017208;0.9786;1.029592
0.029655808236017208;0.9787;1.0292184
0.02969422249539029;0.9787;1.0291868
0.02969422249539029;0.9789;1.0287615
0.029809465273509528;0.9789;1.0282552
0.029809465273509528;0.979;1.0277472
0.029963122311001844;0.979;1.0265067
0.029963122311001844;0.9791;1.0263456
0.03034726490473264;0.9791;1.0223676
0.03034726490473264;0.9792;1.0223114
0.030462507682851876;0.9792;1.020884
0.030462507682851876;0.9793;1.0207413
0.03065457897971727;0.9793;1.020162
0.03065457897971727;0.9794;1.0194719
0.03073140749846343;0.9794;1.0176448
0.03073140749846343;0.9795;1.017507
0.030885064535955745;0.9795;1.0164891
0.030885064535955745;0.9796;1.0163853
0.031000307314074986;0.9796;1.0159864
0.031000307314074986;0.9797;1.0156268
0.031153964351567302;0.9797;1.0146254
0.031153964351567302;0.9799;1.0142648
0.03119237861094038;0.9799;1.0141277
0.03119237861094038;0.9801;1.0137273
0.03138444990780578;0.9801;1.0109423
0.03138444990780578;0.9802;1.0097927
0.031422864167178856;0.9802;1.0095371
0.031422864167178856;0.9803;1.0095105
0.031499692685925014;0.9803;1.008748
0.031499692685925014;0.9807;1.0061963
0.03169176398279041;0.9807;1.0035667
0.03169176398279041;0.9809;1.0029179
0.03180700676090965;0.9809;1.002625
0.03180700676090965;0.9815;1.0003457
0.03199907805777505;0.9815;0.99700284
0.03199907805777505;0.9817;0.99617016
0.03203749231714813;0.9817;0.9961299
0.03203749231714813;0.9818;0.996007
0.032152735095267365;0.9818;0.99527895
0.032152735095267365;0.982;0.99415123
0.032191149354640444;0.982;0.99331933
0.032191149354640444;0.9822;0.9932253
0.03222956361401352;0.9822;0.9929056
0.03222956361401352;0.9823;0.9925166
0.0322679778733866;0.9823;0.99249214
0.0322679778733866;0.9824;0.99237406
0.03230639213275968;0.9824;0.9918596
0.03230639213275968;0.9826;0.9912197
0.03234480639213276;0.9826;0.99080855
0.03234480639213276;0.9828;0.99041176
0.032460049170252;0.9828;0.98978835
0.032460049170252;0.9829;0.9892043
0.03249846342962508;0.9829;0.9889307
0.03249846342962508;0.9831;0.9885461
0.032575291948371235;0.9831;0.98824805
0.032575291948371235;0.9832;0.9879135
0.03272894898586355;0.9832;0.98704255
0.03272894898586355;0.9833;0.9867573
0.03276736324523663;0.9833;0.9865881
0.03276736324523663;0.9834;0.98658144
0.03284419176398279;0.9834;0.98567045
0.03284419176398279;0.9835;0.98519754
0.03288260602335587;0.9835;0.98424333
0.03288260602335587;0.9836;0.9840774
0.03318992009834051;0.9836;0.98166156
0.03318992009834051;0.9837;0.98161364
0.033305162876459744;0.9837;0.98113316
0.033305162876459744;0.9839;0.9794713
0.03349723417332514;0.9839;0.9791546
0.03349723417332514;0.984;0.9788222
0.03353564843269822;0.984;0.97821003
0.03353564843269822;0.9842;0.97778493
0.0335740626920713;0.9842;0.97776455
0.0335740626920713;0.9843;0.9775498
0.03361247695144438;0.9843;0.97706854
0.03361247695144438;0.9845;0.9762335
0.033689305470190535;0.9845;0.97561044
0.033689305470190535;0.9846;0.9753548
0.03395820528580209;0.9846;0.972572
0.03395820528580209;0.9847;0.97251177
0.034073448063921326;0.9847;0.97233
0.034073448063921326;0.9848;0.9722745
0.034111862323294405;0.9848;0.97219956
0.034111862323294405;0.9849;0.9721582
0.034150276582667484;0.9849;0.9719789
0.034150276582667484;0.985;0.97190076
0.03418869084204056;0.985;0.97179836
0.03418869084204056;0.9851;0.97172165
0.03461124769514444;0.9851;0.96711713
0.03461124769514444;0.9852;0.9665774
0.034764904732636756;0.9852;0.9634351
0.034764904732636756;0.9854;0.96295923
0.034841733251382914;0.9854;0.96214163
0.034841733251382914;0.9855;0.962062
0.03491856177012907;0.9855;0.961637
0.03491856177012907;0.9856;0.96137476
0.03511063306699447;0.9856;0.9604944
0.03511063306699447;0.9857;0.9604335
0.035264290104486784;0.9857;0.9587
0.035264290104486784;0.9859;0.95845985
0.03545636140135218;0.9859;0.9570148
0.03545636140135218;0.986;0.95659786
0.03549477566072526;0.986;0.9565971
0.03549477566072526;0.9861;0.9561679
0.03576367547633682;0.9861;0.9545685
0.03576367547633682;0.9864;0.9539571
0.035955746773202214;0.9864;0.95239013
0.035955746773202214;0.9865;0.9519256
0.03603257529194837;0.9865;0.95124876
0.03603257529194837;0.9868;0.9507985
0.03610940381069453;0.9868;0.9505429
0.03610940381069453;0.9869;0.9498576
0.03614781807006761;0.9869;0.949842
0.03614781807006761;0.9871;0.94946855
0.03618623232944069;0.9871;0.94946843
0.03618623232944069;0.9872;0.94935834
0.03626306084818685;0.9872;0.9490936
0.03626306084818685;0.9873;0.9489533
0.0365319606637984;0.9873;0.9476024
0.0365319606637984;0.9875;0.9468057
0.036800860479409954;0.9875;0.9446484
0.036800860479409954;0.9876;0.94445884
0.03687768899815612;0.9876;0.94417566
0.03687768899815612;0.9877;0.94416696
0.0369161032575292;0.9877;0.9439675
0.0369161032575292;0.9878;0.9437791
0.03695451751690228;0.9878;0.9434145
0.03695451751690228;0.9879;0.94333535
0.037031346035648435;0.9879;0.9432994
0.037031346035648435;0.988;0.94302815
0.037069760295021514;0.988;0.94299924
0.037069760295021514;0.9881;0.9425693
0.03710817455439459;0.9881;0.94188863
0.03710817455439459;0.9882;0.9418268
0.03714658881376767;0.9882;0.9416965
0.03714658881376767;0.9885;0.940924
0.03722341733251383;0.9885;0.9406201
0.03722341733251383;0.9887;0.9404486
0.03733866011063307;0.9887;0.9393464
0.03733866011063307;0.9888;0.93930906
0.03737707437000615;0.9888;0.9388535
0.03737707437000615;0.9889;0.9385672
0.037838045482483096;0.9889;0.9354934
0.037838045482483096;0.989;0.93518686
0.03806853103872157;0.989;0.9329389
0.03806853103872157;0.9891;0.93281245
0.03837584511370621;0.9891;0.9282259
0.03837584511370621;0.9892;0.9278637
0.038529502151198526;0.9892;0.9263669
0.038529502151198526;0.9893;0.9262275
0.03868315918869084;0.9893;0.9248315
0.03868315918869084;0.9894;0.92434704
0.03872157344806392;0.9894;0.92421454
0.03872157344806392;0.9895;0.9234807
0.03879840196681008;0.9895;0.92186534
0.03879840196681008;0.9896;0.92179793
0.03891364474492932;0.9896;0.9215904
0.03891364474492932;0.9897;0.92128223
0.03925937307928703;0.9897;0.91916233
0.03925937307928703;0.9898;0.91916084
0.03929778733866011;0.9898;0.918897
0.03929778733866011;0.9899;0.9182087
0.03948985863552551;0.9899;0.9160655
0.03948985863552551;0.99;0.9157701
0.039643515673017826;0.99;0.91494954
0.039643515673017826;0.9901;0.9146268
0.0398740012292563;0.9901;0.9124043
0.0398740012292563;0.9902;0.91183805
0.04018131530424093;0.9902;0.91012716
0.04018131530424093;0.9903;0.9096538
0.04033497234173325;0.9903;0.9068141
0.04033497234173325;0.9904;0.90643585
0.040488629379225566;0.9904;0.9038843
0.040488629379225566;0.9905;0.90301156
0.040834357713583284;0.9905;0.90084463
0.040834357713583284;0.9906;0.9006489
0.040872771972956363;0.9906;0.9000973
0.040872771972956363;0.9908;0.8995756
0.04094960049170252;0.9908;0.8987483
0.04094960049170252;0.9909;0.89870644
0.04137215734480639;0.9909;0.8941569
0.04137215734480639;0.9911;0.8938119
0.04152581438229871;0.9911;0.8918494
0.04152581438229871;0.9912;0.8912943
0.041602642901044866;0.9912;0.89033884
0.041602642901044866;0.9914;0.88964105
0.04221727105101414;0.9914;0.88619876
0.04221727105101414;0.9915;0.8861485
0.042370928088506454;0.9915;0.8857992
0.042370928088506454;0.9916;0.8855048
0.04290872771972956;0.9916;0.8815755
0.04290872771972956;0.9917;0.88154334
0.04313921327596804;0.9917;0.8785066
0.04313921327596804;0.9918;0.8783155
0.043830669944683466;0.9918;0.8741348
0.043830669944683466;0.9919;0.8733613
0.043907498463429624;0.9919;0.87308705
0.043907498463429624;0.992;0.8725873
0.0439459127228027;0.992;0.87252045
0.0439459127228027;0.9921;0.87156606
0.044291641057160415;0.9921;0.86893433
0.044291641057160415;0.9922;0.8689127
0.04444529809465274;0.9922;0.86710626
0.04444529809465274;0.9923;0.8665824
0.04513675476336816;0.9923;0.85985285
0.04513675476336816;0.9925;0.8574
0.04517516902274124;0.9925;0.85712564
0.04517516902274124;0.9926;0.85676026
0.045636140135218196;0.9926;0.8540688
0.045636140135218196;0.9928;0.85302037
0.0463660110633067;0.9928;0.84808165
0.0463660110633067;0.9929;0.84702003
0.04644283958205286;0.9929;0.84671646
0.04644283958205286;0.993;0.84604996
0.04667332513829133;0.993;0.84432596
0.04667332513829133;0.9931;0.844319
0.047249539028887524;0.9931;0.83675003
0.047249539028887524;0.9932;0.8363009
0.048363552550706825;0.9932;0.8266169
0.048363552550706825;0.9933;0.826442
0.048401966810079904;0.9933;0.8261641
0.048401966810079904;0.9935;0.8251753
0.04851720958819914;0.9935;0.8242081
0.04851720958819914;0.9936;0.82409966
0.0485940381069453;0.9936;0.82377607
0.0485940381069453;0.9937;0.82340306
0.04890135218192993;0.9937;0.82167584
0.04890135218192993;0.9938;0.82149553
0.04893976644130301;0.9938;0.82121015
0.04893976644130301;0.9939;0.8211752
0.04901659496004917;0.9939;0.82111907
0.04901659496004917;0.994;0.8202996
0.049400737553779966;0.994;0.81700176
0.049400737553779966;0.9941;0.8167728
0.050284265519360785;0.9941;0.81018203
0.050284265519360785;0.9942;0.80970484
0.05036109403810694;0.9942;0.80937046
0.05036109403810694;0.9943;0.8089041
0.05039950829748002;0.9943;0.8087999
0.05039950829748002;0.9944;0.80878526
0.05051475107559926;0.9944;0.8076619
0.05051475107559926;0.9945;0.8066697
0.05070682237246466;0.9945;0.805559
0.05070682237246466;0.9946;0.80485696
0.05078365089121082;0.9946;0.8048286
0.05078365089121082;0.9947;0.8044405
0.050975722188076215;0.9947;0.8028163
0.050975722188076215;0.9948;0.8025819
0.052550706822372464;0.9948;0.79119426
0.052550706822372464;0.9949;0.7910198
0.05258912108174554;0.9949;0.79081815
0.05258912108174554;0.995;0.7906763
0.05270436385986478;0.995;0.7902614
0.05270436385986478;0.9951;0.78958356
0.0539720344191764;0.9951;0.77774566
0.0539720344191764;0.9952;0.77772653
0.054087277197295634;0.9952;0.7764223
0.054087277197295634;0.9953;0.7756953
0.05420251997541487;0.9953;0.7743953
0.05420251997541487;0.9954;0.77417874
0.0548939766441303;0.9954;0.76784545
0.0548939766441303;0.9955;0.76729953
0.05527811923786109;0.9955;0.7661588
0.05527811923786109;0.9956;0.76602376
0.05543177627535341;0.9956;0.76428944
0.05543177627535341;0.9957;0.7639606
0.05566226183159189;0.9957;0.76350254
0.05566226183159189;0.9958;0.7631081
0.056200061462815;0.9958;0.7599191
0.056200061462815;0.9959;0.7599163
0.05727566072526122;0.9959;0.75132954
0.05727566072526122;0.996;0.7505593
0.05977258758451137;0.996;0.73026896
0.05977258758451137;0.9961;0.7300387
0.06023355869698832;0.9961;0.72689843
0.06023355869698832;0.9963;0.7268388
0.06034880147510756;0.9963;0.7261287
0.06034880147510756;0.9964;0.72585154
0.06146281499692686;0.9964;0.71935034
0.06146281499692686;0.9965;0.7189195
0.06326828518746158;0.9965;0.7081682
0.06326828518746158;0.9966;0.70807076
0.06388291333743086;0.9966;0.70487
0.06388291333743086;0.9967;0.70476735
0.06668715427166565;0.9967;0.69286764
0.06668715427166565;0.9968;0.6928573
0.06734019668100799;0.9968;0.69045174
0.06734019668100799;0.9969;0.6903562
0.0708358942839582;0.9969;0.67396045
0.0708358942839582;0.997;0.673952
0.07356330669944683;0.997;0.6601214
0.07356330669944683;0.9972;0.6595515
0.07371696373693915;0.9972;0.6590386
0.07371696373693915;0.9973;0.65903056
0.07452366318377382;0.9973;0.65660435
0.07452366318377382;0.9974;0.65657413
0.07463890596189306;0.9974;0.6560396
0.07463890596189306;0.9975;0.6557176
0.07652120467117395;0.9975;0.6452514
0.07652120467117395;0.9976;0.64496195
0.07667486170866626;0.9976;0.6446014
0.07667486170866626;0.9977;0.644324
0.07702059004302397;0.9977;0.64207226
0.07702059004302397;0.9978;0.6418832
0.07728948985863553;0.9978;0.64052784
0.07728948985863553;0.998;0.6400417
0.0773279041180086;0.998;0.63952845
0.0773279041180086;0.9981;0.63906664
0.07744314689612784;0.9981;0.6388491
0.07744314689612784;0.9982;0.6388287
0.0788260602335587;0.9982;0.63124233
0.0788260602335587;0.9983;0.6306268
0.08063153042409342;0.9983;0.6206924
0.08063153042409342;0.9984;0.62059
0.08727719729563614;0.9984;0.57684195
0.08727719729563614;0.9986;0.5767908
0.08796865396435156;0.9986;0.5731088
0.08796865396435156;0.9987;0.5728101
0.08935156730178243;0.9987;0.565511
0.08935156730178243;0.9988;0.565224
0.09634296250768286;0.9988;0.52354455
0.09634296250768286;0.9989;0.5231541
0.09649661954517517;0.9989;0.5224255
0.09649661954517517;0.999;0.52241915
0.0977258758451137;0.999;0.51706034
0.0977258758451137;0.9991;0.51683307
0.11912261831591887;0.9991;0.39973107
0.11912261831591887;0.9992;0.39970845
0.11927627535341119;0.9992;0.39908078
0.11927627535341119;0.9993;0.3989875
0.12123540258143822;0.9993;0.38825265
0.12123540258143822;0.9994;0.38824403
0.12154271665642287;0.9994;0.38681012
0.12154271665642287;0.9995;0.38671756
0.12964812538414258;0.9995;0.35684654
0.12964812538414258;0.9996;0.35664472
0.13264443761524278;0.9996;0.34557286
0.13264443761524278;0.9997;0.34549397
0.14048094652735096;0.9997;0.3251192
0.14048094652735096;0.9998;0.3250955
0.1492778119237861;0.9998;0.3010919
0.14935464044253227;0.9998;0.30084988
0.15592347879532883;0.9998;0.27800825
0.15592347879532883;0.9999;0.27799052
0.20009987707437002;0.9999;0.11229563
0.20017670559311618;0.9999;0.11223171
0.20394130301167793;0.9999;0.10331812
0.20394130301167793;1.0;0.10325402
0.6149354640442533;1.0;0.00072997145
0.6150122925629994;1.0;0.00072937674
1.0;1.0;1.3730361e-08


==> experiments/svhn/ood-roc-deepensembles-num-ens-15_cnn_svhn.csv <==
fpr;tpr;thresh
0.0;0.0;3.197666
0.0;0.0001;2.197666
0.0;0.0024;2.1120963
3.8414259373079284e-05;0.0024;2.1103845
3.8414259373079284e-05;0.0449;1.9742577
7.682851874615857e-05;0.0449;1.9742432
7.682851874615857e-05;0.0456;1.9735174
0.00011524277811923786;0.0456;1.9735167
0.00011524277811923786;0.0528;1.9653143
0.00015365703749231714;0.0528;1.9647821
0.00015365703749231714;0.0773;1.936628
0.00019207129686539643;0.0773;1.9365513
0.00019207129686539643;0.086;1.9289124
0.00023048555623847572;0.086;1.9287015
0.00023048555623847572;0.1086;1.9075086
0.00026889981561155503;0.1086;1.9074849
0.00026889981561155503;0.1294;1.8899341
0.00030731407498463427;0.1294;1.8898878
0.00030731407498463427;0.1337;1.8872981
0.00034572833435771356;0.1337;1.8872077
0.00034572833435771356;0.141;1.8833737
0.00038414259373079285;0.141;1.8833001
0.00038414259373079285;0.1444;1.8809978
0.00042255685310387214;0.1444;1.8809338
0.00042255685310387214;0.1448;1.880847
0.00046097111247695143;0.1448;1.8807886
0.00046097111247695143;0.1471;1.8793128
0.0004993853718500308;0.1471;1.8791944
0.0004993853718500308;0.193;1.851642
0.0005377996312231101;0.193;1.8516376
0.0005377996312231101;0.2024;1.8461702
0.0005762138905961894;0.2024;1.8461648
0.0005762138905961894;0.2238;1.8341126
0.0006146281499692685;0.2238;1.8340961
0.0006146281499692685;0.2275;1.8314698
0.0006530424093423478;0.2275;1.8314626
0.0006530424093423478;0.2297;1.8301809
0.0006914566687154271;0.2297;1.8301588
0.0006914566687154271;0.2569;1.8142959
0.0007298709280885064;0.2569;1.8142582
0.0007298709280885064;0.2696;1.8078494
0.0007298709280885064;0.2698;1.8078034
0.0007298709280885064;0.2762;1.8046165
0.0007682851874615857;0.2762;1.8046083
0.0007682851874615857;0.2911;1.7970665
0.000806699446834665;0.2911;1.7970316
0.000806699446834665;0.2931;1.7962419
0.0008451137062077443;0.2931;1.7962177
0.0008451137062077443;0.2984;1.7933221
0.0008835279655808236;0.2984;1.7932482
0.0008835279655808236;0.321;1.7817259
0.0009219422249539029;0.321;1.7815098
0.0009219422249539029;0.3226;1.7805401
0.0009603564843269822;0.3226;1.7804853
0.0009603564843269822;0.3378;1.7725585
0.0009987707437000616;0.3378;1.7724665
0.0009987707437000616;0.3504;1.7666459
0.0010371850030731408;0.3504;1.7666225
0.0010371850030731408;0.3553;1.764607
0.0010755992624462201;0.3553;1.7646012
0.0010755992624462201;0.361;1.7616171
0.0011140135218192994;0.361;1.7615327
0.0011140135218192994;0.3642;1.7599827
0.0011908420405654578;0.3642;1.759818
0.0011908420405654578;0.3652;1.7592207
0.001229256299938537;0.3652;1.7591368
0.001229256299938537;0.3656;1.7589496
0.0012676705593116164;0.3656;1.7587595
0.0012676705593116164;0.3673;1.7581258
0.0013060848186846957;0.3673;1.7580978
0.0013060848186846957;0.3697;1.7562262
0.001344499078057775;0.3697;1.7561235
0.001344499078057775;0.3722;1.7551403
0.0013829133374308542;0.3722;1.7551371
0.0013829133374308542;0.3725;1.7549171
0.0014213275968039335;0.3725;1.7548654
0.0014213275968039335;0.382;1.7501758
0.0014597418561770128;0.382;1.7501395
0.0014597418561770128;0.3842;1.7492588
0.0014981561155500921;0.3842;1.749235
0.0014981561155500921;0.3893;1.7468723
0.0015365703749231714;0.3893;1.7468127
0.0015365703749231714;0.3962;1.7437105
0.0015749846342962507;0.3962;1.7436758
0.0015749846342962507;0.4047;1.7391757
0.0016518131530424093;0.4047;1.7391362
0.0016518131530424093;0.4112;1.7358205
0.0016902274124154886;0.4112;1.7357563
0.0016902274124154886;0.4134;1.7349912
0.0017286416717885679;0.4134;1.7349591
0.0017286416717885679;0.4141;1.7346312
0.0017670559311616472;0.4141;1.7346169
0.0017670559311616472;0.4156;1.734122
0.0018054701905347264;0.4156;1.7340403
0.0018054701905347264;0.4186;1.7326679
0.0018438844499078057;0.4186;1.7326486
0.0018438844499078057;0.4243;1.729676
0.001882298709280885;0.4243;1.7296627
0.001882298709280885;0.4276;1.7278644
0.0019207129686539643;0.4276;1.727781
0.0019207129686539643;0.428;1.727613
0.0019207129686539643;0.4282;1.7275487
0.0019207129686539643;0.4362;1.7233057
0.0019591272280270436;0.4362;1.7232771
0.0019591272280270436;0.4451;1.7190219
0.001997541487400123;0.4451;1.7189934
0.001997541487400123;0.4465;1.7186584
0.002035955746773202;0.4465;1.7184408
0.002035955746773202;0.4482;1.7175027
0.0020743700061462817;0.4482;1.7173942
0.0020743700061462817;0.4498;1.7164619
0.0021127842655193608;0.4498;1.7164412
0.0021127842655193608;0.4522;1.7153103
0.0021511985248924403;0.4522;1.7152635
0.0021511985248924403;0.4731;1.7043322
0.0021896127842655193;0.4731;1.7040119
0.0021896127842655193;0.4883;1.6970372
0.002228027043638599;0.4883;1.6970012
0.002228027043638599;0.4914;1.6955996
0.002266441303011678;0.4914;1.6954997
0.002266441303011678;0.4961;1.6929524
0.0023048555623847574;0.4961;1.692929
0.0023048555623847574;0.4972;1.6923451
0.0023048555623847574;0.4974;1.6923285
0.0023048555623847574;0.5078;1.6875318
0.0023432698217578365;0.5078;1.6874305
0.0023432698217578365;0.5119;1.6855474
0.0023816840811309156;0.5119;1.6854597
0.0023816840811309156;0.5136;1.6843659
0.002420098340503995;0.5136;1.6842955
0.002420098340503995;0.5191;1.6815144
0.002458512599877074;0.5191;1.6814041
0.002458512599877074;0.5216;1.679965
0.0024969268592501537;0.5216;1.6799072
0.0024969268592501537;0.524;1.6783105
0.0025353411186232327;0.524;1.678262
0.0025353411186232327;0.5241;1.6782424
0.0025737553779963123;0.5241;1.6782355
0.0025737553779963123;0.5292;1.6759632
0.0026121696373693913;0.5292;1.6759279
0.0026121696373693913;0.5332;1.6742996
0.002650583896742471;0.5332;1.6742729
0.002650583896742471;0.537;1.6720778
0.00268899815611555;0.537;1.6720598
0.00268899815611555;0.5389;1.6711173
0.0027274124154886294;0.5389;1.6710969
0.0027274124154886294;0.5394;1.670841
0.0027658266748617085;0.5394;1.6707923
0.0027658266748617085;0.5465;1.6672167
0.002804240934234788;0.5465;1.6671379
0.002804240934234788;0.5468;1.6670413
0.002842655193607867;0.5468;1.6670393
0.002842655193607867;0.5482;1.6663607
0.0028810694529809466;0.5482;1.6662955
0.0028810694529809466;0.5631;1.6589482
0.0029194837123540257;0.5631;1.6588057
0.0029194837123540257;0.5647;1.6580864
0.002957897971727105;0.5647;1.6580621
0.002957897971727105;0.5656;1.6576182
0.0029963122311001842;0.5656;1.6575476
0.0029963122311001842;0.5679;1.6556997
0.0030347264904732637;0.5679;1.6556758
0.0030347264904732637;0.5738;1.6529129
0.003073140749846343;0.5738;1.6526849
0.003073140749846343;0.5798;1.6502354
0.0031115550092194223;0.5798;1.650229
0.0031115550092194223;0.5813;1.6493753
0.0031499692685925014;0.5813;1.6493247
0.0031499692685925014;0.5831;1.6479396
0.003188383527965581;0.5831;1.6478763
0.003188383527965581;0.5836;1.6476349
0.00322679778733866;0.5836;1.647552
0.00322679778733866;0.5902;1.643874
0.0032652120467117395;0.5902;1.6438257
0.0032652120467117395;0.6035;1.6360183
0.0033036263060848186;0.6035;1.6359972
0.0033036263060848186;0.6068;1.6338422
0.003342040565457898;0.6068;1.6338103
0.003342040565457898;0.609;1.63287
0.003380454824830977;0.609;1.6328658
0.003380454824830977;0.6124;1.6312797
0.0034188690842040566;0.6124;1.6312482
0.0034188690842040566;0.6246;1.6252214
0.0034572833435771357;0.6246;1.6252034
0.0034572833435771357;0.6249;1.625067
0.0034956976029502152;0.6249;1.6250267
0.0034956976029502152;0.6258;1.6243409
0.0035341118623232943;0.6258;1.6242936
0.0035341118623232943;0.6273;1.6233896
0.003572526121696374;0.6273;1.6233559
0.003572526121696374;0.6316;1.6202996
0.003572526121696374;0.6318;1.6202936
0.003572526121696374;0.6329;1.6196836
0.003610940381069453;0.6329;1.6196675
0.003610940381069453;0.641;1.6150289
0.0036493546404425324;0.641;1.6150048
0.0036493546404425324;0.6424;1.6142197
0.0036877688998156115;0.6424;1.6141644
0.0036877688998156115;0.6472;1.6108519
0.003726183159188691;0.6472;1.6108154
0.003726183159188691;0.6511;1.6083459
0.00376459741856177;0.6511;1.6082948
0.00376459741856177;0.6524;1.6074185
0.0038030116779348496;0.6524;1.6073782
0.0038030116779348496;0.6543;1.6060226
0.0038414259373079286;0.6543;1.606002
0.0038414259373079286;0.6608;1.6015441
0.003879840196681008;0.6608;1.6015421
0.003879840196681008;0.6631;1.600722
0.003918254456054087;0.6631;1.6006976
0.003918254456054087;0.6655;1.5990396
0.003956668715427166;0.6655;1.599033
0.003956668715427166;0.6696;1.5970483
0.004033497234173325;0.6696;1.5968201
0.004033497234173325;0.6722;1.5951623
0.004033497234173325;0.6724;1.5950246
0.004033497234173325;0.6741;1.5941823
0.004071911493546404;0.6741;1.5941474
0.004071911493546404;0.6817;1.5896294
0.0041103257529194834;0.6817;1.5896102
0.0041103257529194834;0.6885;1.585442
0.004148740012292563;0.6885;1.5854051
0.004148740012292563;0.6903;1.5843285
0.0041871542716656425;0.6903;1.5842444
0.0041871542716656425;0.6913;1.5839735
0.0042255685310387215;0.6913;1.5839608
0.0042255685310387215;0.6925;1.5831122
0.004263982790411801;0.6925;1.5830256
0.004263982790411801;0.694;1.5819304
0.0043023970497848806;0.694;1.5819262
0.0043023970497848806;0.6955;1.5810171
0.00434081130915796;0.6955;1.5810025
0.00434081130915796;0.6974;1.5797687
0.004379225568531039;0.6974;1.5796019
0.004379225568531039;0.6984;1.5789677
0.004417639827904118;0.6984;1.5789567
0.004417639827904118;0.7005;1.5782895
0.004456054087277198;0.7005;1.5782313
0.004456054087277198;0.7027;1.5769494
0.004494468346650277;0.7027;1.5769384
0.004494468346650277;0.7029;1.5768763
0.004532882606023356;0.7029;1.576853
0.004532882606023356;0.7043;1.5758375
0.004571296865396435;0.7043;1.5758094
0.004571296865396435;0.7051;1.5754989
0.004609711124769515;0.7051;1.5754552
0.004609711124769515;0.7086;1.5731
0.004648125384142594;0.7086;1.5730336
0.004648125384142594;0.709;1.5728338
0.004686539643515673;0.709;1.5726224
0.004686539643515673;0.7126;1.5706837
0.004724953902888752;0.7126;1.5706108
0.004724953902888752;0.7234;1.5635397
0.004763368162261831;0.7234;1.5634037
0.004763368162261831;0.7241;1.5630376
0.004801782421634911;0.7241;1.5629632
0.004801782421634911;0.7268;1.5614066
0.00484019668100799;0.7268;1.5613716
0.00484019668100799;0.7301;1.5593354
0.004878610940381069;0.7301;1.5591273
0.004878610940381069;0.7336;1.5562252
0.004917025199754148;0.7336;1.5559015
0.004917025199754148;0.7396;1.5506828
0.004955439459127228;0.7396;1.5506687
0.004955439459127228;0.7422;1.5490144
0.004993853718500307;0.7422;1.5488825
0.004993853718500307;0.7447;1.5471267
0.005032267977873386;0.7447;1.5470653
0.005032267977873386;0.7448;1.547042
0.0050706822372464655;0.7448;1.5469769
0.0050706822372464655;0.7452;1.5467916
0.0051090964966195454;0.7452;1.5467166
0.0051090964966195454;0.7464;1.5459557
0.0051475107559926245;0.7464;1.5459157
0.0051475107559926245;0.7504;1.5432761
0.005185925015365704;0.7504;1.5431198
0.005185925015365704;0.7528;1.5417436
0.005224339274738783;0.7528;1.5416919
0.005224339274738783;0.7548;1.5400544
0.005262753534111863;0.7548;1.5400493
0.005262753534111863;0.7552;1.5394825
0.005301167793484942;0.7552;1.5394138
0.005301167793484942;0.7559;1.5387354
0.005301167793484942;0.7561;1.5384107
0.005301167793484942;0.7564;1.5383836
0.005339582052858021;0.7564;1.5380677
0.005339582052858021;0.7607;1.5355471
0.0053779963122311;0.7607;1.5355331
0.0053779963122311;0.7614;1.5351491
0.00541641057160418;0.7614;1.5351257
0.00541641057160418;0.765;1.5321743
0.005454824830977259;0.765;1.5321143
0.005454824830977259;0.7682;1.5296029
0.005493239090350338;0.7682;1.5294507
0.005493239090350338;0.7696;1.5280929
0.005531653349723417;0.7696;1.5280758
0.005531653349723417;0.7703;1.5276148
0.005570067609096497;0.7703;1.5275393
0.005570067609096497;0.7711;1.5270435
0.005685310387215734;0.7711;1.5270104
0.005685310387215734;0.7744;1.5247241
0.005723724646588814;0.7744;1.5246394
0.005723724646588814;0.7749;1.5241627
0.005762138905961893;0.7749;1.5240773
0.005762138905961893;0.7751;1.5239811
0.005800553165334972;0.7751;1.5239145
0.005800553165334972;0.7752;1.5236896
0.005838967424708051;0.7752;1.5236362
0.005838967424708051;0.7767;1.5226059
0.005877381684081131;0.7767;1.5226055
0.005877381684081131;0.7776;1.521867
0.00591579594345421;0.7776;1.5218617
0.00591579594345421;0.7786;1.52109
0.005954210202827289;0.7786;1.5210109
0.005954210202827289;0.7807;1.5195434
0.006031038721573448;0.7807;1.519365
0.006031038721573448;0.7836;1.5169047
0.0060694529809465275;0.7836;1.5168712
0.0060694529809465275;0.784;1.5165929
0.0061078672403196066;0.784;1.5165789
0.0061078672403196066;0.7843;1.5161139
0.006146281499692686;0.7843;1.51599
0.006146281499692686;0.7855;1.5150348
0.006184695759065766;0.7855;1.5149599
0.006184695759065766;0.7862;1.5143691
0.006223110018438845;0.7862;1.51433
0.006223110018438845;0.7866;1.5136955
0.006261524277811924;0.7866;1.5136862
0.006261524277811924;0.7885;1.5127301
0.006299938537185003;0.7885;1.5127077
0.006299938537185003;0.7907;1.5110078
0.006299938537185003;0.7909;1.5109899
0.006299938537185003;0.7915;1.5104196
0.006338352796558083;0.7915;1.5103754
0.006338352796558083;0.7927;1.5094622
0.006376767055931162;0.7927;1.509392
0.006376767055931162;0.7932;1.5092001
0.006415181315304241;0.7932;1.5090469
0.006415181315304241;0.7942;1.5079429
0.00645359557467732;0.7942;1.5078697
0.00645359557467732;0.7947;1.5076207
0.0064920098340504;0.7947;1.5075967
0.0064920098340504;0.7959;1.5061969
0.006530424093423479;0.7959;1.5061952
0.006530424093423479;0.7979;1.5045491
0.006568838352796558;0.7979;1.5045378
0.006568838352796558;0.7987;1.5041932
0.006607252612169637;0.7987;1.5041924
0.006607252612169637;0.8006;1.5019631
0.006645666871542717;0.8006;1.501911
0.006645666871542717;0.801;1.5017409
0.006684081130915796;0.801;1.501524
0.006684081130915796;0.8012;1.5011866
0.006722495390288875;0.8012;1.5011797
0.006722495390288875;0.8022;1.5002732
0.006760909649661954;0.8022;1.5002397
0.006760909649661954;0.8032;1.4994388
0.006799323909035034;0.8032;1.4994168
0.006799323909035034;0.8053;1.4976074
0.006799323909035034;0.8055;1.4975954
0.006799323909035034;0.8057;1.4973079
0.006837738168408113;0.8057;1.497306
0.006837738168408113;0.8059;1.4970162
0.006876152427781192;0.8059;1.4969845
0.006876152427781192;0.8064;1.496401
0.0069145666871542714;0.8064;1.4962256
0.0069145666871542714;0.8071;1.4959182
0.0069529809465273505;0.8071;1.4958587
0.0069529809465273505;0.8086;1.4942708
0.0069913952059004305;0.8086;1.494259
0.0069913952059004305;0.8106;1.4925938
0.0070298094652735095;0.8106;1.4925601
0.0070298094652735095;0.8109;1.4924563
0.007068223724646589;0.8109;1.4924145
0.007068223724646589;0.812;1.4918916
0.007145052243392748;0.812;1.4918318
0.007145052243392748;0.8124;1.4912847
0.007183466502765827;0.8124;1.491196
0.007183466502765827;0.8128;1.4908919
0.007221880762138906;0.8128;1.4908814
0.007221880762138906;0.814;1.4895155
0.007260295021511985;0.814;1.4893959
0.007260295021511985;0.8146;1.4887412
0.007298709280885065;0.8146;1.4887071
0.007298709280885065;0.8177;1.4854996
0.007337123540258144;0.8177;1.4854643
0.007337123540258144;0.8178;1.4854087
0.007375537799631223;0.8178;1.4853066
0.007375537799631223;0.818;1.4851614
0.007413952059004302;0.818;1.4851531
0.007413952059004302;0.8217;1.4817979
0.007452366318377382;0.8217;1.4817613
0.007452366318377382;0.8258;1.4783707
0.00752919483712354;0.8258;1.4776781
0.00752919483712354;0.8271;1.4764876
0.007567609096496619;0.8271;1.476237
0.007567609096496619;0.8284;1.4745033
0.007606023355869699;0.8284;1.474497
0.007606023355869699;0.8318;1.4699885
0.007644437615242778;0.8318;1.4698895
0.007644437615242778;0.8321;1.4694827
0.007682851874615857;0.8321;1.4691874
0.007682851874615857;0.8358;1.4657248
0.007721266133988936;0.8358;1.4656696
0.007721266133988936;0.836;1.4654908
0.007759680393362016;0.836;1.4653976
0.007759680393362016;0.8375;1.463635
0.007798094652735095;0.8375;1.4634144
0.007798094652735095;0.838;1.4630578
0.007836508912108174;0.838;1.4629749
0.007836508912108174;0.8382;1.4628559
0.007874923171481253;0.8382;1.4627464
0.007874923171481253;0.8406;1.4606194
0.007913337430854333;0.8406;1.4605875
0.007913337430854333;0.842;1.4596719
0.007951751690227412;0.842;1.4596674
0.007951751690227412;0.8428;1.4589748
0.007990165949600492;0.8428;1.458785
0.007990165949600492;0.8446;1.4572952
0.008028580208973572;0.8446;1.4570336
0.008028580208973572;0.8454;1.456377
0.00806699446834665;0.8454;1.4563715
0.00806699446834665;0.8462;1.4558102
0.00810540872771973;0.8462;1.4555807
0.00810540872771973;0.8473;1.4542837
0.008143822987092809;0.8473;1.4541764
0.008143822987092809;0.8485;1.4527065
0.008182237246465888;0.8485;1.452661
0.008182237246465888;0.8495;1.4514848
0.008220651505838967;0.8495;1.4512036
0.008220651505838967;0.8496;1.4511392
0.008259065765212046;0.8496;1.4508495
0.008259065765212046;0.8504;1.4500848
0.008297480024585127;0.8504;1.4499524
0.008297480024585127;0.8579;1.4421906
0.008335894283958206;0.8579;1.442181
0.008335894283958206;0.8604;1.4383547
0.008374308543331285;0.8604;1.438343
0.008374308543331285;0.8612;1.4377062
0.008412722802704364;0.8612;1.4376681
0.008412722802704364;0.8616;1.4370557
0.008451137062077443;0.8616;1.4370542
0.008451137062077443;0.8619;1.4363757
0.008489551321450522;0.8619;1.4363313
0.008489551321450522;0.8625;1.4358733
0.008527965580823601;0.8625;1.4358654
0.008527965580823601;0.8682;1.4294058
0.00856637984019668;0.8682;1.4293915
0.00856637984019668;0.8695;1.4284722
0.00868162261831592;0.8695;1.4282492
0.00868162261831592;0.8703;1.4277364
0.008720036877688998;0.8703;1.4274733
0.008720036877688998;0.8706;1.4268069
0.008758451137062077;0.8706;1.4267765
0.008758451137062077;0.8713;1.4258372
0.008796865396435156;0.8713;1.4254875
0.008796865396435156;0.8716;1.4249122
0.008835279655808236;0.8716;1.4247586
0.008835279655808236;0.8732;1.4232911
0.008873693915181315;0.8732;1.4231049
0.008873693915181315;0.875;1.4210707
0.008912108174554395;0.875;1.4210389
0.008912108174554395;0.8756;1.4194133
0.008950522433927474;0.8756;1.4192252
0.008950522433927474;0.8766;1.4181803
0.009027350952673633;0.8766;1.4180326
0.009027350952673633;0.8774;1.4168618
0.009065765212046712;0.8774;1.4167411
0.009065765212046712;0.8794;1.4152206
0.00910417947141979;0.8794;1.4151266
0.00910417947141979;0.8805;1.4132495
0.00914259373079287;0.8805;1.4130538
0.00914259373079287;0.8823;1.4104643
0.009181007990165949;0.8824;1.4104588
0.009181007990165949;0.8825;1.4104518
0.00921942224953903;0.8825;1.4104015
0.00921942224953903;0.8834;1.4096733
0.009257836508912109;0.8834;1.4096168
0.009257836508912109;0.8838;1.4088749
0.009296250768285188;0.8838;1.4087403
0.009296250768285188;0.8848;1.406901
0.009373079287031346;0.8848;1.4063449
0.009373079287031346;0.8852;1.4061428
0.009449907805777504;0.8852;1.4059876
0.009449907805777504;0.8856;1.4051237
0.009449907805777504;0.8858;1.4050989
0.009449907805777504;0.886;1.4048151
0.009488322065150583;0.886;1.4046894
0.009488322065150583;0.8893;1.4001474
0.009526736324523662;0.8893;1.3997277
0.009526736324523662;0.8895;1.399464
0.009565150583896743;0.8895;1.3993711
0.009565150583896743;0.89;1.3989044
0.009641979102642901;0.89;1.3988868
0.009641979102642901;0.8904;1.3984996
0.00968039336201598;0.8904;1.3984993
0.00968039336201598;0.891;1.3969297
0.00971880762138906;0.891;1.3967272
0.00971880762138906;0.8916;1.3959715
0.009757221880762139;0.8916;1.3958014
0.009757221880762139;0.8936;1.3915374
0.009795636140135218;0.8936;1.3914851
0.009795636140135218;0.8942;1.3901831
0.009834050399508297;0.8942;1.3900092
0.009834050399508297;0.8948;1.3888724
0.009872464658881377;0.8948;1.3887291
0.009872464658881377;0.8949;1.388598
0.009910878918254457;0.8949;1.3884602
0.009910878918254457;0.8955;1.3879194
0.009949293177627536;0.8955;1.3879038
0.009949293177627536;0.8961;1.3872948
0.009987707437000615;0.8961;1.3869343
0.009987707437000615;0.8975;1.3837302
0.010026121696373694;0.8975;1.3837026
0.010026121696373694;0.8977;1.3836752
0.010064535955746773;0.8977;1.3835202
0.010064535955746773;0.8983;1.3829769
0.010179778733866012;0.8983;1.3824587
0.010179778733866012;0.9001;1.3795451
0.010218192993239091;0.9001;1.3795342
0.010218192993239091;0.9002;1.3793869
0.01025660725261217;0.9002;1.3793608
0.01025660725261217;0.9017;1.3771925
0.010295021511985249;0.9017;1.3770032
0.010295021511985249;0.902;1.3761011
0.010333435771358328;0.902;1.3759927
0.010333435771358328;0.9022;1.3758638
0.010371850030731407;0.9022;1.3756943
0.010371850030731407;0.9023;1.3755562
0.010410264290104486;0.9023;1.3754625
0.010410264290104486;0.9026;1.3753872
0.010448678549477565;0.9026;1.3753762
0.010448678549477565;0.9034;1.3744681
0.010487092808850646;0.9034;1.3744503
0.010487092808850646;0.9043;1.3726445
0.010525507068223725;0.9043;1.3724636
0.010525507068223725;0.9047;1.3721126
0.010563921327596804;0.9047;1.3720001
0.010563921327596804;0.9068;1.3697889
0.010602335586969883;0.9068;1.3696235
0.010602335586969883;0.907;1.3693461
0.010640749846342962;0.907;1.3693306
0.010640749846342962;0.9071;1.3691667
0.01071757836508912;0.9071;1.3688958
0.01071757836508912;0.9084;1.3667887
0.0107559926244622;0.9084;1.3667558
0.0107559926244622;0.9105;1.364343
0.01083282114320836;0.9105;1.3642218
0.01083282114320836;0.9107;1.363412
0.010871235402581439;0.9107;1.3630788
0.010871235402581439;0.9127;1.3604381
0.010909649661954518;0.9127;1.3593978
0.010909649661954518;0.9138;1.3573761
0.010948063921327597;0.9138;1.3573214
0.010948063921327597;0.9139;1.3568723
0.011024892440073755;0.9139;1.3567759
0.011024892440073755;0.9146;1.3556544
0.011063306699446834;0.9146;1.3556222
0.011063306699446834;0.9155;1.3548753
0.011101720958819915;0.9155;1.3548603
0.011101720958819915;0.9158;1.3537753
0.011140135218192994;0.9158;1.3535429
0.011140135218192994;0.9159;1.3528506
0.011178549477566073;0.9159;1.3526762
0.011178549477566073;0.9168;1.351751
0.011216963736939152;0.9168;1.3517491
0.011216963736939152;0.9169;1.3517154
0.011255377996312231;0.9169;1.3515862
0.011255377996312231;0.9173;1.3512679
0.01129379225568531;0.9173;1.3512534
0.01129379225568531;0.9176;1.3504908
0.01133220651505839;0.9176;1.3501536
0.01133220651505839;0.9181;1.3486189
0.011370620774431468;0.9181;1.3485807
0.011370620774431468;0.9183;1.3485327
0.011409035033804549;0.9183;1.3484344
0.011409035033804549;0.9188;1.347815
0.011447449293177628;0.9188;1.347699
0.011447449293177628;0.9201;1.3454852
0.011485863552550707;0.9201;1.3454343
0.011485863552550707;0.9208;1.3438303
0.011524277811923786;0.9208;1.3436694
0.011524277811923786;0.9209;1.3436631
0.011562692071296865;0.9209;1.3436364
0.011562692071296865;0.9211;1.3435451
0.011639520590043024;0.9211;1.3433912
0.011639520590043024;0.9215;1.3427322
0.011716349108789182;0.9215;1.3426092
0.011716349108789182;0.9218;1.342111
0.011754763368162262;0.9218;1.3419447
0.011754763368162262;0.9225;1.340721
0.01183159188690842;0.9225;1.3405129
0.01183159188690842;0.9229;1.3401095
0.0118700061462815;0.9229;1.3400574
0.0118700061462815;0.9239;1.3375608
0.011946834665027658;0.9239;1.3373517
0.011946834665027658;0.9252;1.3347584
0.011985248924400737;0.9252;1.3345287
0.011985248924400737;0.9253;1.3340551
0.012023663183773816;0.9253;1.3340378
0.012023663183773816;0.9254;1.3338618
0.012062077443146897;0.9254;1.3338566
0.012062077443146897;0.9255;1.3338406
0.012100491702519976;0.9255;1.333813
0.012100491702519976;0.9264;1.3321741
0.012138905961893055;0.9264;1.3320633
0.012138905961893055;0.9277;1.3296076
0.012215734480639213;0.9277;1.3293067
0.012215734480639213;0.9282;1.3278102
0.012292562999385371;0.9282;1.3270894
0.012292562999385371;0.929;1.3261046
0.01233097725875845;0.929;1.325925
0.01233097725875845;0.9296;1.3245773
0.012369391518131531;0.9296;1.3244284
0.012369391518131531;0.9308;1.322689
0.01240780577750461;0.9308;1.3226557
0.01240780577750461;0.931;1.3222368
0.01244622003687769;0.931;1.3220507
0.01244622003687769;0.9316;1.3195114
0.012484634296250768;0.9316;1.319473
0.012484634296250768;0.9321;1.3186554
0.012523048555623847;0.9321;1.3184192
0.012523048555623847;0.9324;1.3179282
0.012561462814996927;0.9324;1.3177575
0.012561462814996927;0.9327;1.3170549
0.012599877074370006;0.9327;1.316835
0.012599877074370006;0.9334;1.3163557
0.012638291333743085;0.9334;1.3160758
0.012638291333743085;0.9338;1.3155706
0.012676705593116165;0.9338;1.3153604
0.012676705593116165;0.9342;1.3147817
0.012715119852489245;0.9342;1.3147444
0.012715119852489245;0.9344;1.3144869
0.012753534111862324;0.9344;1.3139814
0.012753534111862324;0.9345;1.3138604
0.012791948371235403;0.9345;1.3133712
0.012791948371235403;0.9354;1.311826
0.012830362630608482;0.9354;1.3115643
0.012830362630608482;0.9355;1.3115324
0.01286877688998156;0.9355;1.3112935
0.01286877688998156;0.9356;1.3112525
0.01290719114935464;0.9356;1.3112272
0.01290719114935464;0.9358;1.3109062
0.012945605408727719;0.9358;1.3106779
0.012945605408727719;0.9359;1.3100705
0.0129840196681008;0.9359;1.31006
0.0129840196681008;0.9363;1.3095574
0.013022433927473879;0.9363;1.309438
0.013022433927473879;0.9367;1.3085364
0.013060848186846958;0.9367;1.3082204
0.013060848186846958;0.9368;1.307465
0.013137676705593116;0.9368;1.3066862
0.013137676705593116;0.9372;1.3055422
0.013214505224339274;0.9372;1.3041792
0.013214505224339274;0.9384;1.3021111
0.013252919483712353;0.9384;1.3015683
0.013252919483712353;0.9385;1.3015364
0.013329748002458513;0.9385;1.3013802
0.013329748002458513;0.9388;1.3008804
0.013368162261831592;0.9388;1.3007462
0.013368162261831592;0.9399;1.2976089
0.013406576521204671;0.9399;1.29724
0.013406576521204671;0.9405;1.2963375
0.01344499078057775;0.9405;1.2963303
0.01344499078057775;0.9406;1.2963165
0.01348340503995083;0.9406;1.2961662
0.01348340503995083;0.941;1.2955425
0.013521819299323909;0.941;1.295386
0.013521819299323909;0.9414;1.2943354
0.013560233558696988;0.9414;1.2942506
0.013560233558696988;0.9421;1.2931958
0.013637062077443148;0.9421;1.2928417
0.013637062077443148;0.9426;1.2910807
0.013675476336816227;0.9426;1.2909843
0.013675476336816227;0.9429;1.2906296
0.013713890596189306;0.9429;1.2901714
0.013713890596189306;0.943;1.2897439
0.013752304855562385;0.943;1.2896613
0.013752304855562385;0.9435;1.2884779
0.013790719114935464;0.9435;1.2882107
0.013790719114935464;0.9444;1.2863815
0.013829133374308543;0.9444;1.2863752
0.013829133374308543;0.9446;1.2862736
0.013867547633681622;0.9446;1.2860448
0.013867547633681622;0.9447;1.2854142
0.013905961893054701;0.9447;1.2853477
0.013905961893054701;0.945;1.2841867
0.013982790411800861;0.945;1.2831099
0.013982790411800861;0.9451;1.2831016
0.01402120467117394;0.9451;1.2828889
0.01402120467117394;0.9453;1.282736
0.014059618930547019;0.9453;1.282483
0.014059618930547019;0.9459;1.2805612
0.014136447449293177;0.9459;1.2799314
0.014136447449293177;0.9462;1.2791388
0.014213275968039335;0.9462;1.2786651
0.014213275968039335;0.9467;1.277505
0.014251690227412416;0.9467;1.2772455
0.014251690227412416;0.947;1.2769048
0.014290104486785495;0.947;1.2768159
0.014290104486785495;0.9474;1.2760605
0.014328518746158574;0.9474;1.2758509
0.014328518746158574;0.9476;1.2754443
0.014366933005531653;0.9476;1.2747997
0.014366933005531653;0.9478;1.2738894
0.014405347264904732;0.9478;1.273575
0.014405347264904732;0.9485;1.2715907
0.014443761524277812;0.9485;1.2713709
0.014443761524277812;0.9488;1.2694867
0.01448217578365089;0.9488;1.2692118
0.01448217578365089;0.9492;1.2684216
0.01455900430239705;0.9492;1.2680655
0.01455900430239705;0.9493;1.2677779
0.01459741856177013;0.9493;1.2677175
0.01459741856177013;0.9495;1.2672852
0.014635832821143209;0.9495;1.2672706
0.014635832821143209;0.9496;1.26715
0.014712661339889367;0.9496;1.2669183
0.014712661339889367;0.95;1.266298
0.014751075599262446;0.95;1.2661623
0.014751075599262446;0.9503;1.265001
0.014904732636754764;0.9503;1.2633702
0.014904732636754764;0.9506;1.262974
0.014943146896127843;0.9506;1.2622358
0.014943146896127843;0.9509;1.2613573
0.014981561155500922;0.9509;1.2613308
0.014981561155500922;0.9511;1.2606823
0.015019975414874001;0.9511;1.2601628
0.015019975414874001;0.9513;1.2600244
0.01509680393362016;0.9513;1.2595035
0.01509680393362016;0.9515;1.2588518
0.015212046711739398;0.9515;1.2582194
0.015212046711739398;0.9517;1.2579784
0.015250460971112477;0.9517;1.2577922
0.015250460971112477;0.9525;1.255818
0.015288875230485556;0.9525;1.2557613
0.015288875230485556;0.9535;1.2531054
0.015327289489858635;0.9535;1.2529274
0.015327289489858635;0.9537;1.2525102
0.015365703749231715;0.9537;1.2520653
0.015365703749231715;0.954;1.2514944
0.015404118008604794;0.954;1.2510616
0.015404118008604794;0.9541;1.250981
0.015480946527350953;0.9541;1.2505949
0.015480946527350953;0.9543;1.2501626
0.015519360786724033;0.9543;1.250126
0.015519360786724033;0.9544;1.2490686
0.015557775046097112;0.9544;1.2486104
0.015557775046097112;0.9545;1.2482687
0.01559618930547019;0.9545;1.2474662
0.01559618930547019;0.9555;1.2449554
0.01563460356484327;0.9555;1.2449298
0.01563460356484327;0.9569;1.2415092
0.01567301782421635;0.9569;1.2411772
0.01567301782421635;0.9573;1.240484
0.015711432083589428;0.9573;1.240428
0.015711432083589428;0.9576;1.2399102
0.015749846342962507;0.9576;1.2398015
0.015749846342962507;0.9585;1.2375162
0.015788260602335586;0.9585;1.2373503
0.015788260602335586;0.9586;1.2370374
0.015826674861708665;0.9586;1.2369931
0.015826674861708665;0.9588;1.2360133
0.015865089121081744;0.9588;1.2359772
0.015865089121081744;0.9593;1.2353122
0.015903503380454823;0.9593;1.2352034
0.015903503380454823;0.9597;1.2347609
0.015980331899200985;0.9597;1.2343243
0.015980331899200985;0.96;1.2338661
0.016018746158574064;0.96;1.2333307
0.016018746158574064;0.9601;1.233121
0.016057160417947143;0.9601;1.2328724
0.016057160417947143;0.9603;1.232663
0.016095574677320222;0.9603;1.2325989
0.016095574677320222;0.9604;1.2321662
0.0161339889366933;0.9604;1.2320447
0.0161339889366933;0.9613;1.2300321
0.01617240319606638;0.9613;1.2299736
0.01617240319606638;0.9615;1.2297026
0.01621081745543946;0.9615;1.2294997
0.01621081745543946;0.9618;1.2292714
0.01624923171481254;0.9618;1.2290602
0.01624923171481254;0.962;1.2284857
0.016364474492931776;0.962;1.2265491
0.016364474492931776;0.9623;1.2260076
0.016402888752304855;0.9623;1.2259297
0.016402888752304855;0.9626;1.2251812
0.016441303011677934;0.9626;1.2246624
0.016441303011677934;0.9627;1.2245456
0.016479717271051013;0.9627;1.2244543
0.016479717271051013;0.9628;1.2240754
0.016518131530424092;0.9628;1.2239292
0.016518131530424092;0.963;1.2231452
0.016594960049170254;0.963;1.2230909
0.016594960049170254;0.9631;1.2229733
0.016633374308543333;0.9631;1.2228515
0.016633374308543333;0.9633;1.2224352
0.01667178856791641;0.9633;1.2223457
0.01667178856791641;0.9637;1.2216775
0.01671020282728949;0.9637;1.2214129
0.01671020282728949;0.9638;1.221109
0.01674861708666257;0.9638;1.2210311
0.01674861708666257;0.964;1.2202173
0.01678703134603565;0.964;1.2201592
0.01678703134603565;0.9643;1.2197739
0.016825445605408728;0.9643;1.2197379
0.016825445605408728;0.9645;1.2192082
0.017055931161647202;0.9645;1.2179725
0.017055931161647202;0.9647;1.2167372
0.01717117393976644;0.9647;1.2152088
0.01717117393976644;0.9648;1.2150328
0.01732483097725876;0.9648;1.2131494
0.01732483097725876;0.965;1.2122782
0.017440073755377997;0.965;1.2112455
0.017440073755377997;0.9651;1.2111683
0.017516902274124155;0.9651;1.2102009
0.017516902274124155;0.9653;1.2092327
0.017593730792870313;0.9653;1.2089462
0.017593730792870313;0.9654;1.2082355
0.017632145052243392;0.9654;1.208017
0.017632145052243392;0.9658;1.2072337
0.01767055931161647;0.9658;1.2071898
0.01767055931161647;0.9659;1.2070783
0.01770897357098955;0.9659;1.2066255
0.01770897357098955;0.9664;1.2051091
0.01774738783036263;0.9664;1.204616
0.01774738783036263;0.9667;1.2027819
0.01778580208973571;0.9667;1.2025539
0.01778580208973571;0.9668;1.2022641
0.01782421634910879;0.9668;1.2019005
0.01782421634910879;0.967;1.2018033
0.01786263060848187;0.967;1.2017329
0.01786263060848187;0.9671;1.2015864
0.017939459127228028;0.9671;1.2005105
0.017939459127228028;0.9673;1.2001735
0.017977873386601107;0.9673;1.1999347
0.017977873386601107;0.9676;1.1992365
0.018016287645974186;0.9676;1.1992015
0.018016287645974186;0.9678;1.1986432
0.018054701905347265;0.9678;1.1985983
0.018054701905347265;0.968;1.1979532
0.018093116164720344;0.968;1.1976111
0.018093116164720344;0.9683;1.1966869
0.01820835894283958;0.9683;1.1963015
0.01820835894283958;0.9685;1.1958809
0.01824677320221266;0.9685;1.195592
0.01824677320221266;0.9686;1.1955523
0.018630915795943455;0.9686;1.1918894
0.018630915795943455;0.9688;1.1913395
0.018707744314689613;0.9688;1.1909899
0.018707744314689613;0.969;1.1903988
0.018746158574062692;0.969;1.1898623
0.018746158574062692;0.9692;1.1890543
0.01878457283343577;0.9692;1.1887455
0.01878457283343577;0.9693;1.1879287
0.01886140135218193;0.9693;1.187511
0.01886140135218193;0.9695;1.1870434
0.01889981561155501;0.9695;1.1858318
0.01889981561155501;0.9697;1.185394
0.018938229870928087;0.9697;1.1850272
0.018938229870928087;0.9699;1.1838281
0.019207129686539644;0.9699;1.183201
0.019207129686539644;0.97;1.1831212
0.019283958205285803;0.97;1.1820498
0.019283958205285803;0.9703;1.1804147
0.01936078672403196;0.9703;1.179657
0.01936078672403196;0.9708;1.1763885
0.01939920098340504;0.9708;1.176123
0.01939920098340504;0.971;1.1750803
0.019514443761524277;0.971;1.1744654
0.019514443761524277;0.9711;1.1743541
0.019552858020897356;0.9711;1.1737489
0.019552858020897356;0.9712;1.1737086
0.019591272280270435;0.9712;1.1735121
0.019591272280270435;0.9713;1.1733934
0.019629686539643514;0.9713;1.1732486
0.019629686539643514;0.9714;1.1732484
0.019706515058389676;0.9714;1.1729418
0.019706515058389676;0.9716;1.1723253
0.019821757836508913;0.9716;1.1712886
0.019821757836508913;0.9717;1.1704065
0.01997541487400123;0.9717;1.1693132
0.01997541487400123;0.972;1.168768
0.020052243392747388;0.972;1.1686399
0.020052243392747388;0.9721;1.1679356
0.020167486170866625;0.9721;1.1670996
0.020167486170866625;0.9722;1.167019
0.020205900430239704;0.9722;1.1669885
0.020205900430239704;0.9723;1.166841
0.020244314689612783;0.9723;1.1668158
0.020244314689612783;0.9724;1.1667334
0.020282728948985862;0.9724;1.1667049
0.020282728948985862;0.9725;1.1665821
0.020359557467732024;0.9725;1.1660848
0.020359557467732024;0.9726;1.165894
0.020397971727105103;0.9726;1.1656479
0.020397971727105103;0.9727;1.1655954
0.020436385986478182;0.9727;1.1651112
0.020436385986478182;0.9731;1.1644256
0.02051321450522434;0.9731;1.1634606
0.02051321450522434;0.9732;1.1634148
0.020628457283343577;0.9732;1.1627516
0.020628457283343577;0.9735;1.1622367
0.020705285802089735;0.9735;1.1619709
0.020705285802089735;0.9737;1.160918
0.02085894283958205;0.9737;1.1604011
0.02085894283958205;0.9738;1.1600025
0.02089735709895513;0.9738;1.1599141
0.02089735709895513;0.9741;1.1587548
0.02093577135832821;0.9741;1.1585742
0.02093577135832821;0.9744;1.1573279
0.020974185617701292;0.9744;1.1565615
0.020974185617701292;0.9747;1.1553656
0.021166256914566688;0.9747;1.1538012
0.021166256914566688;0.9749;1.1525471
0.021243085433312846;0.9749;1.1522826
0.021243085433312846;0.9751;1.1511955
0.021358328211432083;0.9751;1.1492966
0.021358328211432083;0.9752;1.1488999
0.021396742470805162;0.9752;1.1481094
0.021396742470805162;0.9754;1.1478958
0.02147357098955132;0.9754;1.1478089
0.02147357098955132;0.9755;1.147782
0.0215119852489244;0.9755;1.1477118
0.0215119852489244;0.9757;1.1469215
0.02155039950829748;0.9757;1.1464947
0.02155039950829748;0.9758;1.1461799
0.02158881376767056;0.9758;1.1461234
0.02158881376767056;0.9759;1.1459159
0.021780885064535956;0.9759;1.1432074
0.021780885064535956;0.976;1.1428146
0.021819299323909035;0.976;1.1421813
0.021819299323909035;0.9761;1.141873
0.021857713583282114;0.9761;1.1412405
0.021857713583282114;0.9762;1.141143
0.021896127842655193;0.9762;1.1410193
0.021896127842655193;0.9764;1.1405852
0.021934542102028273;0.9764;1.1403207
0.021934542102028273;0.9766;1.1401539
0.02197295636140135;0.9766;1.1400414
0.02197295636140135;0.977;1.1387587
0.02201137062077443;0.977;1.1386111
0.02201137062077443;0.9772;1.1380739
0.022165027658266747;0.9772;1.1374569
0.022165027658266747;0.9773;1.1373371
0.02224185617701291;0.9773;1.1365196
0.02224185617701291;0.9774;1.1358794
0.022318684695759067;0.9774;1.1355302
0.022318684695759067;0.9775;1.1350077
0.022395513214505225;0.9775;1.1346289
0.022395513214505225;0.9776;1.1341414
0.022510755992624462;0.9776;1.1326845
0.022510755992624462;0.9777;1.1324508
0.02254917025199754;0.9777;1.1321646
0.02254917025199754;0.9781;1.1298085
0.022702827289489858;0.9781;1.128236
0.022702827289489858;0.9782;1.1280148
0.022779655808236016;0.9782;1.1274477
0.022779655808236016;0.9783;1.1273298
0.022818070067609098;0.9783;1.1265084
0.022818070067609098;0.9784;1.1261071
0.022933312845728335;0.9784;1.1256523
0.022933312845728335;0.9785;1.125596
0.022971727105101414;0.9785;1.1254677
0.022971727105101414;0.9788;1.1248286
0.02312538414259373;0.9788;1.1227368
0.02312538414259373;0.9789;1.1225142
0.02316379840196681;0.9789;1.1225024
0.02316379840196681;0.9792;1.122199
0.023240626920712968;0.9792;1.1218971
0.023240626920712968;0.9795;1.1215725
0.023355869698832205;0.9795;1.120926
0.023355869698832205;0.9796;1.1206933
0.023394283958205284;0.9796;1.1205937
0.023394283958205284;0.9797;1.1204538
0.023509526736324525;0.9797;1.1192536
0.023509526736324525;0.9799;1.1186056
0.023586355255070683;0.9799;1.1183703
0.023586355255070683;0.98;1.1181967
0.02377842655193608;0.98;1.11656
0.02377842655193608;0.9802;1.1158451
0.023855255070682237;0.9802;1.115749
0.023855255070682237;0.9803;1.1156417
0.023893669330055316;0.9803;1.114834
0.023893669330055316;0.9805;1.1135817
0.024124154886293794;0.9805;1.1122042
0.024124154886293794;0.9806;1.1121857
0.02431622618315919;0.9806;1.1098546
0.02431622618315919;0.9807;1.1092817
0.024354640442532268;0.9807;1.1092259
0.024354640442532268;0.9808;1.1088997
0.024469883220651505;0.9808;1.1077845
0.024469883220651505;0.9811;1.10665
0.024546711739397663;0.9811;1.1055732
0.024546711739397663;0.9812;1.1054748
0.02462354025814382;0.9812;1.1053176
0.02462354025814382;0.9816;1.1031764
0.024700368776889983;0.9816;1.1030641
0.024700368776889983;0.9817;1.1029477
0.024738783036263062;0.9817;1.1026385
0.024738783036263062;0.9818;1.102203
0.02477719729563614;0.9818;1.101964
0.02477719729563614;0.9819;1.1016246
0.02481561155500922;0.9819;1.1010478
0.02481561155500922;0.982;1.1009575
0.024930854333128458;0.982;1.0999438
0.024930854333128458;0.9821;1.0996538
0.025046097111247695;0.9821;1.0970682
0.025046097111247695;0.9824;1.0960569
0.025122925629993853;0.9824;1.0958407
0.025122925629993853;0.9825;1.0957959
0.025161339889366932;0.9825;1.0956868
0.025161339889366932;0.9829;1.0944346
0.02519975414874001;0.9829;1.0943573
0.02519975414874001;0.983;1.0941772
0.02523816840811309;0.983;1.0939511
0.02523816840811309;0.9831;1.0935756
0.02527658266748617;0.9831;1.093537
0.02527658266748617;0.9832;1.0935175
0.02535341118623233;0.9832;1.0930777
0.02535341118623233;0.9834;1.0919491
0.02539182544560541;0.9834;1.0912688
0.02539182544560541;0.9836;1.0908774
0.025583896742470805;0.9836;1.0895168
0.025583896742470805;0.9837;1.0889566
0.025622311001843884;0.9837;1.0888556
0.025622311001843884;0.9838;1.0883188
0.02573755377996312;0.9838;1.087886
0.02573755377996312;0.9839;1.0877014
0.0257759680393362;0.9839;1.0873648
0.0257759680393362;0.9841;1.086223
0.025929625076828517;0.9841;1.0853158
0.025929625076828517;0.9843;1.0844517
0.0259680393362016;0.9843;1.0840247
0.0259680393362016;0.9844;1.083751
0.026044867854947758;0.9844;1.0836431
0.026044867854947758;0.9845;1.0830292
0.026121696373693916;0.9845;1.0824697
0.026121696373693916;0.985;1.0801429
0.026160110633066995;0.985;1.0796286
0.026160110633066995;0.9851;1.0794847
0.026236939151813153;0.9851;1.0784644
0.026236939151813153;0.9852;1.077698
0.026275353411186232;0.9852;1.0776961
0.026275353411186232;0.9853;1.0772806
0.02639059618930547;0.9853;1.0767356
0.02639059618930547;0.9855;1.0759734
0.02642901044867855;0.9855;1.0759058
0.02642901044867855;0.9856;1.0758158
0.026505838967424707;0.9856;1.075636
0.026505838967424707;0.9857;1.0754013
0.026659496004917026;0.9857;1.0746006
0.026659496004917026;0.9859;1.0743905
0.026851567301782422;0.9859;1.0730388
0.026851567301782422;0.9861;1.0727296
0.02692839582052858;0.9861;1.0723557
0.02692839582052858;0.9862;1.0723011
0.027235709895513216;0.9862;1.0702676
0.027235709895513216;0.9863;1.0700395
0.027274124154886295;0.9863;1.0699776
0.027274124154886295;0.9865;1.0685351
0.027312538414259374;0.9865;1.0672464
0.027312538414259374;0.9866;1.0667669
0.027389366933005532;0.9866;1.0662309
0.027389366933005532;0.9867;1.0655748
0.02754302397049785;0.9867;1.063447
0.02754302397049785;0.9868;1.0633181
0.027581438229870928;0.9868;1.0632492
0.027581438229870928;0.9869;1.0630193
0.027696681007990165;0.9869;1.0613495
0.027696681007990165;0.987;1.0610721
0.027735095267363244;0.987;1.0608418
0.027735095267363244;0.9871;1.0604485
0.027773509526736323;0.9871;1.0602767
0.027773509526736323;0.9874;1.0596383
0.0280039950829748;0.9874;1.058432
0.0280039950829748;0.9875;1.0580199
0.02804240934234788;0.9875;1.0577577
0.02804240934234788;0.9877;1.0563467
0.028196066379840196;0.9877;1.0542407
0.028196066379840196;0.9878;1.0530231
0.028311309157959434;0.9878;1.0515848
0.028311309157959434;0.9879;1.0508103
0.028464966195451753;0.9879;1.0489663
0.028464966195451753;0.988;1.0489585
0.02854179471419791;0.988;1.0487857
0.02854179471419791;0.9882;1.0481676
0.02858020897357099;0.9882;1.0477861
0.02858020897357099;0.9883;1.0473837
0.02861862323294407;0.9883;1.047168
0.02861862323294407;0.9884;1.0471283
0.028810694529809465;0.9884;1.0458186
0.028810694529809465;0.9885;1.0457394
0.02904118008604794;0.9885;1.0441622
0.02904118008604794;0.9886;1.0441251
0.02950215119852489;0.9886;1.0385019
0.02950215119852489;0.9887;1.0383945
0.02957897971727105;0.9887;1.0375751
0.02957897971727105;0.9888;1.0374166
0.02961739397664413;0.9888;1.0368973
0.02961739397664413;0.989;1.0363903
0.02973263675476337;0.989;1.0356544
0.02973263675476337;0.9891;1.0354826
0.030001536570374923;0.9891;1.0332067
0.030001536570374923;0.9892;1.0328984
0.030270436385986477;0.9892;1.03159
0.030270436385986477;0.9893;1.0315782
0.030308850645359556;0.9893;1.0309372
0.030308850645359556;0.9894;1.0308868
0.030462507682851876;0.9894;1.0295357
0.030462507682851876;0.9896;1.0288608
0.03196066379840197;0.9896;1.0170377
0.03196066379840197;0.9897;1.0165962
0.0322679778733866;0.9897;1.0133603
0.0322679778733866;0.9898;1.0131359
0.03230639213275968;0.9898;1.0131142
0.03230639213275968;0.9899;1.0130057
0.03238322065150584;0.9899;1.0116514
0.03238322065150584;0.99;1.0106113
0.03242163491087892;0.99;1.010511
0.03242163491087892;0.9901;1.0103385
0.03269053472649047;0.9901;1.0073205
0.03269053472649047;0.9902;1.0062773
0.03288260602335587;0.9902;1.004813
0.03288260602335587;0.9904;1.0038452
0.033266748617086665;0.9904;0.9962373
0.033266748617086665;0.9905;0.99534124
0.034073448063921326;0.9905;0.98958325
0.034073448063921326;0.9906;0.98913443
0.03426551936078672;0.9906;0.9862918
0.03426551936078672;0.9907;0.98570746
0.03434234787953288;0.9907;0.9845611
0.03434234787953288;0.9908;0.98423666
0.03507221880762139;0.9908;0.9774127
0.03507221880762139;0.9909;0.97734195
0.03511063306699447;0.9909;0.9772953
0.03511063306699447;0.991;0.97665745
0.03564843269821758;0.991;0.9725372
0.03564843269821758;0.9911;0.972205
0.03584050399508298;0.9911;0.96919954
0.03584050399508298;0.9912;0.9686399
0.035878918254456056;0.9912;0.968464
0.035878918254456056;0.9913;0.9682969
0.035917332513829135;0.9913;0.9677723
0.035917332513829135;0.9914;0.9670507
0.035955746773202214;0.9914;0.9667149
0.035955746773202214;0.9915;0.9664884
0.036301475107559926;0.9915;0.9646328
0.036301475107559926;0.9916;0.96446836
0.0365319606637984;0.9916;0.96340275
0.0365319606637984;0.9917;0.96329385
0.036800860479409954;0.9917;0.9596828
0.036800860479409954;0.9918;0.95886755
0.03718500307314075;0.9918;0.956403
0.03718500307314075;0.9919;0.9562706
0.03722341733251383;0.9919;0.95615566
0.03722341733251383;0.9921;0.955713
0.03726183159188691;0.9921;0.9552027
0.03726183159188691;0.9922;0.9551007
0.03730024585125999;0.9922;0.95464444
0.03730024585125999;0.9923;0.9544814
0.03733866011063307;0.9923;0.953353
0.03733866011063307;0.9924;0.9530062
0.0376459741856177;0.9924;0.95152956
0.0376459741856177;0.9926;0.95049113
0.03768438844499078;0.9926;0.95030797
0.03768438844499078;0.9927;0.9502668
0.037876459741856175;0.9927;0.9488575
0.037876459741856175;0.9928;0.9485073
0.03799170251997541;0.9928;0.94667286
0.03799170251997541;0.9929;0.9464976
0.03803011677934849;0.9929;0.9460649
0.03803011677934849;0.993;0.94591063
0.03806853103872157;0.993;0.945749
0.03806853103872157;0.9931;0.94566786
0.038183773816840814;0.9931;0.94469935
0.038183773816840814;0.9932;0.9445554
0.03826060233558697;0.9932;0.9438528
0.03826060233558697;0.9933;0.943668
0.03837584511370621;0.9933;0.9429711
0.03837584511370621;0.9936;0.9421424
0.03872157344806392;0.9936;0.9384804
0.03872157344806392;0.9937;0.9382371
0.03906730178242163;0.9937;0.9341564
0.03906730178242163;0.9938;0.93357515
0.039720344191763984;0.9938;0.92940104
0.039720344191763984;0.9939;0.9287762
0.03975875845113706;0.9939;0.92861074
0.03975875845113706;0.994;0.9284631
0.03991241548862938;0.994;0.92739654
0.03991241548862938;0.9941;0.926941
0.04002765826674862;0.9941;0.925137
0.04002765826674862;0.9942;0.9246025
0.0406038721573448;0.9942;0.91880333
0.0406038721573448;0.9943;0.91822326
0.04064228641671789;0.9943;0.9181079
0.04064228641671789;0.9944;0.9178346
0.040872771972956363;0.9944;0.9152233
0.040872771972956363;0.9945;0.914855
0.04091118623232944;0.9945;0.9148052
0.04091118623232944;0.9946;0.91478
0.04133374308543331;0.9946;0.9123588
0.04133374308543331;0.9947;0.912328
0.04141057160417947;0.9947;0.91197
0.04141057160417947;0.9948;0.9117453
0.04144898586355255;0.9948;0.911341
0.04144898586355255;0.9949;0.9112807
0.041641057160417945;0.9949;0.91034645
0.041641057160417945;0.995;0.91021335
0.04248617086662569;0.995;0.90398055
0.04248617086662569;0.9951;0.9034599
0.04313921327596804;0.9951;0.8989667
0.04313921327596804;0.9952;0.8987883
0.04329287031346036;0.9952;0.8973936
0.04329287031346036;0.9953;0.89676565
0.04352335586969883;0.9953;0.89475906
0.04352335586969883;0.9955;0.8940735
0.04356177012907191;0.9955;0.8937448
0.04356177012907191;0.9956;0.8936815
0.04360018438844499;0.9956;0.8936154
0.04360018438844499;0.9957;0.8930565
0.04482944068838353;0.9957;0.88103724
0.04482944068838353;0.9958;0.88077414
0.044944683466502766;0.9958;0.87857145
0.044944683466502766;0.9959;0.87825716
0.04509834050399508;0.9959;0.87785447
0.04509834050399508;0.996;0.8777979
0.0452519975414874;0.996;0.87698615
0.0452519975414874;0.9961;0.8769419
0.04529041180086048;0.9961;0.8765419
0.04529041180086048;0.9962;0.8763405
0.0463660110633067;0.9962;0.86994493
0.0463660110633067;0.9963;0.8698748
0.046481253841425936;0.9963;0.86888605
0.046481253841425936;0.9964;0.8682408
0.04663491087891825;0.9964;0.8666965
0.04663491087891825;0.9965;0.86667836
0.04732636754763368;0.9965;0.86302465
0.04732636754763368;0.9966;0.86302286
0.047672095881991394;0.9966;0.86147827
0.047672095881991394;0.9967;0.8612513
0.04771051014136447;0.9967;0.8611998
0.04771051014136447;0.9968;0.86095375
0.04797940995697603;0.9968;0.8572061
0.04797940995697603;0.997;0.8569253
0.04928549477566072;0.997;0.84351707
0.04928549477566072;0.9971;0.84293306
0.05016902274124155;0.9971;0.8354486
0.05016902274124155;0.9972;0.83537626
0.050284265519360785;0.9972;0.83194643
0.050284265519360785;0.9973;0.8318967
0.05059157959434542;0.9973;0.8284742
0.05059157959434542;0.9974;0.8278781
0.05124462200368777;0.9974;0.8207966
0.05124462200368777;0.9975;0.8203063
0.051820835894283955;0.9975;0.8151484
0.051820835894283955;0.9976;0.8142261
0.05312692071296866;0.9976;0.8037745
0.05312692071296866;0.9977;0.80336493
0.05393362015980332;0.9977;0.79673755
0.05393362015980332;0.9978;0.7965379
0.05420251997541487;0.9978;0.79443806
0.05420251997541487;0.9979;0.79423004
0.05466349108789183;0.9979;0.7910953
0.05466349108789183;0.998;0.79107046
0.055585433312845725;0.998;0.78384554
0.055585433312845725;0.9981;0.78351027
0.056737861094038104;0.9981;0.76961315
0.056737861094038104;0.9982;0.7691851
0.057045175169022744;0.9982;0.76762885
0.057045175169022744;0.9983;0.7675359
0.06165488629379225;0.9983;0.73376316
0.06165488629379225;0.9984;0.7337491
0.06173171481253841;0.9984;0.7331421
0.06173171481253841;0.9985;0.7328246
0.06315304240934234;0.9985;0.7229201
0.06315304240934234;0.9986;0.72260654
0.07114320835894283;0.9986;0.6786668
0.07114320835894283;0.9987;0.67866147
0.07206515058389674;0.9987;0.6733858
0.07206515058389674;0.9988;0.6730531
0.07314074984634296;0.9988;0.6665798
0.07314074984634296;0.9989;0.66646606
0.07644437615242779;0.9989;0.647968
0.07644437615242779;0.999;0.64783895
0.07713583282114321;0.999;0.6428345
0.07713583282114321;0.9991;0.64266586
0.07832667486170866;0.9991;0.6363163
0.07832667486170866;0.9992;0.6360693
0.0834357713583282;0.9992;0.60295
0.0834357713583282;0.9993;0.6028007
0.09338506453595574;0.9993;0.54936844
0.09338506453595574;0.9994;0.54895127
0.09507529194837123;0.9994;0.53850967
0.09507529194837123;0.9995;0.5383623
0.09522894898586355;0.9995;0.53777826
0.09522894898586355;0.9996;0.53762794
0.10594652735095267;0.9996;0.48030844
0.10594652735095267;0.9997;0.48016682
0.10913491087891826;0.9997;0.46395785
0.10913491087891826;0.9998;0.46363583
0.156000307314075;0.9998;0.26736325
0.156000307314075;0.9999;0.26735553
0.15872771972956362;0.9999;0.2598339
0.15872771972956362;1.0;0.25980952
0.5786339889366933;1.0;0.0013569966
0.5787108174554395;1.0;0.0013567922
0.763560233558697;1.0;0.00037765314
0.7636370620774432;1.0;0.0003776447
1.0;1.0;2.9330746e-08


==> experiments/svhn/ood-roc-deepensembles-num-ens-1_cnn_svhn.csv <==
fpr;tpr;thresh
0.0;0.0;2.9197893
3.8414259373079284e-05;0.0;1.9197892
7.682851874615857e-05;0.0;1.8164678
7.682851874615857e-05;0.0001;1.6977599
0.00015365703749231714;0.0001;1.6360087
0.00015365703749231714;0.0002;1.6321869
0.00019207129686539643;0.0002;1.6317838
0.00019207129686539643;0.0006;1.533447
0.00023048555623847572;0.0006;1.53321
0.00023048555623847572;0.0007;1.5245172
0.00026889981561155503;0.0007;1.5227091
0.00026889981561155503;0.0008;1.5209715
0.00030731407498463427;0.0008;1.5185835
0.00030731407498463427;0.0009;1.5125513
0.00034572833435771356;0.0009;1.5122558
0.00034572833435771356;0.0011;1.507811
0.00042255685310387214;0.0011;1.5008428
0.00042255685310387214;0.0015;1.4904317
0.0004993853718500308;0.0015;1.4832044
0.0004993853718500308;0.0016;1.4828377
0.0006914566687154271;0.0016;1.4685291
0.0006914566687154271;0.002;1.4611098
0.0007682851874615857;0.002;1.455305
0.0007682851874615857;0.0021;1.4550802
0.0008451137062077443;0.0021;1.449214
0.0008451137062077443;0.0022;1.4434705
0.0009603564843269822;0.0022;1.4378719
0.0009603564843269822;0.0024;1.4357209
0.0009987707437000616;0.0024;1.4339945
0.0009987707437000616;0.0025;1.4327327
0.0010371850030731408;0.0025;1.4181137
0.0010371850030731408;0.0026;1.4171563
0.0011140135218192994;0.0026;1.4068383
0.0011140135218192994;0.0028;1.3968154
0.0011524277811923787;0.0028;1.3966274
0.0011524277811923787;0.0031;1.3907492
0.0011908420405654578;0.0031;1.3903248
0.0011908420405654578;0.0035;1.3862324
0.001229256299938537;0.0035;1.3859595
0.001229256299938537;0.0037;1.383034
0.0012676705593116164;0.0037;1.3824332
0.0012676705593116164;0.0042;1.3667723
0.0013060848186846957;0.0042;1.3654615
0.0013060848186846957;0.0046;1.3598548
0.001344499078057775;0.0046;1.3587674
0.001344499078057775;0.0049;1.3555269
0.0013829133374308542;0.0049;1.3542786
0.0013829133374308542;0.0053;1.3487475
0.0014213275968039335;0.0053;1.34428
0.0014213275968039335;0.0054;1.341536
0.0014597418561770128;0.0054;1.3414788
0.0014597418561770128;0.0056;1.3381238
0.0014981561155500921;0.0056;1.3378967
0.0014981561155500921;0.006;1.3340592
0.0015365703749231714;0.006;1.3334804
0.0015365703749231714;0.0064;1.3311191
0.0015749846342962507;0.0064;1.33032
0.0015749846342962507;0.0066;1.3276726
0.00161339889366933;0.0066;1.3275608
0.00161339889366933;0.0071;1.3193405
0.0016518131530424093;0.0071;1.3191885
0.0016518131530424093;0.0072;1.3189801
0.0016902274124154886;0.0072;1.3188592
0.0016902274124154886;0.0073;1.3186463
0.0017286416717885679;0.0073;1.3181028
0.0017286416717885679;0.0078;1.3133942
0.0017670559311616472;0.0078;1.3106477
0.0017670559311616472;0.0081;1.3067584
0.0018054701905347264;0.0081;1.3051947
0.0018054701905347264;0.0082;1.3050288
0.0019591272280270436;0.0082;1.3012121
0.0019591272280270436;0.0086;1.2935258
0.001997541487400123;0.0086;1.2897903
0.001997541487400123;0.0088;1.2895005
0.002035955746773202;0.0088;1.2884141
0.002035955746773202;0.0089;1.2881888
0.0020743700061462817;0.0089;1.2866682
0.0020743700061462817;0.0095;1.2784408
0.0021511985248924403;0.0095;1.2739648
0.0021511985248924403;0.0099;1.2698251
0.002228027043638599;0.0099;1.2664844
0.002228027043638599;0.01;1.266156
0.002266441303011678;0.01;1.2646238
0.002266441303011678;0.0108;1.253657
0.0023432698217578365;0.0108;1.2512107
0.0023432698217578365;0.011;1.2494752
0.0023816840811309156;0.011;1.2489574
0.0023816840811309156;0.0112;1.2452657
0.002420098340503995;0.0112;1.2438177
0.002420098340503995;0.0113;1.2431952
0.0024969268592501537;0.0113;1.2408605
0.0024969268592501537;0.0114;1.2397203
0.0026121696373693913;0.0114;1.2379749
0.0026121696373693913;0.0118;1.2352737
0.002650583896742471;0.0118;1.2352396
0.002650583896742471;0.0125;1.2273386
0.00268899815611555;0.0125;1.2264717
0.00268899815611555;0.0126;1.2260879
0.0027274124154886294;0.0126;1.2260329
0.0027274124154886294;0.0127;1.2251084
0.0027658266748617085;0.0127;1.2248181
0.0027658266748617085;0.0136;1.2169192
0.002804240934234788;0.0136;1.2169169
0.002804240934234788;0.0146;1.211183
0.002842655193607867;0.0146;1.2103255
0.002842655193607867;0.0147;1.209935
0.0028810694529809466;0.0147;1.2094467
0.0028810694529809466;0.0148;1.2091259
0.0029194837123540257;0.0148;1.2081693
0.0029194837123540257;0.0153;1.2057937
0.002957897971727105;0.0153;1.2056885
0.002957897971727105;0.0154;1.2055846
0.0029963122311001842;0.0154;1.2053128
0.0029963122311001842;0.0159;1.201388
0.003073140749846343;0.0159;1.2001932
0.003073140749846343;0.016;1.2000797
0.0031115550092194223;0.016;1.1996953
0.0031115550092194223;0.0168;1.192605
0.003188383527965581;0.0168;1.1915431
0.003188383527965581;0.0174;1.1875372
0.00322679778733866;0.0174;1.1864569
0.00322679778733866;0.0177;1.185054
0.0032652120467117395;0.0177;1.1849933
0.0032652120467117395;0.0178;1.184931
0.0033036263060848186;0.0178;1.1840097
0.0033036263060848186;0.0179;1.1829282
0.003342040565457898;0.0179;1.1828305
0.003342040565457898;0.018;1.1812463
0.003380454824830977;0.018;1.181209
0.003380454824830977;0.0182;1.1794368
0.0034188690842040566;0.0182;1.1793066
0.0034188690842040566;0.0183;1.1788855
0.0034572833435771357;0.0183;1.1786879
0.0034572833435771357;0.0187;1.1759341
0.0034956976029502152;0.0187;1.1758472
0.0034956976029502152;0.0188;1.17531
0.0035341118623232943;0.0188;1.1749479
0.0035341118623232943;0.0189;1.1745508
0.003572526121696374;0.0189;1.1738323
0.003572526121696374;0.019;1.1730448
0.003610940381069453;0.019;1.1716363
0.003610940381069453;0.0193;1.168034
0.0036493546404425324;0.0193;1.1667689
0.0036493546404425324;0.0196;1.1645267
0.003726183159188691;0.0196;1.1639198
0.003726183159188691;0.0198;1.1632848
0.0038030116779348496;0.0198;1.1612544
0.0038030116779348496;0.0199;1.1604125
0.0038414259373079286;0.0199;1.1601154
0.0038414259373079286;0.0201;1.1593257
0.003879840196681008;0.0201;1.1588471
0.003879840196681008;0.0205;1.1564859
0.003956668715427166;0.0205;1.1547202
0.003956668715427166;0.0207;1.153405
0.003995082974800246;0.0207;1.1532631
0.003995082974800246;0.0209;1.1516103
0.004033497234173325;0.0209;1.1508243
0.004033497234173325;0.0212;1.1499424
0.004071911493546404;0.0212;1.1491547
0.004071911493546404;0.0219;1.1435742
0.0041103257529194834;0.0219;1.1427279
0.0041103257529194834;0.022;1.1420811
0.004148740012292563;0.022;1.1417667
0.004148740012292563;0.0221;1.1412879
0.0041871542716656425;0.0221;1.1407752
0.0041871542716656425;0.0225;1.1393235
0.0042255685310387215;0.0225;1.1380422
0.0042255685310387215;0.0227;1.1366715
0.00434081130915796;0.0227;1.1346043
0.00434081130915796;0.0228;1.1341425
0.004379225568531039;0.0228;1.1341059
0.004379225568531039;0.023;1.1312753
0.004417639827904118;0.023;1.1311209
0.004417639827904118;0.0231;1.130874
0.004456054087277198;0.0231;1.1301924
0.004456054087277198;0.0238;1.127287
0.004494468346650277;0.0238;1.1269187
0.004494468346650277;0.0239;1.1268222
0.004532882606023356;0.0239;1.1257199
0.004532882606023356;0.0241;1.1248416
0.004724953902888752;0.0241;1.1196849
0.004724953902888752;0.0247;1.1157341
0.004763368162261831;0.0247;1.1152158
0.004763368162261831;0.025;1.1130208
0.00484019668100799;0.025;1.1117021
0.00484019668100799;0.0256;1.1085911
0.004993853718500307;0.0256;1.1065447
0.004993853718500307;0.0264;1.1034814
0.0050706822372464655;0.0264;1.1031021
0.0050706822372464655;0.0265;1.1025159
0.0051475107559926245;0.0265;1.1020817
0.0051475107559926245;0.0274;1.0971482
0.005185925015365704;0.0274;1.0964668
0.005185925015365704;0.0281;1.0938205
0.005262753534111863;0.0281;1.0920483
0.005262753534111863;0.0287;1.0908996
0.005301167793484942;0.0287;1.0907432
0.005301167793484942;0.0288;1.0906403
0.005339582052858021;0.0288;1.0905738
0.005339582052858021;0.0292;1.0886993
0.005493239090350338;0.0292;1.0870954
0.005493239090350338;0.0294;1.0864714
0.005531653349723417;0.0294;1.0863965
0.005531653349723417;0.0296;1.0858608
0.005608481868469576;0.0296;1.0853716
0.005608481868469576;0.0299;1.0837886
0.005646896127842655;0.0299;1.0836008
0.005646896127842655;0.0304;1.0822254
0.005685310387215734;0.0304;1.0818992
0.005685310387215734;0.0309;1.0805162
0.005723724646588814;0.0309;1.0799105
0.005723724646588814;0.0311;1.0791255
0.005762138905961893;0.0311;1.0787132
0.005762138905961893;0.0315;1.0775007
0.005838967424708051;0.0315;1.0757315
0.005838967424708051;0.0318;1.074294
0.0059926244622003685;0.0318;1.0726522
0.0059926244622003685;0.0321;1.0721302
0.006031038721573448;0.0321;1.071978
0.006031038721573448;0.0322;1.0718951
0.0060694529809465275;0.0322;1.0716959
0.0060694529809465275;0.0328;1.0693724
0.0061078672403196066;0.0328;1.0691335
0.0061078672403196066;0.0333;1.0656484
0.006146281499692686;0.0333;1.0656307
0.006146281499692686;0.0337;1.0639694
0.006261524277811924;0.0337;1.0634754
0.006261524277811924;0.0338;1.0632875
0.006338352796558083;0.0338;1.0623121
0.006338352796558083;0.0342;1.0614208
0.006376767055931162;0.0342;1.0613265
0.006376767055931162;0.0344;1.0606858
0.006415181315304241;0.0344;1.0605319
0.006415181315304241;0.0345;1.060123
0.00645359557467732;0.0345;1.0598645
0.00645359557467732;0.035;1.0581421
0.0064920098340504;0.035;1.0577818
0.0064920098340504;0.0361;1.0549662
0.006568838352796558;0.0361;1.054698
0.006568838352796558;0.0362;1.0545328
0.006607252612169637;0.0362;1.0544803
0.006607252612169637;0.0363;1.0543587
0.006645666871542717;0.0363;1.0542556
0.006645666871542717;0.0366;1.0512975
0.006722495390288875;0.0366;1.0508484
0.006722495390288875;0.0368;1.0506544
0.006760909649661954;0.0368;1.0505718
0.006760909649661954;0.0369;1.0501139
0.006799323909035034;0.0369;1.0496643
0.006799323909035034;0.037;1.0490687
0.006837738168408113;0.037;1.0490172
0.006837738168408113;0.0376;1.0476154
0.006876152427781192;0.0376;1.0473408
0.006876152427781192;0.0377;1.0464362
0.0069145666871542714;0.0377;1.046247
0.0069145666871542714;0.0385;1.0443677
0.0069529809465273505;0.0385;1.0443165
0.0069529809465273505;0.0389;1.0420868
0.0070298094652735095;0.0389;1.0417349
0.0070298094652735095;0.039;1.04165
0.007068223724646589;0.039;1.041341
0.007068223724646589;0.0392;1.0398222
0.007106637984019668;0.0392;1.039176
0.007106637984019668;0.0393;1.038955
0.007183466502765827;0.0393;1.0382937
0.007183466502765827;0.0399;1.0359502
0.007221880762138906;0.0399;1.0352848
0.007221880762138906;0.0405;1.0341387
0.007260295021511985;0.0405;1.0341146
0.007260295021511985;0.041;1.0335063
0.007298709280885065;0.041;1.0325776
0.007298709280885065;0.0412;1.0313321
0.007375537799631223;0.0412;1.0310194
0.007375537799631223;0.0415;1.0306379
0.007413952059004302;0.0415;1.030554
0.007413952059004302;0.0416;1.030212
0.007452366318377382;0.0416;1.0298195
0.007452366318377382;0.0417;1.0296642
0.007490780577750461;0.0417;1.0295315
0.007490780577750461;0.0424;1.0277102
0.007567609096496619;0.0424;1.0272276
0.007567609096496619;0.0425;1.026859
0.007682851874615857;0.0425;1.0253212
0.007682851874615857;0.0427;1.0252265
0.007759680393362016;0.0427;1.0250174
0.007759680393362016;0.0435;1.0224296
0.007836508912108174;0.0435;1.0217103
0.007836508912108174;0.0438;1.0204189
0.007874923171481253;0.0438;1.0200038
0.007874923171481253;0.0448;1.0172952
0.007913337430854333;0.0448;1.0157048
0.007913337430854333;0.0456;1.0139759
0.007951751690227412;0.0456;1.0135084
0.007951751690227412;0.0461;1.0126151
0.007990165949600492;0.0461;1.012214
0.007990165949600492;0.0462;1.0121921
0.00806699446834665;0.0462;1.0114065
0.00806699446834665;0.0466;1.00986
0.008143822987092809;0.0466;1.0082927
0.008143822987092809;0.0468;1.0069637
0.008182237246465888;0.0468;1.005973
0.008182237246465888;0.0469;1.0056068
0.008220651505838967;0.0469;1.0053967
0.008220651505838967;0.047;1.0053463
0.008297480024585127;0.047;1.0050372
0.008297480024585127;0.0471;1.0044713
0.008374308543331285;0.0471;1.0031264
0.008374308543331285;0.0472;1.0026948
0.008451137062077443;0.0472;1.0020311
0.008451137062077443;0.0476;1.0010214
0.008489551321450522;0.0476;1.0005375
0.008489551321450522;0.0477;0.9996042
0.008527965580823601;0.0477;0.99945897
0.008527965580823601;0.0479;0.9991785
0.00856637984019668;0.0479;0.9976076
0.00856637984019668;0.0484;0.995883
0.00868162261831592;0.0484;0.99523455
0.00868162261831592;0.0485;0.99511784
0.008720036877688998;0.0485;0.99470586
0.008720036877688998;0.0487;0.9941267
0.008912108174554395;0.0487;0.99235284
0.008912108174554395;0.0489;0.9918535
0.008950522433927474;0.0489;0.99183655
0.008950522433927474;0.049;0.9916693
0.008988936693300554;0.049;0.9914373
0.008988936693300554;0.0491;0.9903463
0.009027350952673633;0.0491;0.9902292
0.009027350952673633;0.0495;0.98916686
0.009065765212046712;0.0495;0.9891301
0.009065765212046712;0.0497;0.9870816
0.00910417947141979;0.0497;0.9861316
0.00910417947141979;0.0498;0.98609287
0.00914259373079287;0.0498;0.98591834
0.00914259373079287;0.0502;0.9847053
0.009181007990165949;0.0502;0.9843788
0.009181007990165949;0.0505;0.9838525
0.00921942224953903;0.0505;0.9838296
0.00921942224953903;0.0506;0.98299325
0.009257836508912109;0.0506;0.9828617
0.009257836508912109;0.0514;0.9804003
0.009373079287031346;0.0514;0.9794423
0.009373079287031346;0.0521;0.9773272
0.009411493546404425;0.0521;0.9771484
0.009411493546404425;0.0525;0.97419983
0.009526736324523662;0.0525;0.9727812
0.009526736324523662;0.053;0.97232014
0.009603564843269822;0.053;0.9721793
0.009603564843269822;0.0531;0.972034
0.009641979102642901;0.0531;0.9713571
0.009641979102642901;0.0536;0.9681934
0.00968039336201598;0.0536;0.96819127
0.00968039336201598;0.0538;0.9680711
0.009795636140135218;0.0538;0.9667765
0.009795636140135218;0.0539;0.96654457
0.009872464658881377;0.0539;0.96630424
0.009872464658881377;0.0549;0.9606461
0.009910878918254457;0.0549;0.96038824
0.009910878918254457;0.055;0.9601345
0.009949293177627536;0.055;0.9594801
0.009949293177627536;0.0553;0.9582114
0.009987707437000615;0.0553;0.9581593
0.009987707437000615;0.0554;0.95776564
0.010026121696373694;0.0554;0.95772904
0.010026121696373694;0.0555;0.9576532
0.010102950215119852;0.0555;0.9565135
0.010102950215119852;0.0556;0.9560586
0.010141364474492931;0.0556;0.95571595
0.010141364474492931;0.0562;0.9533405
0.010179778733866012;0.0562;0.9527843
0.010179778733866012;0.0564;0.95244783
0.010218192993239091;0.0564;0.9523946
0.010218192993239091;0.0566;0.9519858
0.01025660725261217;0.0566;0.95181024
0.01025660725261217;0.0569;0.9513321
0.010333435771358328;0.0569;0.9510022
0.010333435771358328;0.057;0.9504872
0.010371850030731407;0.057;0.94979054
0.010371850030731407;0.0574;0.94871515
0.010448678549477565;0.0574;0.9481687
0.010448678549477565;0.0577;0.94742334
0.010487092808850646;0.0577;0.9473821
0.010487092808850646;0.0579;0.9471218
0.010525507068223725;0.0579;0.94711965
0.010525507068223725;0.058;0.946998
0.010563921327596804;0.058;0.94696563
0.010563921327596804;0.0582;0.9461127
0.010640749846342962;0.0582;0.9461037
0.010640749846342962;0.0585;0.9459937
0.01083282114320836;0.0585;0.94341004
0.01083282114320836;0.0586;0.94324327
0.010871235402581439;0.0586;0.942565
0.010871235402581439;0.0591;0.9392992
0.010909649661954518;0.0591;0.93883115
0.010909649661954518;0.0596;0.9368612
0.010948063921327597;0.0596;0.9366376
0.010948063921327597;0.0599;0.93636346
0.011063306699446834;0.0599;0.9356656
0.011063306699446834;0.0603;0.9342527
0.011101720958819915;0.0603;0.9337328
0.011101720958819915;0.0607;0.93239826
0.011140135218192994;0.0607;0.93206394
0.011140135218192994;0.061;0.9319157
0.011178549477566073;0.061;0.9311453
0.011178549477566073;0.0615;0.9302322
0.011216963736939152;0.0615;0.9293013
0.011216963736939152;0.0619;0.9284843
0.011255377996312231;0.0619;0.9282261
0.011255377996312231;0.0622;0.927377
0.01129379225568531;0.0622;0.927177
0.01129379225568531;0.0624;0.92709565
0.01133220651505839;0.0624;0.9262291
0.01133220651505839;0.0628;0.9254605
0.011370620774431468;0.0628;0.92527455
0.011370620774431468;0.0631;0.9235191
0.011409035033804549;0.0631;0.92299354
0.011409035033804549;0.0634;0.9223985
0.011447449293177628;0.0634;0.92169756
0.011447449293177628;0.0635;0.9212976
0.011485863552550707;0.0635;0.9208957
0.011485863552550707;0.0637;0.9198587
0.011524277811923786;0.0637;0.91985285
0.011524277811923786;0.0639;0.9196585
0.011562692071296865;0.0639;0.91894597
0.011562692071296865;0.064;0.9186996
0.011639520590043024;0.064;0.9184387
0.011639520590043024;0.0641;0.9182153
0.011677934849416103;0.0641;0.9181297
0.011677934849416103;0.0643;0.91766644
0.011716349108789182;0.0643;0.9174226
0.011716349108789182;0.0648;0.9159171
0.011754763368162262;0.0648;0.9158259
0.011754763368162262;0.0653;0.9146206
0.0118700061462815;0.0653;0.9140025
0.0118700061462815;0.0654;0.9137966
0.011908420405654579;0.0654;0.91351426
0.011908420405654579;0.0656;0.9130628
0.012023663183773816;0.0656;0.9114465
0.012023663183773816;0.0658;0.91074824
0.012177320221266134;0.0658;0.9096551
0.012177320221266134;0.0659;0.909468
0.012215734480639213;0.0659;0.9092192
0.012215734480639213;0.0662;0.9077393
0.012254148740012292;0.0662;0.907689
0.012254148740012292;0.0675;0.90315616
0.01233097725875845;0.0675;0.90306824
0.01233097725875845;0.0678;0.9019736
0.012369391518131531;0.0678;0.90168434
0.012369391518131531;0.0683;0.900778
0.01240780577750461;0.0683;0.90071076
0.01240780577750461;0.069;0.89796793
0.01244622003687769;0.069;0.897841
0.01244622003687769;0.0699;0.89433664
0.012484634296250768;0.0699;0.8942983
0.012484634296250768;0.0702;0.8931718
0.012523048555623847;0.0702;0.8921678
0.012523048555623847;0.0705;0.8910788
0.012599877074370006;0.0705;0.890868
0.012599877074370006;0.0708;0.88996315
0.012638291333743085;0.0708;0.88989353
0.012638291333743085;0.0716;0.8870984
0.012676705593116165;0.0716;0.88690364
0.012676705593116165;0.0718;0.8867179
0.012715119852489245;0.0718;0.8859223
0.012715119852489245;0.072;0.8853151
0.012791948371235403;0.072;0.8839115
0.012791948371235403;0.0722;0.88338786
0.012830362630608482;0.0722;0.8824535
0.012830362630608482;0.0725;0.88194126
0.01290719114935464;0.0725;0.8817186
0.01290719114935464;0.0727;0.881546
0.012945605408727719;0.0727;0.8814275
0.012945605408727719;0.0728;0.88101745
0.0129840196681008;0.0728;0.88076705
0.0129840196681008;0.073;0.8804049
0.013022433927473879;0.073;0.8801359
0.013022433927473879;0.0733;0.8794013
0.013060848186846958;0.0733;0.87926006
0.013060848186846958;0.0734;0.879173
0.013099262446220037;0.0734;0.8791522
0.013099262446220037;0.0739;0.87803775
0.013137676705593116;0.0739;0.8778563
0.013137676705593116;0.0742;0.87733316
0.013176090964966195;0.0742;0.87718385
0.013176090964966195;0.0747;0.87620944
0.013214505224339274;0.0747;0.8759331
0.013214505224339274;0.0749;0.8754569
0.013252919483712353;0.0749;0.8751916
0.013252919483712353;0.0759;0.8731278
0.013291333743085434;0.0759;0.8730169
0.013291333743085434;0.0769;0.86987954
0.013329748002458513;0.0769;0.8698183
0.013329748002458513;0.0776;0.86827075
0.013368162261831592;0.0776;0.8676751
0.013368162261831592;0.0783;0.8639421
0.013406576521204671;0.0783;0.8638049
0.013406576521204671;0.0787;0.8624229
0.01344499078057775;0.0787;0.8623717
0.01344499078057775;0.0791;0.8610937
0.01348340503995083;0.0791;0.86107403
0.01348340503995083;0.08;0.8598418
0.013560233558696988;0.08;0.8593449
0.013560233558696988;0.0807;0.85715497
0.013598647818070068;0.0807;0.85704434
0.013598647818070068;0.0811;0.85631067
0.013637062077443148;0.0811;0.85614973
0.013637062077443148;0.0812;0.8559769
0.013675476336816227;0.0812;0.8558191
0.013675476336816227;0.0813;0.85554594
0.013713890596189306;0.0813;0.8554613
0.013713890596189306;0.0814;0.8553505
0.013752304855562385;0.0814;0.85526305
0.013752304855562385;0.0817;0.8544791
0.013867547633681622;0.0817;0.85415107
0.013867547633681622;0.0819;0.8535196
0.013905961893054701;0.0819;0.8534653
0.013905961893054701;0.0823;0.8522244
0.013944376152427782;0.0823;0.8522238
0.013944376152427782;0.0824;0.85219926
0.013982790411800861;0.0824;0.8519323
0.013982790411800861;0.083;0.8506912
0.01402120467117394;0.083;0.8503832
0.01402120467117394;0.0837;0.8484465
0.014059618930547019;0.0837;0.8483678
0.014059618930547019;0.0852;0.84503025
0.014098033189920098;0.0852;0.84489876
0.014098033189920098;0.0853;0.84484684
0.014174861708666256;0.0853;0.8444356
0.014174861708666256;0.0855;0.84433824
0.014213275968039335;0.0855;0.84433687
0.014213275968039335;0.086;0.84381545
0.014290104486785495;0.086;0.8429969
0.014290104486785495;0.0861;0.8425668
0.014328518746158574;0.0861;0.8422582
0.014328518746158574;0.0874;0.83887476
0.014366933005531653;0.0874;0.83877903
0.014366933005531653;0.0877;0.8379997
0.014405347264904732;0.0877;0.8376374
0.014405347264904732;0.088;0.83648264
0.014443761524277812;0.088;0.83646286
0.014443761524277812;0.0882;0.8361359
0.01448217578365089;0.0882;0.8358788
0.01448217578365089;0.0883;0.8355683
0.01452059004302397;0.0883;0.8355494
0.01452059004302397;0.0888;0.83433944
0.01455900430239705;0.0888;0.83429474
0.01455900430239705;0.089;0.8342042
0.01459741856177013;0.089;0.8338334
0.01459741856177013;0.0892;0.8334919
0.014635832821143209;0.0892;0.8334716
0.014635832821143209;0.0893;0.8328634
0.014674247080516288;0.0893;0.8325976
0.014674247080516288;0.0904;0.82991433
0.014712661339889367;0.0904;0.82946974
0.014712661339889367;0.0905;0.82905966
0.014751075599262446;0.0905;0.82871795
0.014751075599262446;0.0906;0.828447
0.014827904118008604;0.0906;0.82825077
0.014827904118008604;0.0908;0.8266249
0.014904732636754764;0.0908;0.8262125
0.014904732636754764;0.0911;0.8254012
0.014943146896127843;0.0911;0.8252617
0.014943146896127843;0.0916;0.8246373
0.014981561155500922;0.0916;0.82447654
0.014981561155500922;0.092;0.8239028
0.015019975414874001;0.092;0.8237322
0.015019975414874001;0.0921;0.82345027
0.015212046711739398;0.0921;0.8230499
0.015212046711739398;0.0924;0.82251173
0.015250460971112477;0.0924;0.8223042
0.015250460971112477;0.0934;0.821058
0.015288875230485556;0.0934;0.82098377
0.015288875230485556;0.0935;0.82037616
0.015327289489858635;0.0935;0.82024556
0.015327289489858635;0.094;0.81988055
0.015365703749231715;0.094;0.8195289
0.015365703749231715;0.0946;0.81859076
0.015404118008604794;0.0946;0.8181967
0.015404118008604794;0.0948;0.81783617
0.015442532267977873;0.0948;0.817703
0.015442532267977873;0.0951;0.81653947
0.015480946527350953;0.0951;0.8164275
0.015480946527350953;0.0955;0.81545556
0.015519360786724033;0.0955;0.8154061
0.015519360786724033;0.0957;0.81524205
0.01559618930547019;0.0957;0.81488955
0.01559618930547019;0.0959;0.81474906
0.01563460356484327;0.0959;0.8145435
0.01563460356484327;0.0961;0.81397736
0.01567301782421635;0.0961;0.81344545
0.01567301782421635;0.0966;0.8121864
0.015711432083589428;0.0966;0.81179106
0.015711432083589428;0.0967;0.8115659
0.015788260602335586;0.0967;0.81118774
0.015788260602335586;0.0969;0.8107586
0.015903503380454823;0.0969;0.8101136
0.015903503380454823;0.0975;0.80873156
0.016018746158574064;0.0975;0.80807304
0.016018746158574064;0.0976;0.80769324
0.016057160417947143;0.0976;0.8076881
0.016057160417947143;0.0977;0.8072733
0.0161339889366933;0.0977;0.8065376
0.0161339889366933;0.0978;0.8063195
0.01617240319606638;0.0978;0.8062971
0.01617240319606638;0.0979;0.80620223
0.01621081745543946;0.0979;0.8061452
0.01621081745543946;0.0981;0.8057552
0.01624923171481254;0.0981;0.805748
0.01624923171481254;0.0983;0.8055452
0.016287645974185617;0.0983;0.8054171
0.016287645974185617;0.0985;0.8052788
0.016326060233558697;0.0985;0.80512357
0.016326060233558697;0.0987;0.80478764
0.016364474492931776;0.0987;0.8046762
0.016364474492931776;0.0989;0.8042823
0.016441303011677934;0.0989;0.8036677
0.016441303011677934;0.0991;0.8036209
0.016479717271051013;0.0991;0.8032131
0.016479717271051013;0.0992;0.8032026
0.016518131530424092;0.0992;0.8028925
0.016518131530424092;0.0995;0.802402
0.01655654578979717;0.0995;0.8023873
0.01655654578979717;0.0996;0.80229795
0.016594960049170254;0.0996;0.8022375
0.016594960049170254;0.0999;0.8019434
0.016633374308543333;0.0999;0.8019133
0.016633374308543333;0.1005;0.8004528
0.01667178856791641;0.1005;0.8002568
0.01667178856791641;0.1012;0.79934835
0.01671020282728949;0.1012;0.7993456
0.01671020282728949;0.1013;0.79923755
0.01678703134603565;0.1013;0.79880416
0.01678703134603565;0.1015;0.7984776
0.016825445605408728;0.1015;0.79841864
0.016825445605408728;0.1025;0.79546225
0.016979102642901044;0.1025;0.7939273
0.016979102642901044;0.1027;0.7935448
0.017017516902274123;0.1027;0.79340947
0.017017516902274123;0.1034;0.7908585
0.017055931161647202;0.1034;0.79082835
0.017055931161647202;0.1035;0.79067236
0.01709434542102028;0.1035;0.790511
0.01709434542102028;0.104;0.7889446
0.01713275968039336;0.104;0.78893745
0.01713275968039336;0.1044;0.7883098
0.01717117393976644;0.1044;0.788242
0.01717117393976644;0.1045;0.787919
0.017209588199139522;0.1045;0.78729135
0.017209588199139522;0.1049;0.7866279
0.0172480024585126;0.1049;0.78662646
0.0172480024585126;0.1054;0.78608173
0.01732483097725876;0.1054;0.7857439
0.01732483097725876;0.1058;0.7844217
0.01736324523663184;0.1058;0.7844157
0.01736324523663184;0.1067;0.78219295
0.017401659496004918;0.1067;0.78216714
0.017401659496004918;0.107;0.7815122
0.017440073755377997;0.107;0.78148377
0.017440073755377997;0.1075;0.7806045
0.017478488014751076;0.1075;0.78038114
0.017478488014751076;0.1079;0.7797885
0.017516902274124155;0.1079;0.7797384
0.017516902274124155;0.1085;0.7781899
0.017555316533497234;0.1085;0.7777915
0.017555316533497234;0.1088;0.7773492
0.017632145052243392;0.1088;0.77716345
0.017632145052243392;0.1097;0.775212
0.01767055931161647;0.1097;0.7751073
0.01767055931161647;0.1098;0.77492386
0.01770897357098955;0.1098;0.7744982
0.01770897357098955;0.1109;0.7724224
0.01774738783036263;0.1109;0.77221143
0.01774738783036263;0.111;0.77204806
0.01778580208973571;0.111;0.77188104
0.01778580208973571;0.1112;0.771609
0.01782421634910879;0.1112;0.77143145
0.01782421634910879;0.1113;0.7713666
0.01786263060848187;0.1113;0.7713173
0.01786263060848187;0.112;0.7698529
0.01790104486785495;0.112;0.76973176
0.01790104486785495;0.1124;0.7692674
0.017977873386601107;0.1124;0.7691318
0.017977873386601107;0.1125;0.76909673
0.018131530424093423;0.1125;0.7688759
0.018131530424093423;0.1127;0.768448
0.018169944683466503;0.1127;0.76823395
0.018169944683466503;0.1128;0.76806086
0.01824677320221266;0.1128;0.7679319
0.01824677320221266;0.113;0.767741
0.01828518746158574;0.113;0.767715
0.01828518746158574;0.1132;0.7674587
0.01832360172095882;0.1132;0.7671388
0.01832360172095882;0.1133;0.7669835
0.018400430239704977;0.1133;0.7662331
0.018400430239704977;0.1135;0.76600784
0.01843884449907806;0.1135;0.7655308
0.01843884449907806;0.1138;0.7653196
0.01847725875845114;0.1138;0.7651528
0.01847725875845114;0.1141;0.7643664
0.018515673017824218;0.1141;0.7640109
0.018515673017824218;0.1147;0.76294315
0.018554087277197297;0.1147;0.7628955
0.018554087277197297;0.1149;0.7624973
0.018592501536570376;0.1149;0.7622542
0.018592501536570376;0.115;0.7618446
0.018630915795943455;0.115;0.76178753
0.018630915795943455;0.1152;0.76160574
0.018669330055316534;0.1152;0.7615385
0.018669330055316534;0.1158;0.7608949
0.018707744314689613;0.1158;0.7607677
0.018707744314689613;0.1161;0.76030505
0.019015058389674246;0.1161;0.759571
0.019015058389674246;0.1163;0.75863254
0.019053472649047325;0.1163;0.758601
0.019053472649047325;0.1165;0.75848776
0.019091886908420407;0.1165;0.75834376
0.019091886908420407;0.117;0.75711066
0.019130301167793486;0.117;0.75704724
0.019130301167793486;0.1171;0.7569059
0.019207129686539644;0.1171;0.75642574
0.019207129686539644;0.1172;0.75628436
0.019245543945912724;0.1172;0.756262
0.019245543945912724;0.1173;0.7562222
0.019283958205285803;0.1173;0.7561444
0.019283958205285803;0.1174;0.75597936
0.01932237246465888;0.1174;0.75583816
0.01932237246465888;0.1175;0.7557008
0.01936078672403196;0.1175;0.7555524
0.01936078672403196;0.1176;0.7547637
0.01939920098340504;0.1176;0.7544845
0.01939920098340504;0.1179;0.75411916
0.01943761524277812;0.1179;0.75405914
0.01943761524277812;0.118;0.75356525
0.019476029502151198;0.118;0.75327617
0.019476029502151198;0.1192;0.75148535
0.019514443761524277;0.1192;0.7513758
0.019514443761524277;0.1195;0.75052387
0.019629686539643514;0.1195;0.75026894
0.019629686539643514;0.12;0.7492089
0.019668100799016593;0.12;0.74906766
0.019668100799016593;0.1202;0.7488992
0.019706515058389676;0.1202;0.748887
0.019706515058389676;0.1217;0.7459977
0.019744929317762755;0.1217;0.7458238
0.019744929317762755;0.1218;0.7457286
0.019783343577135834;0.1218;0.7452926
0.019783343577135834;0.1221;0.74505085
0.019821757836508913;0.1221;0.74489504
0.019821757836508913;0.1222;0.7444781
0.019860172095881992;0.1222;0.74430066
0.019860172095881992;0.1231;0.74337506
0.01993700061462815;0.1231;0.74306494
0.01993700061462815;0.1232;0.7430117
0.01997541487400123;0.1232;0.7426475
0.01997541487400123;0.1239;0.74156284
0.020052243392747388;0.1239;0.74102676
0.020052243392747388;0.1241;0.7409318
0.020090657652120467;0.1241;0.74089473
0.020090657652120467;0.1243;0.7407891
0.020167486170866625;0.1243;0.7405762
0.020167486170866625;0.1246;0.7404099
0.020205900430239704;0.1246;0.7401754
0.020205900430239704;0.1248;0.739867
0.020282728948985862;0.1248;0.7391757
0.020282728948985862;0.1249;0.7390586
0.02047480024585126;0.1249;0.7385509
0.02047480024585126;0.1255;0.7374907
0.02051321450522434;0.1255;0.73732954
0.02051321450522434;0.1262;0.73640966
0.02055162876459742;0.1262;0.7363281
0.02055162876459742;0.1266;0.73582387
0.020590043023970498;0.1266;0.73578805
0.020590043023970498;0.128;0.73399806
0.020666871542716656;0.128;0.73377216
0.020666871542716656;0.1281;0.73356164
0.020743700061462814;0.1281;0.73336256
0.020743700061462814;0.1283;0.7330621
0.020782114320835893;0.1283;0.732867
0.020782114320835893;0.1288;0.73200434
0.020820528580208972;0.1288;0.73184794
0.020820528580208972;0.129;0.7317568
0.02085894283958205;0.129;0.73168916
0.02085894283958205;0.1291;0.7316637
0.02089735709895513;0.1291;0.7315053
0.02089735709895513;0.1292;0.73124754
0.02093577135832821;0.1292;0.73112214
0.02093577135832821;0.1293;0.7310909
0.020974185617701292;0.1293;0.7306514
0.020974185617701292;0.1295;0.7304414
0.02101259987707437;0.1295;0.7303442
0.02101259987707437;0.1296;0.72994876
0.02105101413644745;0.1296;0.72985363
0.02105101413644745;0.1303;0.72783995
0.02112784265519361;0.1303;0.727697
0.02112784265519361;0.1307;0.72692364
0.021166256914566688;0.1307;0.72655475
0.021166256914566688;0.1308;0.7265182
0.021243085433312846;0.1308;0.7262388
0.021243085433312846;0.1313;0.7254684
0.021319913952059004;0.1313;0.72533536
0.021319913952059004;0.1318;0.72515416
0.02143515673017824;0.1318;0.7250373
0.02143515673017824;0.1319;0.7249944
0.02147357098955132;0.1319;0.72473896
0.02147357098955132;0.1321;0.7242374
0.0215119852489244;0.1321;0.7239613
0.0215119852489244;0.1322;0.72386634
0.02155039950829748;0.1322;0.7237459
0.02155039950829748;0.1324;0.7234597
0.02162722802704364;0.1324;0.7231675
0.02162722802704364;0.1329;0.7227406
0.021704056545789798;0.1329;0.72267133
0.021704056545789798;0.133;0.7225482
0.021742470805162877;0.133;0.7222971
0.021742470805162877;0.1333;0.7218533
0.021857713583282114;0.1333;0.7214481
0.021857713583282114;0.1334;0.7211518
0.021896127842655193;0.1334;0.7209723
0.021896127842655193;0.1338;0.7192477
0.021934542102028273;0.1338;0.7191547
0.021934542102028273;0.1339;0.7190091
0.02197295636140135;0.1339;0.7189324
0.02197295636140135;0.1341;0.71852833
0.02204978488014751;0.1341;0.7182012
0.02204978488014751;0.1353;0.71674937
0.022126613398893668;0.1353;0.71660525
0.022126613398893668;0.1358;0.71616066
0.022165027658266747;0.1358;0.7160575
0.022165027658266747;0.136;0.716002
0.02224185617701291;0.136;0.715544
0.02224185617701291;0.1361;0.7154262
0.022280270436385988;0.1361;0.71511596
0.022280270436385988;0.1367;0.71436244
0.022318684695759067;0.1367;0.7143225
0.022318684695759067;0.1369;0.71408415
0.022357098955132146;0.1369;0.71403676
0.022357098955132146;0.1375;0.71284896
0.022433927473878304;0.1375;0.7127353
0.022433927473878304;0.1379;0.7125308
0.022472341733251383;0.1379;0.7121343
0.022472341733251383;0.1381;0.71199906
0.022510755992624462;0.1381;0.7119976
0.022510755992624462;0.1383;0.7115474
0.02254917025199754;0.1383;0.71149033
0.02254917025199754;0.1384;0.7114719
0.02258758451137062;0.1384;0.7113624
0.02258758451137062;0.1393;0.71036386
0.0226259987707437;0.1393;0.7103553
0.0226259987707437;0.1394;0.71031815
0.02266441303011678;0.1394;0.71000004
0.02266441303011678;0.1396;0.7098845
0.022702827289489858;0.1396;0.7097262
0.022702827289489858;0.1399;0.7095676
0.022779655808236016;0.1399;0.709356
0.022779655808236016;0.1402;0.70905834
0.022856484326982177;0.1402;0.70901084
0.022856484326982177;0.1403;0.70887184
0.022933312845728335;0.1403;0.7086498
0.022933312845728335;0.1404;0.7086361
0.022971727105101414;0.1404;0.70861685
0.022971727105101414;0.1406;0.7084151
0.023010141364474494;0.1406;0.70833844
0.023010141364474494;0.1407;0.70827234
0.02320221266133989;0.1407;0.7072853
0.02320221266133989;0.1408;0.7070924
0.023240626920712968;0.1408;0.7070368
0.023240626920712968;0.1414;0.70646375
0.023394283958205284;0.1414;0.7062371
0.023394283958205284;0.1418;0.7058829
0.023432698217578363;0.1418;0.7058568
0.023432698217578363;0.1428;0.705237
0.023471112476951446;0.1428;0.7050801
0.023471112476951446;0.1432;0.7047945
0.023509526736324525;0.1432;0.7047404
0.023509526736324525;0.1434;0.7045633
0.023586355255070683;0.1434;0.70434105
0.023586355255070683;0.1439;0.7033782
0.023624769514443762;0.1439;0.70323914
0.023624769514443762;0.144;0.7031405
0.02366318377381684;0.144;0.70313615
0.02366318377381684;0.1441;0.7030798
0.02370159803318992;0.1441;0.7027883
0.02370159803318992;0.1444;0.702627
0.023740012292563;0.1444;0.7026227
0.023740012292563;0.1445;0.70255315
0.023893669330055316;0.1445;0.7021233
0.023893669330055316;0.1448;0.7016863
0.023932083589428395;0.1448;0.7015821
0.023932083589428395;0.1461;0.70051706
0.023970497848801474;0.1461;0.700348
0.023970497848801474;0.1467;0.6997391
0.024008912108174553;0.1467;0.6996351
0.024008912108174553;0.147;0.69938934
0.024124154886293794;0.147;0.6989264
0.024124154886293794;0.1472;0.6988014
0.024162569145666873;0.1472;0.69878775
0.024162569145666873;0.1474;0.6984297
0.02423939766441303;0.1474;0.69824594
0.02423939766441303;0.1477;0.69809365
0.02427781192378611;0.1477;0.69808584
0.02427781192378611;0.1482;0.6979324
0.024354640442532268;0.1482;0.69785595
0.024354640442532268;0.1488;0.6974362
0.024393054701905347;0.1488;0.69737005
0.024393054701905347;0.1489;0.69731295
0.024431468961278426;0.1489;0.6972865
0.024431468961278426;0.149;0.6972381
0.024469883220651505;0.149;0.6971228
0.024469883220651505;0.1492;0.6970828
0.024508297480024584;0.1492;0.6970684
0.024508297480024584;0.1493;0.69701904
0.024546711739397663;0.1493;0.6964818
0.024546711739397663;0.1494;0.6964379
0.02462354025814382;0.1494;0.69625217
0.02462354025814382;0.1496;0.695736
0.024700368776889983;0.1496;0.69539773
0.024700368776889983;0.1498;0.6952387
0.02481561155500922;0.1498;0.6949849
0.02481561155500922;0.15;0.6948621
0.0248540258143823;0.15;0.6947741
0.0248540258143823;0.1507;0.69432974
0.024930854333128458;0.1507;0.69423914
0.024930854333128458;0.1512;0.69401324
0.024969268592501537;0.1512;0.69391257
0.024969268592501537;0.1515;0.69376385
0.025007682851874616;0.1515;0.69369984
0.025007682851874616;0.1518;0.6936531
0.025084511370620774;0.1518;0.6936441
0.025084511370620774;0.1523;0.69351536
0.02519975414874001;0.1523;0.6934781
0.02519975414874001;0.1524;0.693381
0.02527658266748617;0.1524;0.6932627
0.02527658266748617;0.1526;0.69320965
0.02535341118623233;0.1526;0.6931597
0.02535341118623233;0.1527;0.693134
0.02539182544560541;0.1527;0.6931103
0.02539182544560541;0.1532;0.69283456
0.025468653964351568;0.1532;0.6927882
0.025468653964351568;0.1536;0.69247067
0.025545482483097726;0.1536;0.6923663
0.025545482483097726;0.1546;0.6915959
0.025583896742470805;0.1546;0.69140327
0.025583896742470805;0.1548;0.69121933
0.025622311001843884;0.1548;0.6912119
0.025622311001843884;0.1549;0.69107187
0.025660725261216964;0.1549;0.691071
0.025660725261216964;0.1555;0.69057906
0.025699139520590043;0.1555;0.69044787
0.025699139520590043;0.1556;0.69041383
0.0257759680393362;0.1556;0.69024324
0.0257759680393362;0.1559;0.690197
0.02581438229870928;0.1559;0.6901559
0.02581438229870928;0.156;0.69013876
0.025891210817455438;0.156;0.6899968
0.025891210817455438;0.1561;0.68999445
0.025929625076828517;0.1561;0.6899899
0.025929625076828517;0.1562;0.68979454
0.0259680393362016;0.1562;0.6897683
0.0259680393362016;0.1566;0.68949765
0.02600645359557468;0.1566;0.6894948
0.02600645359557468;0.1571;0.68933576
0.026044867854947758;0.1571;0.68898195
0.026044867854947758;0.1582;0.68829215
0.026160110633066995;0.1582;0.6880008
0.026160110633066995;0.1587;0.68775296
0.026275353411186232;0.1587;0.6876082
0.026275353411186232;0.1589;0.68747056
0.02631376767055931;0.1589;0.6874318
0.02631376767055931;0.1591;0.6872821
0.02635218192993239;0.1591;0.6871573
0.02635218192993239;0.1598;0.68665534
0.02639059618930547;0.1598;0.6863046
0.02639059618930547;0.1605;0.68575543
0.02642901044867855;0.1605;0.68572783
0.02642901044867855;0.1623;0.68435013
0.026582667486170868;0.1623;0.68412995
0.026582667486170868;0.1624;0.68410826
0.026621081745543947;0.1624;0.6840805
0.026621081745543947;0.1625;0.6840593
0.026697910264290105;0.1625;0.6837887
0.026697910264290105;0.1632;0.6834635
0.0268899815611555;0.1632;0.68335116
0.0268899815611555;0.1636;0.68322116
0.02692839582052858;0.1636;0.6831816
0.02692839582052858;0.1638;0.682799
0.027005224339274738;0.1638;0.68268603
0.027005224339274738;0.1639;0.68259937
0.027043638598647817;0.1639;0.68215877
0.027043638598647817;0.164;0.68214375
0.027082052858020896;0.164;0.6820548
0.027082052858020896;0.1641;0.6820382
0.027120467117393975;0.1641;0.6817838
0.027120467117393975;0.1642;0.681748
0.027158881376767054;0.1642;0.6814847
0.027158881376767054;0.1646;0.68129396
0.027197295636140137;0.1646;0.6812632
0.027197295636140137;0.165;0.68104446
0.027235709895513216;0.165;0.68099093
0.027235709895513216;0.1656;0.6803472
0.027274124154886295;0.1656;0.68022233
0.027274124154886295;0.1663;0.67953485
0.027312538414259374;0.1663;0.6795251
0.027312538414259374;0.1664;0.6794349
0.027350952673632453;0.1664;0.679365
0.027350952673632453;0.1669;0.6788244
0.027389366933005532;0.1669;0.67831737
0.027389366933005532;0.1671;0.6780725
0.02742778119237861;0.1671;0.67799157
0.02742778119237861;0.1678;0.6771777
0.02746619545175169;0.1678;0.6771659
0.02746619545175169;0.1679;0.6771164
0.027619852489244007;0.1679;0.6770058
0.027619852489244007;0.1683;0.67672414
0.027658266748617086;0.1683;0.6766313
0.027658266748617086;0.1689;0.67557615
0.027696681007990165;0.1689;0.6755327
0.027696681007990165;0.169;0.6754022
0.027735095267363244;0.169;0.6753723
0.027735095267363244;0.1694;0.6747956
0.027811923786109402;0.1694;0.6746475
0.027811923786109402;0.1698;0.67430687
0.027850338045482485;0.1698;0.67430454
0.027850338045482485;0.17;0.6740796
0.027888752304855564;0.17;0.6738621
0.027888752304855564;0.1701;0.6738509
0.027927166564228643;0.1701;0.67383444
0.027927166564228643;0.1702;0.6737871
0.02804240934234788;0.1702;0.67355514
0.02804240934234788;0.1705;0.6733733
0.028119237861094038;0.1705;0.6731297
0.028119237861094038;0.1706;0.6731212
0.028234480639213275;0.1706;0.6729584
0.028234480639213275;0.1711;0.672497
0.028272894898586354;0.1711;0.6724832
0.028272894898586354;0.1715;0.6724055
0.028311309157959434;0.1715;0.6722701
0.028311309157959434;0.1717;0.672124
0.028349723417332513;0.1717;0.67177427
0.028349723417332513;0.172;0.67165667
0.02842655193607867;0.172;0.6714072
0.02842655193607867;0.1725;0.67068386
0.028503380454824832;0.1725;0.6705304
0.028503380454824832;0.1726;0.67031384
0.02854179471419791;0.1726;0.6702186
0.02854179471419791;0.1728;0.6699795
0.02861862323294407;0.1728;0.669716
0.02861862323294407;0.174;0.6690351
0.02865703749231715;0.174;0.66899955
0.02865703749231715;0.1745;0.6686631
0.028695451751690228;0.1745;0.66858745
0.028695451751690228;0.1747;0.66851145
0.028772280270436386;0.1747;0.6682607
0.028772280270436386;0.1748;0.66813815
0.028810694529809465;0.1748;0.6680192
0.028810694529809465;0.1751;0.6679663
0.028849108789182544;0.1751;0.6678956
0.028849108789182544;0.1754;0.6676628
0.02896435156730178;0.1754;0.6676197
0.02896435156730178;0.1755;0.66758966
0.02904118008604794;0.1755;0.6672796
0.02904118008604794;0.1756;0.6672616
0.0291180086047941;0.1756;0.66665745
0.0291180086047941;0.1761;0.66647243
0.02919483712354026;0.1761;0.66637254
0.02919483712354026;0.1766;0.66584766
0.029271665642286417;0.1766;0.66559124
0.029271665642286417;0.1767;0.66530937
0.029348494161032575;0.1767;0.66516376
0.029348494161032575;0.1769;0.6648767
0.029425322679778734;0.1769;0.66462165
0.029425322679778734;0.1771;0.66439605
0.02950215119852489;0.1771;0.6638169
0.02950215119852489;0.1776;0.66339254
0.02954056545789797;0.1776;0.66337836
0.02954056545789797;0.1779;0.6632767
0.02957897971727105;0.1779;0.6632719
0.02957897971727105;0.1787;0.66261625
0.02961739397664413;0.1787;0.6625303
0.02961739397664413;0.1794;0.66160756
0.02969422249539029;0.1794;0.66145366
0.02969422249539029;0.1802;0.660728
0.02973263675476337;0.1802;0.66062534
0.02973263675476337;0.1803;0.6605972
0.02977105101413645;0.1803;0.66043276
0.02977105101413645;0.1805;0.6601885
0.029809465273509528;0.1805;0.66017723
0.029809465273509528;0.1809;0.65937746
0.029847879532882607;0.1809;0.6593695
0.029847879532882607;0.1815;0.6581394
0.029886293792255686;0.1815;0.65811324
0.029886293792255686;0.1818;0.6577803
0.029963122311001844;0.1818;0.6577053
0.029963122311001844;0.1822;0.6573108
0.030001536570374923;0.1822;0.65713
0.030001536570374923;0.1824;0.65706766
0.030039950829748002;0.1824;0.65669656
0.030039950829748002;0.1826;0.6566363
0.03007836508912108;0.1826;0.65657294
0.03007836508912108;0.183;0.65643764
0.03011677934849416;0.183;0.6563987
0.03011677934849416;0.1831;0.6563899
0.03015519360786724;0.1831;0.65637195
0.03015519360786724;0.1834;0.65615857
0.03019360786724032;0.1834;0.6559322
0.03019360786724032;0.1836;0.6556738
0.030270436385986477;0.1836;0.65559053
0.030270436385986477;0.1838;0.6552734
0.030308850645359556;0.1838;0.6552379
0.030308850645359556;0.1839;0.6550727
0.030385679164105717;0.1839;0.6547928
0.030385679164105717;0.184;0.65464765
0.030424093423478796;0.184;0.6545481
0.030424093423478796;0.1841;0.6543128
0.030462507682851876;0.1841;0.6541582
0.030462507682851876;0.1847;0.65379745
0.030500921942224955;0.1847;0.65370226
0.030500921942224955;0.1858;0.65248954
0.030539336201598034;0.1858;0.6524685
0.030539336201598034;0.1859;0.6522073
0.030577750460971113;0.1859;0.6520949
0.030577750460971113;0.1864;0.6516735
0.03065457897971727;0.1864;0.6514864
0.03065457897971727;0.1865;0.651402
0.03069299323909035;0.1865;0.6513401
0.03069299323909035;0.1867;0.6511123
0.03073140749846343;0.1867;0.6508923
0.03073140749846343;0.1878;0.649788
0.030923478795328824;0.1878;0.6491997
0.030923478795328824;0.1882;0.64859676
0.031000307314074986;0.1882;0.6484875
0.031000307314074986;0.1883;0.64833784
0.031038721573448065;0.1883;0.6481425
0.031038721573448065;0.1885;0.6478882
0.031077135832821144;0.1885;0.647872
0.031077135832821144;0.1889;0.64757013
0.03119237861094038;0.1889;0.64718205
0.03119237861094038;0.189;0.6469966
0.03126920712968654;0.189;0.64674735
0.03126920712968654;0.1894;0.6464468
0.03130762138905962;0.1894;0.64634496
0.03130762138905962;0.1896;0.6461996
0.0313460356484327;0.1896;0.6461797
0.0313460356484327;0.1899;0.64569503
0.031499692685925014;0.1899;0.6453719
0.031499692685925014;0.19;0.64536345
0.03153810694529809;0.19;0.6453557
0.03153810694529809;0.1903;0.6451702
0.03157652120467117;0.1903;0.6449052
0.03157652120467117;0.1907;0.64466894
0.03161493546404425;0.1907;0.6446108
0.03161493546404425;0.1909;0.643823
0.03165334972341733;0.1909;0.64372563
0.03165334972341733;0.1913;0.64330876
0.03169176398279041;0.1913;0.64329517
0.03169176398279041;0.1916;0.6430945
0.03173017824216349;0.1916;0.64295995
0.03173017824216349;0.1917;0.6429527
0.03176859250153657;0.1917;0.6429491
0.03176859250153657;0.192;0.64276266
0.031845421020282726;0.192;0.64237064
0.031845421020282726;0.1925;0.6420835
0.03188383527965581;0.1925;0.6419691
0.03188383527965581;0.1936;0.6406902
0.03192224953902889;0.1936;0.64066565
0.03192224953902889;0.1937;0.640632
0.03196066379840197;0.1937;0.6405916
0.03196066379840197;0.1943;0.6396623
0.03199907805777505;0.1943;0.6395475
0.03199907805777505;0.1948;0.63885987
0.032114320835894286;0.1948;0.6384361
0.032114320835894286;0.1951;0.63757414
0.032152735095267365;0.1951;0.63743657
0.032152735095267365;0.1953;0.6371345
0.032191149354640444;0.1953;0.636943
0.032191149354640444;0.1959;0.63628364
0.03234480639213276;0.1959;0.63603115
0.03234480639213276;0.1961;0.6359885
0.03238322065150584;0.1961;0.63586223
0.03238322065150584;0.1967;0.6349075
0.03249846342962508;0.1967;0.63478535
0.03249846342962508;0.1968;0.6346234
0.032613706207744314;0.1968;0.63416946
0.032613706207744314;0.1971;0.6339576
0.03265212046711739;0.1971;0.6339258
0.03265212046711739;0.1974;0.6336199
0.03269053472649047;0.1974;0.63317174
0.03269053472649047;0.1975;0.6329751
0.03272894898586355;0.1975;0.6329049
0.03272894898586355;0.1976;0.6327509
0.03276736324523663;0.1976;0.6327405
0.03276736324523663;0.1979;0.63268924
0.03288260602335587;0.1979;0.6324463
0.03288260602335587;0.1982;0.63225865
0.03292102028272895;0.1982;0.63209933
0.03292102028272895;0.1987;0.63177824
0.032959434542102026;0.1987;0.6317477
0.032959434542102026;0.1993;0.6311583
0.032997848801475105;0.1993;0.6307969
0.032997848801475105;0.1999;0.62989825
0.03307467732022126;0.1999;0.62980646
0.03307467732022126;0.2002;0.62944394
0.03318992009834051;0.2002;0.6289899
0.03318992009834051;0.2004;0.6288265
0.033228334357713586;0.2004;0.628451
0.033228334357713586;0.2005;0.62833315
0.033266748617086665;0.2005;0.62815976
0.033266748617086665;0.2006;0.62791836
0.03334357713583282;0.2006;0.62728435
0.03334357713583282;0.2007;0.6272264
0.0333819913952059;0.2007;0.6269685
0.0333819913952059;0.2008;0.62694126
0.03345881991395206;0.2008;0.6268085
0.03345881991395206;0.201;0.6265466
0.03349723417332514;0.201;0.6265372
0.03349723417332514;0.202;0.6253017
0.03353564843269822;0.202;0.6250257
0.03353564843269822;0.2021;0.6250141
0.03361247695144438;0.2021;0.6249433
0.03361247695144438;0.2027;0.624213
0.033650891210817456;0.2027;0.62394875
0.033650891210817456;0.2028;0.6237863
0.033689305470190535;0.2028;0.62337023
0.033689305470190535;0.2032;0.6226157
0.03376613398893669;0.2032;0.6223335
0.03376613398893669;0.2035;0.6219822
0.03384296250768285;0.2035;0.6218864
0.03384296250768285;0.2041;0.62140054
0.03388137676705593;0.2041;0.6211564
0.03388137676705593;0.2043;0.6209967
0.03395820528580209;0.2043;0.6207268
0.03395820528580209;0.2044;0.6204244
0.03399661954517517;0.2044;0.61989486
0.03399661954517517;0.2045;0.6198199
0.034073448063921326;0.2045;0.6195551
0.034073448063921326;0.2052;0.6192433
0.034111862323294405;0.2052;0.6189937
0.034111862323294405;0.2054;0.61839193
0.034150276582667484;0.2054;0.61834383
0.034150276582667484;0.2062;0.6173773
0.03422710510141364;0.2062;0.6168241
0.03422710510141364;0.2065;0.61620927
0.03426551936078672;0.2065;0.6161122
0.03426551936078672;0.2066;0.61601853
0.03434234787953288;0.2066;0.61568666
0.03434234787953288;0.2068;0.61525494
0.034457590657652123;0.2068;0.6151008
0.034457590657652123;0.2072;0.61471057
0.03453441917639828;0.2072;0.6143338
0.03453441917639828;0.2073;0.6143191
0.03457283343577136;0.2073;0.6142035
0.03457283343577136;0.2074;0.61411715
0.03461124769514444;0.2074;0.6138035
0.03461124769514444;0.2075;0.61373407
0.0346880762138906;0.2075;0.6136935
0.0346880762138906;0.208;0.612841
0.03472649047326368;0.208;0.6127313
0.03472649047326368;0.2082;0.61253726
0.034803318992009835;0.2082;0.6122899
0.034803318992009835;0.2083;0.6121577
0.034841733251382914;0.2083;0.6119455
0.034841733251382914;0.2084;0.6118088
0.03488014751075599;0.2084;0.61157566
0.03488014751075599;0.2088;0.6112108
0.03491856177012907;0.2088;0.61093843
0.03491856177012907;0.209;0.61038053
0.03495697602950215;0.209;0.6103776
0.03495697602950215;0.2091;0.61025006
0.03499539028887523;0.2091;0.6100217
0.03499539028887523;0.2096;0.6091071
0.03503380454824831;0.2096;0.609028
0.03503380454824831;0.2098;0.608771
0.03507221880762139;0.2098;0.6086151
0.03507221880762139;0.2104;0.60808337
0.03511063306699447;0.2104;0.60794866
0.03511063306699447;0.2105;0.6079076
0.035187461585740626;0.2105;0.60763454
0.035187461585740626;0.2108;0.6075731
0.035264290104486784;0.2108;0.607529
0.035264290104486784;0.211;0.6073663
0.03530270436385986;0.211;0.6071529
0.03530270436385986;0.2114;0.60676074
0.03537953288260602;0.2114;0.60670996
0.03537953288260602;0.2119;0.605585
0.0354179471419791;0.2119;0.60542196
0.0354179471419791;0.212;0.6053196
0.03545636140135218;0.212;0.6051997
0.03545636140135218;0.2122;0.60511315
0.03549477566072526;0.2122;0.6050562
0.03549477566072526;0.2125;0.60468835
0.03553318992009834;0.2125;0.6044479
0.03553318992009834;0.2129;0.6039449
0.03557160417947142;0.2129;0.6039113
0.03557160417947142;0.213;0.6037439
0.035610018438844496;0.213;0.60346454
0.035610018438844496;0.2135;0.6030428
0.03564843269821758;0.2135;0.60304123
0.03564843269821758;0.2136;0.60231465
0.03572526121696374;0.2136;0.6022779
0.03572526121696374;0.2138;0.6019308
0.0358020897357099;0.2138;0.6017205
0.0358020897357099;0.2154;0.5991142
0.03584050399508298;0.2154;0.59903437
0.03584050399508298;0.2157;0.59863603
0.035878918254456056;0.2157;0.5985375
0.035878918254456056;0.2158;0.59852093
0.035917332513829135;0.2158;0.5984584
0.035917332513829135;0.2161;0.59758645
0.035955746773202214;0.2161;0.59738654
0.035955746773202214;0.2163;0.59680414
0.03599416103257529;0.2163;0.59676117
0.03599416103257529;0.2168;0.5961832
0.03603257529194837;0.2168;0.5961343
0.03603257529194837;0.2175;0.5955502
0.03607098955132145;0.2175;0.5948464
0.03607098955132145;0.2176;0.59481084
0.03618623232944069;0.2176;0.5944456
0.03618623232944069;0.2178;0.5943809
0.03622464658881377;0.2178;0.59426785
0.03622464658881377;0.218;0.5939598
0.03626306084818685;0.218;0.59386885
0.03626306084818685;0.2182;0.59358484
0.03641671788567916;0.2182;0.59321314
0.03641671788567916;0.2188;0.59203357
0.03645513214505224;0.2188;0.59159863
0.03645513214505224;0.2193;0.59092546
0.03649354640442532;0.2193;0.5907796
0.03649354640442532;0.2201;0.5896614
0.0365319606637984;0.2201;0.5896128
0.0365319606637984;0.2206;0.5884826
0.03657037492317148;0.2206;0.58840287
0.03657037492317148;0.2216;0.58758104
0.03660878918254456;0.2216;0.5874106
0.03660878918254456;0.2219;0.58716995
0.03664720344191764;0.2219;0.5871192
0.03664720344191764;0.222;0.58703446
0.036762446220036875;0.222;0.58682615
0.036762446220036875;0.2225;0.5859464
0.036800860479409954;0.2225;0.5854569
0.036800860479409954;0.2228;0.5853533
0.03683927473878303;0.2228;0.58525443
0.03683927473878303;0.2231;0.58488256
0.03687768899815612;0.2231;0.58482283
0.03687768899815612;0.2233;0.584696
0.0369161032575292;0.2233;0.5846215
0.0369161032575292;0.2234;0.5844085
0.03695451751690228;0.2234;0.5842704
0.03695451751690228;0.2238;0.58344084
0.036992931776275356;0.2238;0.58324534
0.036992931776275356;0.2241;0.5825156
0.037069760295021514;0.2241;0.5823323
0.037069760295021514;0.2243;0.5821233
0.03710817455439459;0.2243;0.58186185
0.03710817455439459;0.2245;0.58164537
0.03714658881376767;0.2245;0.58159816
0.03714658881376767;0.2246;0.580379
0.03718500307314075;0.2246;0.58004487
0.03718500307314075;0.2247;0.57987016
0.03722341733251383;0.2247;0.5798342
0.03722341733251383;0.2251;0.57823366
0.03733866011063307;0.2251;0.5780845
0.03733866011063307;0.2255;0.57780814
0.037415488629379226;0.2255;0.57773393
0.037415488629379226;0.2256;0.5777024
0.037453902888752305;0.2256;0.577701
0.037453902888752305;0.2257;0.57769394
0.037492317148125384;0.2257;0.577442
0.037492317148125384;0.2259;0.57735336
0.03753073140749846;0.2259;0.5768041
0.03753073140749846;0.226;0.57680315
0.03756914566687154;0.226;0.5766679
0.03756914566687154;0.2261;0.5765265
0.03768438844499078;0.2261;0.57633954
0.03768438844499078;0.2262;0.5762369
0.03772280270436386;0.2262;0.5761732
0.03772280270436386;0.2263;0.5760848
0.03776121696373694;0.2263;0.5760803
0.03776121696373694;0.2265;0.57598317
0.03779963122311002;0.2265;0.5752519
0.03779963122311002;0.2276;0.5733785
0.037876459741856175;0.2276;0.57288736
0.037876459741856175;0.2277;0.5728357
0.03795328826060233;0.2277;0.57242996
0.03795328826060233;0.2281;0.57168424
0.03810694529809465;0.2281;0.57128453
0.03810694529809465;0.2283;0.57121485
0.038145359557467735;0.2283;0.5711013
0.038145359557467735;0.2286;0.569814
0.038183773816840814;0.2286;0.5694889
0.038183773816840814;0.2287;0.56943685
0.038222188076213894;0.2287;0.56925464
0.038222188076213894;0.2289;0.5690356
0.03826060233558697;0.2289;0.56893843
0.03826060233558697;0.229;0.5686789
0.03829901659496005;0.229;0.5685459
0.03829901659496005;0.2291;0.5685436
0.03833743085433313;0.2291;0.5683328
0.03833743085433313;0.2292;0.56779134
0.03837584511370621;0.2292;0.56766963
0.03837584511370621;0.2294;0.5675585
0.03845267363245237;0.2294;0.5671539
0.03845267363245237;0.2295;0.5669693
0.03849108789182545;0.2295;0.5668805
0.03849108789182545;0.23;0.56660223
0.038567916410571605;0.23;0.56655544
0.038567916410571605;0.2311;0.56492513
0.038606330669944684;0.2311;0.5648677
0.038606330669944684;0.2312;0.564796
0.03868315918869084;0.2312;0.5647727
0.03868315918869084;0.2315;0.56445104
0.03879840196681008;0.2315;0.56387013
0.03879840196681008;0.2317;0.56379163
0.03883681622618316;0.2317;0.56368273
0.03883681622618316;0.2318;0.5636681
0.03887523048555624;0.2318;0.5635036
0.03887523048555624;0.232;0.56340265
0.038952059004302396;0.232;0.562848
0.038952059004302396;0.2322;0.5626073
0.038990473263675475;0.2322;0.5625975
0.038990473263675475;0.2328;0.5618454
0.039028887523048554;0.2328;0.56142455
0.039028887523048554;0.2332;0.56091416
0.03906730178242163;0.2332;0.56090087
0.03906730178242163;0.2335;0.5605514
0.03914413030116779;0.2335;0.56039196
0.03914413030116779;0.2338;0.55984753
0.03922095881991395;0.2338;0.55967456
0.03922095881991395;0.2341;0.5588821
0.03925937307928703;0.2341;0.558837
0.03925937307928703;0.2343;0.5584238
0.03929778733866011;0.2343;0.5582554
0.03929778733866011;0.235;0.55710953
0.039374615857406266;0.235;0.5568616
0.039374615857406266;0.2351;0.5567468
0.03945144437615243;0.2351;0.5564107
0.03945144437615243;0.2352;0.5562924
0.03948985863552551;0.2352;0.55607694
0.03948985863552551;0.2353;0.5558824
0.03952827289489859;0.2353;0.55588037
0.03952827289489859;0.2354;0.5557441
0.03960510141364475;0.2354;0.5554646
0.03960510141364475;0.2356;0.55543613
0.039720344191763984;0.2356;0.55527073
0.039720344191763984;0.2362;0.5545698
0.03979717271051014;0.2362;0.55439645
0.03979717271051014;0.2365;0.55415094
0.03983558696988322;0.2365;0.5541274
0.03983558696988322;0.2366;0.554021
0.03991241548862938;0.2366;0.553815
0.03991241548862938;0.2368;0.55296373
0.03995082974800246;0.2368;0.5529398
0.03995082974800246;0.2369;0.5527318
0.04002765826674862;0.2369;0.5525321
0.04002765826674862;0.237;0.5522818
0.040066072526121696;0.237;0.55202913
0.040066072526121696;0.2371;0.5519566
0.040104486785494775;0.2371;0.55191386
0.040104486785494775;0.2376;0.55137664
0.040142901044867854;0.2376;0.5512621
0.040142901044867854;0.238;0.55088127
0.04018131530424093;0.238;0.5506779
0.04018131530424093;0.2382;0.5504252
0.04021972956361401;0.2382;0.5501413
0.04021972956361401;0.239;0.54929507
0.04025814382298709;0.239;0.5492245
0.04025814382298709;0.2391;0.5492095
0.04029655808236017;0.2391;0.54901487
0.04029655808236017;0.2392;0.54875
0.04037338660110633;0.2392;0.54832536
0.04037338660110633;0.2395;0.5478667
0.04041180086047941;0.2395;0.54770505
0.04041180086047941;0.2398;0.54742926
0.040488629379225566;0.2398;0.54717535
0.040488629379225566;0.2401;0.54688805
0.040565457897971724;0.2401;0.54648936
0.040565457897971724;0.2402;0.5464805
0.0406038721573448;0.2402;0.5461769
0.0406038721573448;0.2403;0.5461498
0.04064228641671789;0.2403;0.5461416
0.04064228641671789;0.2405;0.5459684
0.04068070067609097;0.2405;0.54584765
0.04068070067609097;0.2408;0.54554933
0.04071911493546405;0.2408;0.54523623
0.04071911493546405;0.2416;0.54329
0.040757529194837126;0.2416;0.5432887
0.040757529194837126;0.2417;0.54318035
0.040834357713583284;0.2417;0.54171
0.040834357713583284;0.242;0.54140574
0.040872771972956363;0.242;0.5413494
0.040872771972956363;0.2421;0.5412019
0.04091118623232944;0.2421;0.5411079
0.04091118623232944;0.2422;0.5409994
0.04094960049170252;0.2422;0.5409833
0.04094960049170252;0.2423;0.54068315
0.04102642901044868;0.2423;0.54008836
0.04102642901044868;0.2433;0.5393151
0.04106484326982176;0.2433;0.5390711
0.04106484326982176;0.2441;0.53805745
0.041218500307314075;0.2441;0.53780794
0.041218500307314075;0.2443;0.53733957
0.041256914566687154;0.2443;0.53731674
0.041256914566687154;0.2447;0.53637606
0.04133374308543331;0.2447;0.5362826
0.04133374308543331;0.2448;0.536151
0.04148740012292563;0.2448;0.53553563
0.04148740012292563;0.2449;0.53552115
0.04152581438229871;0.2449;0.5355036
0.04152581438229871;0.245;0.53523654
0.04156422864167179;0.245;0.53515744
0.04156422864167179;0.2452;0.53463787
0.041602642901044866;0.2452;0.5345366
0.041602642901044866;0.2454;0.5343991
0.041679471419791024;0.2454;0.5342734
0.041679471419791024;0.2458;0.5338713
0.04175629993853718;0.2458;0.53348094
0.04175629993853718;0.2461;0.53324354
0.04183312845728334;0.2461;0.53307855
0.04183312845728334;0.2462;0.53306127
0.04187154271665642;0.2462;0.5330052
0.04187154271665642;0.2465;0.5326065
0.041909956976029505;0.2465;0.53256595
0.041909956976029505;0.2466;0.53240925
0.041948371235402585;0.2466;0.5323718
0.041948371235402585;0.2467;0.53230095
0.04206361401352182;0.2467;0.5319918
0.04206361401352182;0.2469;0.53189796
0.0421020282728949;0.2469;0.5311186
0.0421020282728949;0.247;0.5310981
0.04214044253226798;0.247;0.5309419
0.04214044253226798;0.2471;0.5306424
0.042294099569760296;0.2471;0.530241
0.042294099569760296;0.2472;0.53023803
0.042370928088506454;0.2472;0.5299674
0.042370928088506454;0.2476;0.5292285
0.04240934234787953;0.2476;0.52895635
0.04240934234787953;0.2478;0.5285452
0.04244775660725261;0.2478;0.52853596
0.04244775660725261;0.2482;0.52752554
0.04248617086662569;0.2482;0.52730876
0.04248617086662569;0.2484;0.5268713
0.04252458512599877;0.2484;0.526812
0.04252458512599877;0.2491;0.5254105
0.04260141364474493;0.2491;0.5247074
0.04260141364474493;0.2493;0.52392143
0.04263982790411801;0.2493;0.5238939
0.04263982790411801;0.2494;0.52389014
0.04267824216349109;0.2494;0.5234468
0.04267824216349109;0.2497;0.5231078
0.042716656422864166;0.2497;0.52292114
0.042716656422864166;0.2498;0.5228869
0.042755070682237245;0.2498;0.52271914
0.042755070682237245;0.2499;0.5225483
0.042793484941610324;0.2499;0.52249444
0.042793484941610324;0.2503;0.5216595
0.04290872771972956;0.2503;0.5214072
0.04290872771972956;0.2506;0.5210724
0.04294714197910264;0.2506;0.52072495
0.04294714197910264;0.2507;0.5204526
0.04306238475722188;0.2507;0.5195827
0.04306238475722188;0.2511;0.5189851
0.04310079901659496;0.2511;0.5188851
0.04310079901659496;0.2513;0.51862097
0.04313921327596804;0.2513;0.51858103
0.04313921327596804;0.2514;0.5185438
0.0432160417947142;0.2514;0.5181712
0.0432160417947142;0.2517;0.51767385
0.04325445605408728;0.2517;0.5175264
0.04325445605408728;0.252;0.5174522
0.04329287031346036;0.252;0.517327
0.04329287031346036;0.2528;0.51606524
0.04333128457283344;0.2528;0.5158346
0.04333128457283344;0.2533;0.5144271
0.04336969883220652;0.2533;0.51434374
0.04336969883220652;0.2534;0.51408064
0.043408113091579596;0.2534;0.51382357
0.043408113091579596;0.2541;0.51298
0.043446527350952675;0.2541;0.5129743
0.043446527350952675;0.2548;0.5120657
0.043484941610325754;0.2548;0.5119631
0.043484941610325754;0.2552;0.51161945
0.04352335586969883;0.2552;0.51136214
0.04352335586969883;0.2557;0.51003337
0.04356177012907191;0.2557;0.50988585
0.04356177012907191;0.2561;0.50958204
0.04360018438844499;0.2561;0.50938654
0.04360018438844499;0.2564;0.50875527
0.04367701290719115;0.2564;0.5085063
0.04367701290719115;0.2565;0.5082111
0.04371542716656423;0.2565;0.50818026
0.04371542716656423;0.257;0.50737816
0.04375384142593731;0.257;0.5072368
0.04375384142593731;0.2571;0.5071835
0.04379225568531039;0.2571;0.50711834
0.04379225568531039;0.258;0.50582504
0.043830669944683466;0.258;0.5051681
0.043830669944683466;0.2583;0.5047758
0.043869084204056545;0.2583;0.5047139
0.043869084204056545;0.2584;0.504556
0.043907498463429624;0.2584;0.5044443
0.043907498463429624;0.2585;0.5041975
0.04402274124154886;0.2585;0.503688
0.04402274124154886;0.2586;0.50363857
0.04409956976029502;0.2586;0.5034374
0.04409956976029502;0.2588;0.50334597
0.0441379840196681;0.2588;0.50287914
0.0441379840196681;0.2589;0.5026835
0.04417639827904118;0.2589;0.50260085
0.04417639827904118;0.2591;0.5018219
0.04421481253841426;0.2591;0.5018163
0.04421481253841426;0.2594;0.5015945
0.044253226797787336;0.2594;0.50135565
0.044253226797787336;0.2595;0.50135344
0.044330055316533494;0.2595;0.50115573
0.044330055316533494;0.2596;0.50083137
0.04436846957590657;0.2596;0.5006979
0.04436846957590657;0.2598;0.50039285
0.04440688383527966;0.2598;0.50004804
0.04440688383527966;0.26;0.49975586
0.04444529809465274;0.26;0.4997431
0.04444529809465274;0.2603;0.49967507
0.04448371235402582;0.2603;0.4996235
0.04448371235402582;0.2608;0.49911612
0.044522126613398896;0.2608;0.49900055
0.044522126613398896;0.2618;0.49780226
0.044560540872771975;0.2618;0.49771655
0.044560540872771975;0.2622;0.49700367
0.04471419791026429;0.2622;0.49622265
0.04471419791026429;0.2628;0.495658
0.04475261216963737;0.2628;0.495616
0.04475261216963737;0.2629;0.49508286
0.04479102642901045;0.2629;0.4949952
0.04479102642901045;0.2632;0.4946878
0.04482944068838353;0.2632;0.4946436
0.04482944068838353;0.2633;0.49442735
0.04486785494775661;0.2633;0.49428585
0.04486785494775661;0.2636;0.49268073
0.044944683466502766;0.2636;0.492659
0.044944683466502766;0.2637;0.4924027
0.045059926244622;0.2637;0.4920863
0.045059926244622;0.2644;0.49042204
0.04509834050399508;0.2644;0.49020135
0.04509834050399508;0.2646;0.49002922
0.04513675476336816;0.2646;0.48986477
0.04513675476336816;0.2647;0.48968703
0.04521358328211432;0.2647;0.4895691
0.04521358328211432;0.265;0.48923108
0.0452519975414874;0.265;0.48919132
0.0452519975414874;0.2651;0.48894963
0.04529041180086048;0.2651;0.48893735
0.04529041180086048;0.2656;0.48817337
0.04532882606023356;0.2656;0.4880889
0.04532882606023356;0.2658;0.48787397
0.045367240319606636;0.2658;0.48780403
0.045367240319606636;0.2659;0.4877942
0.045405654578979715;0.2659;0.48775065
0.045405654578979715;0.2665;0.4867672
0.04552089735709895;0.2665;0.48625812
0.04552089735709895;0.2666;0.48622227
0.04559772587584511;0.2666;0.4860636
0.04559772587584511;0.2669;0.48546544
0.045636140135218196;0.2669;0.48531625
0.045636140135218196;0.2674;0.485
0.045674554394591275;0.2674;0.48489034
0.045674554394591275;0.2677;0.4845894
0.045712968653964355;0.2677;0.48458764
0.045712968653964355;0.2681;0.48392856
0.04578979717271051;0.2681;0.4835177
0.04578979717271051;0.2682;0.48343122
0.04590503995082975;0.2682;0.4831338
0.04590503995082975;0.2683;0.48283723
0.04594345421020283;0.2683;0.48279554
0.04594345421020283;0.2685;0.48251975
0.04598186846957591;0.2685;0.48250005
0.04598186846957591;0.2687;0.48228365
0.04602028272894899;0.2687;0.48225692
0.04602028272894899;0.2689;0.4821338
0.046097111247695145;0.2689;0.48183128
0.046097111247695145;0.269;0.4818
0.0461739397664413;0.269;0.48146996
0.0461739397664413;0.2701;0.47996405
0.04625076828518746;0.2701;0.47983116
0.04625076828518746;0.2703;0.47954804
0.04632759680393362;0.2703;0.47937068
0.04632759680393362;0.2706;0.47913966
0.0463660110633067;0.2706;0.4789244
0.0463660110633067;0.2707;0.4788797
0.04640442532267978;0.2707;0.47874466
0.04640442532267978;0.2709;0.47823447
0.04644283958205286;0.2709;0.47822437
0.04644283958205286;0.271;0.47803548
0.04659649661954517;0.271;0.47754717
0.04659649661954517;0.2714;0.47700045
0.04663491087891825;0.2714;0.4769865
0.04663491087891825;0.2717;0.47673872
0.04667332513829133;0.2717;0.47670934
0.04667332513829133;0.2724;0.47550166
0.04675015365703749;0.2724;0.47516134
0.04675015365703749;0.2725;0.47509643
0.04682698217578365;0.2725;0.47499853
0.04682698217578365;0.2731;0.47434986
0.04690381069452981;0.2731;0.47425264
0.04690381069452981;0.2732;0.47414607
0.04694222495390289;0.2732;0.47408608
0.04694222495390289;0.2736;0.4737934
0.04701905347264905;0.2736;0.47344482
0.04701905347264905;0.2737;0.4733608
0.04705746773202213;0.2737;0.47328278
0.04705746773202213;0.2738;0.47318554
0.04709588199139521;0.2738;0.47314483
0.04709588199139521;0.274;0.47265473
0.047172710510141366;0.274;0.47179747
0.047172710510141366;0.2741;0.47152677
0.047211124769514445;0.2741;0.47149825
0.047211124769514445;0.2746;0.4710042
0.047287953288260604;0.2746;0.47070327
0.047287953288260604;0.2749;0.46981424
0.04732636754763368;0.2749;0.4693389
0.04732636754763368;0.275;0.46923786
0.04736478180700676;0.275;0.46900916
0.04736478180700676;0.2751;0.46860135
0.04740319606637984;0.2751;0.4685328
0.04740319606637984;0.2753;0.46814469
0.047480024585126;0.2753;0.46784058
0.047480024585126;0.2756;0.46755335
0.04751843884449908;0.2756;0.46723804
0.04751843884449908;0.2757;0.46718726
0.04755685310387216;0.2757;0.46706027
0.04755685310387216;0.2758;0.46685055
0.047595267363245236;0.2758;0.4668287
0.047595267363245236;0.2761;0.46656886
0.047633681622618315;0.2761;0.4665538
0.047633681622618315;0.2764;0.4660885
0.047672095881991394;0.2764;0.4660136
0.047672095881991394;0.2765;0.466002
0.04771051014136447;0.2765;0.4655788
0.04771051014136447;0.2767;0.465422
0.04774892440073755;0.2767;0.4652741
0.04774892440073755;0.2768;0.4650647
0.04782575291948371;0.2768;0.46481535
0.04782575291948371;0.2771;0.46453467
0.04794099569760295;0.2771;0.46401882
0.04794099569760295;0.2778;0.46293995
0.04797940995697603;0.2778;0.4629109
0.04797940995697603;0.2779;0.46278405
0.048094652735095264;0.2779;0.46258083
0.048094652735095264;0.278;0.46245393
0.04813306699446835;0.278;0.4624212
0.04813306699446835;0.2784;0.4617888
0.04817148125384143;0.2784;0.4615258
0.04817148125384143;0.2786;0.46146283
0.048286724031960666;0.2786;0.46094775
0.048286724031960666;0.2787;0.4608843
0.048363552550706825;0.2787;0.46063638
0.048363552550706825;0.279;0.4602329
0.048401966810079904;0.279;0.4602301
0.048401966810079904;0.2796;0.45925534
0.04851720958819914;0.2796;0.45892334
0.04851720958819914;0.2803;0.45794252
0.04855562384757222;0.2803;0.4575176
0.04855562384757222;0.2805;0.45706034
0.0485940381069453;0.2805;0.45699418
0.0485940381069453;0.2807;0.4566681
0.04867086662569146;0.2807;0.45631006
0.04867086662569146;0.2809;0.45612252
0.048709280885064536;0.2809;0.4559695
0.048709280885064536;0.2811;0.45574966
0.048747695144437615;0.2811;0.4556576
0.048747695144437615;0.2813;0.4550583
0.04886293792255685;0.2813;0.45477867
0.04886293792255685;0.2814;0.45464745
0.04890135218192993;0.2814;0.45464572
0.04890135218192993;0.2822;0.45421422
0.04893976644130301;0.2822;0.45420685
0.04893976644130301;0.2824;0.45401165
0.04897818070067609;0.2824;0.4540062
0.04897818070067609;0.2825;0.45391393
0.04905500921942225;0.2825;0.45356157
0.04905500921942225;0.2827;0.45336083
0.04909342347879533;0.2827;0.453203
0.04909342347879533;0.2831;0.4524005
0.049131837738168406;0.2831;0.45223927
0.049131837738168406;0.2833;0.451497
0.049170251997541485;0.2833;0.45144814
0.049170251997541485;0.284;0.45080787
0.049208666256914564;0.284;0.45080736
0.049208666256914564;0.2841;0.45077333
0.04924708051628764;0.2841;0.45074633
0.04924708051628764;0.2843;0.4506988
0.04928549477566072;0.2843;0.45025402
0.04928549477566072;0.2846;0.44983506
0.049400737553779966;0.2846;0.4495627
0.049400737553779966;0.2849;0.44902512
0.049439151813153046;0.2849;0.44885367
0.049439151813153046;0.2851;0.4481851
0.049477566072526125;0.2851;0.44796795
0.049477566072526125;0.2853;0.44778425
0.04959280885064536;0.2853;0.44735754
0.04959280885064536;0.2854;0.44708747
0.04963122311001844;0.2854;0.44638675
0.04963122311001844;0.2855;0.44635746
0.04966963736939152;0.2855;0.44606036
0.04966963736939152;0.2859;0.44565028
0.04974646588813768;0.2859;0.44479656
0.04974646588813768;0.2861;0.44457054
0.04978488014751076;0.2861;0.4444756
0.04978488014751076;0.2863;0.4443264
0.049861708666256915;0.2863;0.4440002
0.049861708666256915;0.287;0.44263005
0.049900122925629994;0.287;0.44258982
0.049900122925629994;0.2873;0.44213235
0.04997695144437615;0.2873;0.4412905
0.04997695144437615;0.2875;0.4410284
0.05001536570374923;0.2875;0.44086936
0.05001536570374923;0.2883;0.4396985
0.05005377996312231;0.2883;0.43969104
0.05005377996312231;0.2884;0.4396511
0.05009219422249539;0.2884;0.43958366
0.05009219422249539;0.2885;0.43945363
0.05013060848186847;0.2885;0.4394364
0.05013060848186847;0.2886;0.4391479
0.05016902274124155;0.2886;0.43900353
0.05016902274124155;0.2888;0.43873054
0.05020743700061463;0.2888;0.43853453
0.05020743700061463;0.2889;0.43828726
0.050245851259987706;0.2889;0.43828392
0.050245851259987706;0.289;0.43821335
0.05036109403810694;0.289;0.43808708
0.05036109403810694;0.2893;0.43783137
0.05039950829748002;0.2893;0.4378059
0.05039950829748002;0.2894;0.43779796
0.0504379225568531;0.2894;0.43762422
0.0504379225568531;0.2895;0.43757072
0.05059157959434542;0.2895;0.4371904
0.05059157959434542;0.2896;0.436857
0.050629993853718504;0.2896;0.436803
0.050629993853718504;0.2905;0.43598858
0.05066840811309158;0.2905;0.43566933
0.05066840811309158;0.2914;0.4342853
0.05074523663183774;0.2914;0.43398374
0.05074523663183774;0.2917;0.43338838
0.05078365089121082;0.2917;0.43319443
0.05078365089121082;0.2919;0.43281695
0.0508220651505839;0.2919;0.43276602
0.0508220651505839;0.292;0.43253782
0.05086047940995698;0.292;0.43220264
0.05086047940995698;0.2921;0.4320718
0.051014136447449294;0.2921;0.43174702
0.051014136447449294;0.2925;0.43145344
0.05109096496619545;0.2925;0.4309971
0.05109096496619545;0.2926;0.43095657
0.05112937922556853;0.2926;0.4303946
0.05112937922556853;0.2929;0.43012667
0.05116779348494161;0.2929;0.4298413
0.05116779348494161;0.2931;0.42922425
0.05120620774431469;0.2931;0.42915893
0.05120620774431469;0.2936;0.42881292
0.05124462200368777;0.2936;0.4287135
0.05124462200368777;0.2946;0.42721146
0.05132145052243393;0.2946;0.4271214
0.05132145052243393;0.2948;0.4267349
0.051359864781807006;0.2948;0.42670593
0.051359864781807006;0.2949;0.426679
0.051398279041180085;0.2949;0.4265803
0.051398279041180085;0.2952;0.42568395
0.051436693300553164;0.2952;0.4256332
0.051436693300553164;0.2954;0.425551
0.0515519360786724;0.2954;0.42479223
0.0515519360786724;0.2955;0.42451105
0.05162876459741856;0.2955;0.42437577
0.05162876459741856;0.2956;0.42436686
0.05166717885679164;0.2956;0.42434612
0.05166717885679164;0.2957;0.424121
0.05170559311616472;0.2957;0.4239326
0.05170559311616472;0.2961;0.42364722
0.0517440073755378;0.2961;0.42335996
0.0517440073755378;0.2962;0.42323977
0.051820835894283955;0.2962;0.42307156
0.051820835894283955;0.2963;0.42298654
0.051859250153657034;0.2963;0.42288572
0.051859250153657034;0.2964;0.4224912
0.05201290719114936;0.2964;0.421953
0.05201290719114936;0.2967;0.42102757
0.052051321450522436;0.2967;0.42099777
0.052051321450522436;0.2973;0.42050746
0.052089735709895515;0.2973;0.42042312
0.052089735709895515;0.2974;0.42010605
0.052128149969268595;0.2974;0.42005616
0.052128149969268595;0.2975;0.41998702
0.052166564228641674;0.2975;0.41964903
0.052166564228641674;0.2976;0.4195355
0.05220497848801475;0.2976;0.41939744
0.05220497848801475;0.2982;0.41852817
0.05228180700676091;0.2982;0.41839403
0.05228180700676091;0.2983;0.4183795
0.05232022126613399;0.2983;0.41802916
0.05232022126613399;0.2988;0.4178393
0.05235863552550707;0.2988;0.41772357
0.05235863552550707;0.2992;0.4163264
0.05243546404425323;0.2992;0.41610783
0.05243546404425323;0.2999;0.41522977
0.052473878303626306;0.2999;0.41519907
0.052473878303626306;0.3001;0.41476846
0.05258912108174554;0.3001;0.4146306
0.05258912108174554;0.3006;0.41380614
0.0526659496004917;0.3006;0.41339877
0.0526659496004917;0.3009;0.412918
0.05270436385986478;0.3009;0.41286016
0.05270436385986478;0.301;0.4128218
0.05274277811923786;0.301;0.4125685
0.05274277811923786;0.3014;0.41218525
0.05301167793484941;0.3014;0.41130129
0.05301167793484941;0.3015;0.41112894
0.05305009219422249;0.3015;0.41101477
0.05305009219422249;0.3016;0.41100994
0.05308850645359557;0.3016;0.41082463
0.05308850645359557;0.3019;0.40996814
0.053165334972341736;0.3019;0.40978688
0.053165334972341736;0.3021;0.4096122
0.053203749231714816;0.3021;0.4091589
0.053203749231714816;0.3024;0.4086093
0.05331899200983405;0.3024;0.4084904
0.05331899200983405;0.3025;0.4084796
0.05339582052858021;0.3025;0.4083599
0.05339582052858021;0.3028;0.4072774
0.05343423478795329;0.3028;0.4072373
0.05343423478795329;0.3035;0.40532878
0.05351106330669945;0.3035;0.40485662
0.05351106330669945;0.3037;0.40449086
0.05354947756607253;0.3037;0.4043557
0.05354947756607253;0.3038;0.40419897
0.053587891825445606;0.3038;0.40389246
0.053587891825445606;0.304;0.40327623
0.053626306084818685;0.304;0.4028349
0.053626306084818685;0.3047;0.40174296
0.053664720344191764;0.3047;0.40165138
0.053664720344191764;0.3049;0.40130743
0.053703134603564844;0.3049;0.4010974
0.053703134603564844;0.305;0.400757
0.05374154886293792;0.305;0.40070963
0.05374154886293792;0.3061;0.39868906
0.053779963122311;0.3061;0.39833868
0.053779963122311;0.3065;0.39718133
0.05381837738168408;0.3065;0.39704973
0.05381837738168408;0.3069;0.39665008
0.05389520590043024;0.3069;0.39664388
0.05389520590043024;0.3072;0.39599338
0.05393362015980332;0.3072;0.39593545
0.05393362015980332;0.3076;0.395254
0.0539720344191764;0.3076;0.39518815
0.0539720344191764;0.3079;0.39488482
0.054010448678549476;0.3079;0.3945743
0.054010448678549476;0.308;0.39435655
0.054048862937922555;0.308;0.39427942
0.054048862937922555;0.3081;0.39402676
0.05412569145666871;0.3081;0.3940115
0.05412569145666871;0.3082;0.3938922
0.05416410571604179;0.3082;0.39387858
0.05416410571604179;0.3085;0.3932917
0.05420251997541487;0.3085;0.3932656
0.05420251997541487;0.3088;0.39295727
0.05424093423478795;0.3088;0.39285725
0.05424093423478795;0.3089;0.39283267
0.05427934849416103;0.3089;0.3925818
0.05427934849416103;0.3092;0.3919277
0.05431776275353411;0.3092;0.39188275
0.05431776275353411;0.3093;0.39185154
0.054394591272280274;0.3093;0.3916043
0.054394591272280274;0.3095;0.39139873
0.05443300553165335;0.3095;0.39119384
0.05443300553165335;0.3097;0.3906821
0.05447141979102643;0.3097;0.3906795
0.05447141979102643;0.3101;0.39040536
0.05450983405039951;0.3101;0.39033633
0.05450983405039951;0.3106;0.38983744
0.05454824830977259;0.3106;0.38979524
0.05454824830977259;0.3113;0.38885114
0.05462507682851875;0.3113;0.3883113
0.05462507682851875;0.3115;0.3882092
0.05466349108789183;0.3115;0.38809127
0.05466349108789183;0.3117;0.38774103
0.054701905347264906;0.3117;0.38769904
0.054701905347264906;0.3118;0.38761228
0.054778733866011065;0.3118;0.38652
0.054778733866011065;0.3119;0.38643265
0.05485556238475722;0.3119;0.3863567
0.05485556238475722;0.3122;0.38590372
0.0548939766441303;0.3122;0.3858449
0.0548939766441303;0.3123;0.3855341
0.05493239090350338;0.3123;0.3852591
0.05493239090350338;0.3125;0.3851463
0.05497080516287646;0.3125;0.38484526
0.05497080516287646;0.3131;0.38454032
0.05500921942224954;0.3131;0.38445434
0.05500921942224954;0.3133;0.384315
0.05504763368162262;0.3133;0.3841495
0.05504763368162262;0.3134;0.38406706
0.0550860479409957;0.3134;0.38401544
0.0550860479409957;0.3141;0.38307965
0.055124462200368776;0.3141;0.38257802
0.055124462200368776;0.3142;0.38227856
0.05527811923786109;0.3142;0.38193634
0.05527811923786109;0.3143;0.381925
0.05531653349723417;0.3143;0.38187698
0.05531653349723417;0.3148;0.3802333
0.05535494775660725;0.3148;0.380214
0.05535494775660725;0.315;0.38007545
0.05539336201598033;0.315;0.38001662
0.05539336201598033;0.3151;0.37983224
0.05543177627535341;0.3151;0.3797598
0.05543177627535341;0.3152;0.3795277
0.05547019053472649;0.3152;0.3794527
0.05547019053472649;0.3153;0.37937737
0.055547019053472646;0.3153;0.37936178
0.055547019053472646;0.3155;0.3792481
0.055585433312845725;0.3155;0.37911123
0.055585433312845725;0.3157;0.37877595
0.055623847572218804;0.3157;0.37862468
0.055623847572218804;0.316;0.37839216
0.05573909035033805;0.316;0.37800914
0.05573909035033805;0.3161;0.37786114
0.05577750460971113;0.3161;0.377664
0.05577750460971113;0.3165;0.3772725
0.055854333128457286;0.3165;0.3769919
0.055854333128457286;0.3167;0.37680244
0.055892747387830365;0.3167;0.3767108
0.055892747387830365;0.3168;0.37666363
0.05604640442532268;0.3168;0.37642923
0.05604640442532268;0.3172;0.37545025
0.05608481868469576;0.3172;0.37511897
0.05608481868469576;0.3174;0.37501368
0.05616164720344192;0.3174;0.3744334
0.05616164720344192;0.3175;0.37427065
0.056200061462815;0.3175;0.37419805
0.056200061462815;0.3178;0.3738735
0.056238475722188076;0.3178;0.37381303
0.056238475722188076;0.3179;0.3738129
0.056315304240934234;0.3179;0.37309328
0.056315304240934234;0.318;0.3730528
0.056353718500307313;0.318;0.37293667
0.056353718500307313;0.3185;0.3722676
0.05654578979717271;0.3185;0.3718201
0.05654578979717271;0.3194;0.37110707
0.05658420405654579;0.3194;0.37108707
0.05658420405654579;0.3195;0.3708963
0.05662261831591887;0.3195;0.37086198
0.05662261831591887;0.3199;0.37058556
0.056699446834665025;0.3199;0.37035695
0.056699446834665025;0.3203;0.3694361
0.056737861094038104;0.3203;0.3692728
0.056737861094038104;0.3206;0.36877885
0.05677627535341118;0.3206;0.3686104
0.05677627535341118;0.3211;0.3678619
0.05681468961278426;0.3211;0.36763838
0.05681468961278426;0.3216;0.36662844
0.05685310387215734;0.3216;0.36649844
0.05685310387215734;0.3221;0.36593866
0.05692993239090351;0.3221;0.3658275
0.05692993239090351;0.3225;0.36550295
0.056968346650276586;0.3225;0.36517847
0.056968346650276586;0.3227;0.36481372
0.057006760909649665;0.3227;0.36480877
0.057006760909649665;0.3228;0.3647437
0.057045175169022744;0.3228;0.36471012
0.057045175169022744;0.3229;0.364694
0.0571220036877689;0.3229;0.36431897
0.0571220036877689;0.3231;0.36367798
0.05716041794714198;0.3231;0.36359736
0.05716041794714198;0.3234;0.36339682
0.05723724646588814;0.3234;0.36291465
0.05723724646588814;0.324;0.36231908
0.05727566072526122;0.324;0.36225557
0.05727566072526122;0.3242;0.36220476
0.0573140749846343;0.3242;0.36203673
0.0573140749846343;0.3243;0.3617606
0.057352489244007376;0.3243;0.36172462
0.057352489244007376;0.3244;0.36162722
0.057390903503380455;0.3244;0.36161837
0.057390903503380455;0.3248;0.36139247
0.057429317762753535;0.3248;0.36133206
0.057429317762753535;0.325;0.361218
0.057467732022126614;0.325;0.36105734
0.057467732022126614;0.3255;0.36031434
0.05762138905961893;0.3255;0.35950193
0.05762138905961893;0.3257;0.35928553
0.05765980331899201;0.3257;0.3592478
0.05765980331899201;0.3258;0.35893425
0.057813460356484325;0.3258;0.35865188
0.057813460356484325;0.3259;0.35841554
0.057851874615857404;0.3259;0.35840505
0.057851874615857404;0.3265;0.35769618
0.05792870313460356;0.3265;0.35739973
0.05792870313460356;0.3266;0.3573586
0.05796711739397664;0.3266;0.3573237
0.05796711739397664;0.3267;0.35711733
0.05800553165334972;0.3267;0.35687673
0.05800553165334972;0.3268;0.35685575
0.05812077443146896;0.3268;0.3565156
0.05812077443146896;0.3276;0.35591716
0.058159188690842044;0.3276;0.3558459
0.058159188690842044;0.3278;0.3556932
0.0582360172095882;0.3278;0.3554346
0.0582360172095882;0.3282;0.3550945
0.05831284572833436;0.3282;0.35499278
0.05831284572833436;0.3285;0.3549137
0.05835125998770744;0.3285;0.35489115
0.05835125998770744;0.3287;0.35484684
0.05838967424708052;0.3287;0.35446003
0.05838967424708052;0.329;0.35390136
0.0584280885064536;0.329;0.35384864
0.0584280885064536;0.3295;0.35330802
0.058504917025199756;0.3295;0.35324925
0.058504917025199756;0.3296;0.353233
0.05865857406269207;0.3296;0.35305387
0.05865857406269207;0.33;0.3528803
0.05873540258143823;0.33;0.35231128
0.05873540258143823;0.3301;0.3519122
0.05877381684081131;0.3301;0.3517682
0.05877381684081131;0.3303;0.35157225
0.058927473878303625;0.3303;0.35144332
0.058927473878303625;0.3307;0.35095394
0.058965888137676704;0.3307;0.35093692
0.058965888137676704;0.3309;0.35053155
0.05904271665642286;0.3309;0.35000685
0.05904271665642286;0.331;0.34991813
0.05911954517516902;0.331;0.34902093
0.05911954517516902;0.3311;0.3490191
0.05919637369391518;0.3311;0.34870446
0.05919637369391518;0.3312;0.3486206
0.05927320221266134;0.3312;0.34859142
0.05927320221266134;0.3315;0.3483639
0.059311616472034416;0.3315;0.34834749
0.059311616472034416;0.3317;0.34828305
0.059350030731407495;0.3317;0.34826466
0.059350030731407495;0.3318;0.34775978
0.05938844499078058;0.3318;0.3476601
0.05938844499078058;0.3326;0.34693992
0.05942685925015366;0.3326;0.34688097
0.05942685925015366;0.3329;0.34658247
0.05946527350952674;0.3329;0.34637085
0.05946527350952674;0.3332;0.3458438
0.05950368776889982;0.3332;0.3457661
0.05950368776889982;0.3335;0.34533486
0.0595421020282729;0.3335;0.34529483
0.0595421020282729;0.3337;0.34517035
0.059618930547019056;0.3337;0.3450723
0.059618930547019056;0.3339;0.34470803
0.059695759065765214;0.3339;0.34457827
0.059695759065765214;0.334;0.34455127
0.05973417332513829;0.334;0.34445012
0.05973417332513829;0.3342;0.34434885
0.05977258758451137;0.3342;0.3443399
0.05977258758451137;0.3344;0.34387296
0.05981100184388445;0.3344;0.34381393
0.05981100184388445;0.3345;0.34377202
0.05984941610325753;0.3345;0.34375396
0.05984941610325753;0.335;0.34350687
0.05988783036263061;0.335;0.34347478
0.05988783036263061;0.3357;0.3426872
0.060041487400122925;0.3357;0.34221634
0.060041487400122925;0.3358;0.34202442
0.060118315918869084;0.3358;0.34134322
0.060118315918869084;0.3359;0.34103855
0.06015673017824216;0.3359;0.34099066
0.06015673017824216;0.3361;0.3407239
0.06023355869698832;0.3361;0.3406687
0.06023355869698832;0.3367;0.33984488
0.0602719729563614;0.3367;0.33979604
0.0602719729563614;0.3368;0.33978114
0.06057928703134603;0.3368;0.3378687
0.06057928703134603;0.3372;0.33769846
0.06061770129071911;0.3372;0.33767775
0.06061770129071911;0.3374;0.33764815
0.0606561155500922;0.3374;0.33762446
0.0606561155500922;0.3375;0.33756584
0.060771358328211435;0.3375;0.33744597
0.060771358328211435;0.3379;0.3371843
0.060809772587584514;0.3379;0.33683383
0.060809772587584514;0.3383;0.3364755
0.06100184388444991;0.3383;0.3358725
0.06100184388444991;0.3384;0.33584803
0.06104025814382299;0.3384;0.3357995
0.06104025814382299;0.339;0.3351305
0.061117086662569146;0.339;0.33501688
0.061117086662569146;0.3391;0.3349385
0.061155500921942225;0.3391;0.33484092
0.061155500921942225;0.3395;0.33440948
0.061232329440688384;0.3395;0.33393648
0.061232329440688384;0.34;0.33365116
0.06127074370006146;0.34;0.33334872
0.06127074370006146;0.3402;0.33316496
0.06130915795943454;0.3402;0.3328288
0.06130915795943454;0.3403;0.3328171
0.06134757221880762;0.3403;0.33274224
0.06134757221880762;0.3405;0.33222538
0.0613859864781807;0.3405;0.33219206
0.0613859864781807;0.3418;0.33124128
0.06142440073755378;0.3418;0.33106694
0.06142440073755378;0.3419;0.33096367
0.06146281499692686;0.3419;0.33087188
0.06146281499692686;0.342;0.33082128
0.06150122925629994;0.342;0.33079475
0.06150122925629994;0.3422;0.3307138
0.061578057775046095;0.3422;0.33037
0.061578057775046095;0.3425;0.33003452
0.06165488629379225;0.3425;0.32972
0.06165488629379225;0.3426;0.32968745
0.06169330055316533;0.3426;0.32965824
0.06169330055316533;0.3427;0.32949895
0.06173171481253841;0.3427;0.32928878
0.06173171481253841;0.3438;0.32728228
0.061885371850030735;0.3438;0.32680556
0.061885371850030735;0.344;0.32665163
0.06196220036877689;0.344;0.3264211
0.06196220036877689;0.3442;0.32608503
0.06203902888752305;0.3442;0.32589445
0.06203902888752305;0.3451;0.325156
0.06211585740626921;0.3451;0.32477123
0.06211585740626921;0.3454;0.3244008
0.06215427166564229;0.3454;0.32399338
0.06215427166564229;0.3457;0.32375592
0.062269514443761526;0.3457;0.32333815
0.062269514443761526;0.3459;0.32320762
0.062307928703134605;0.3459;0.3228982
0.062307928703134605;0.3461;0.32275778
0.06238475722188076;0.3461;0.32255936
0.06238475722188076;0.3463;0.32222104
0.06246158574062692;0.3463;0.32201713
0.06246158574062692;0.3465;0.32186118
0.0625;0.3465;0.32165805
0.0625;0.3466;0.32157502
0.06257682851874616;0.3466;0.32117257
0.06257682851874616;0.3467;0.32114708
0.06265365703749232;0.3467;0.3209067
0.06265365703749232;0.3469;0.32071915
0.06273048555623847;0.3469;0.32045907
0.06273048555623847;0.3471;0.32028922
0.06276889981561155;0.3471;0.3200571
0.06276889981561155;0.3474;0.3189931
0.06280731407498463;0.3474;0.31851968
0.06280731407498463;0.3475;0.31849092
0.06284572833435771;0.3475;0.3184385
0.06284572833435771;0.3476;0.3184033
0.06288414259373079;0.3476;0.31834078
0.06288414259373079;0.3477;0.31821808
0.06299938537185003;0.3477;0.3180754
0.06299938537185003;0.348;0.3175431
0.06319145666871542;0.348;0.31690487
0.06319145666871542;0.3481;0.3168227
0.06326828518746158;0.3481;0.31633574
0.06326828518746158;0.3482;0.3163123
0.06330669944683466;0.3482;0.31607482
0.06330669944683466;0.3485;0.31590992
0.06338352796558082;0.3485;0.31584108
0.06338352796558082;0.3489;0.31548882
0.06357559926244621;0.3489;0.31479043
0.06357559926244621;0.3491;0.3146539
0.0636140135218193;0.3491;0.3143604
0.0636140135218193;0.3493;0.31406885
0.06365242778119237;0.3493;0.31394863
0.06365242778119237;0.3494;0.31393927
0.06369084204056545;0.3494;0.31374064
0.06369084204056545;0.3495;0.31363562
0.06372925629993853;0.3495;0.3135728
0.06372925629993853;0.3496;0.31356892
0.0638060848186847;0.3496;0.31340468
0.0638060848186847;0.3498;0.3130819
0.06395974185617702;0.3498;0.31277826
0.06395974185617702;0.3499;0.31276494
0.06403657037492318;0.3499;0.31265754
0.06403657037492318;0.3504;0.31176034
0.06407498463429626;0.3504;0.31163463
0.06407498463429626;0.3508;0.31117123
0.06411339889366933;0.3508;0.3110769
0.06411339889366933;0.3511;0.31055298
0.0641902274124155;0.3511;0.31004664
0.0641902274124155;0.352;0.3091163
0.06422864167178857;0.352;0.30892187
0.06422864167178857;0.3521;0.30889603
0.06426705593116165;0.3521;0.30865768
0.06426705593116165;0.3523;0.30842608
0.06430547019053473;0.3523;0.308106
0.06430547019053473;0.3526;0.30759573
0.06438229870928089;0.3526;0.30740502
0.06438229870928089;0.353;0.30714488
0.06442071296865397;0.353;0.30684745
0.06442071296865397;0.3534;0.3066334
0.0645359557467732;0.3534;0.30613774
0.0645359557467732;0.3538;0.30549288
0.06457437000614628;0.3538;0.3054481
0.06457437000614628;0.3539;0.30459958
0.06461278426551936;0.3539;0.30434275
0.06461278426551936;0.3548;0.3033551
0.06465119852489244;0.3548;0.30266008
0.06465119852489244;0.355;0.30230173
0.06468961278426552;0.355;0.3022887
0.06468961278426552;0.3551;0.30226186
0.06476644130301168;0.3551;0.30173582
0.06476644130301168;0.3552;0.30172807
0.06480485556238476;0.3552;0.30136374
0.06480485556238476;0.3557;0.3008282
0.06484326982175784;0.3557;0.30080292
0.06484326982175784;0.356;0.30077037
0.06495851259987707;0.356;0.29992428
0.06495851259987707;0.3562;0.29984128
0.06503534111862323;0.3562;0.29953617
0.06503534111862323;0.3564;0.2993746
0.06515058389674247;0.3564;0.29910368
0.06515058389674247;0.3575;0.2978882
0.06518899815611555;0.3575;0.29769316
0.06518899815611555;0.3577;0.29719192
0.06522741241548863;0.3577;0.29702976
0.06522741241548863;0.359;0.29444993
0.06526582667486171;0.359;0.2943066
0.06526582667486171;0.3591;0.29429674
0.06530424093423479;0.3591;0.2942694
0.06530424093423479;0.3592;0.2941473
0.06534265519360787;0.3592;0.29407322
0.06534265519360787;0.3597;0.29343212
0.06538106945298094;0.3597;0.2933981
0.06538106945298094;0.3598;0.29321238
0.0654578979717271;0.3598;0.2931939
0.0654578979717271;0.3601;0.29286394
0.06549631223110018;0.3601;0.29283237
0.06549631223110018;0.3602;0.29280806
0.06561155500921942;0.3602;0.29212412
0.06561155500921942;0.3604;0.29201725
0.0656499692685925;0.3604;0.2918411
0.0656499692685925;0.3605;0.29180616
0.06568838352796558;0.3605;0.29172194
0.06568838352796558;0.3607;0.2914346
0.06572679778733866;0.3607;0.29136717
0.06572679778733866;0.361;0.29121467
0.06580362630608481;0.361;0.29108685
0.06580362630608481;0.3613;0.29019612
0.06588045482483097;0.3613;0.28998938
0.06588045482483097;0.3616;0.2898646
0.06591886908420405;0.3616;0.28972265
0.06591886908420405;0.3617;0.28971505
0.06599569760295021;0.3617;0.28957623
0.06599569760295021;0.3623;0.28900984
0.06622618315918868;0.3623;0.28824094
0.06622618315918868;0.3628;0.28754613
0.06630301167793486;0.3628;0.2869954
0.06630301167793486;0.3629;0.28697327
0.06637984019668101;0.3629;0.2868981
0.06637984019668101;0.3632;0.28671682
0.06645666871542717;0.3632;0.2865918
0.06645666871542717;0.3634;0.2865107
0.06649508297480025;0.3634;0.28644198
0.06649508297480025;0.3636;0.28616568
0.06657191149354641;0.3636;0.285894
0.06657191149354641;0.3637;0.28569004
0.06661032575291949;0.3637;0.28558326
0.06661032575291949;0.364;0.2853639
0.06680239704978488;0.364;0.28424847
0.06680239704978488;0.3641;0.28421628
0.06684081130915796;0.3641;0.28417212
0.06684081130915796;0.3643;0.28350806
0.06687922556853104;0.3643;0.28346285
0.06687922556853104;0.3647;0.28312057
0.06691763982790412;0.3647;0.28306568
0.06691763982790412;0.3651;0.28270316
0.0669560540872772;0.3651;0.2825743
0.0669560540872772;0.3655;0.2820505
0.06699446834665028;0.3655;0.28181493
0.06699446834665028;0.3656;0.28175095
0.06707129686539644;0.3656;0.2816891
0.06707129686539644;0.3657;0.28151062
0.0671481253841426;0.3657;0.2814833
0.0671481253841426;0.3662;0.28136492
0.06718653964351567;0.3662;0.28134763
0.06718653964351567;0.3666;0.2810022
0.06722495390288875;0.3666;0.28096482
0.06722495390288875;0.3667;0.28087074
0.06726336816226183;0.3667;0.2808223
0.06726336816226183;0.3668;0.28065982
0.06730178242163491;0.3668;0.28056857
0.06730178242163491;0.3669;0.28052372
0.06745543945912723;0.3669;0.28029227
0.06745543945912723;0.3671;0.27987188
0.06753226797787339;0.3671;0.2798022
0.06753226797787339;0.3676;0.27925098
0.06757068223724647;0.3676;0.27881438
0.06757068223724647;0.3682;0.27841023
0.06760909649661954;0.3682;0.27839577
0.06760909649661954;0.3683;0.27833787
0.06764751075599262;0.3683;0.27822718
0.06764751075599262;0.3684;0.27784294
0.0676859250153657;0.3684;0.2777934
0.0676859250153657;0.3686;0.27774668
0.06772433927473878;0.3686;0.2776738
0.06772433927473878;0.3691;0.27713618
0.06783958205285802;0.3691;0.27700552
0.06783958205285802;0.3696;0.27610248
0.0678779963122311;0.3696;0.27599335
0.0678779963122311;0.37;0.275676
0.06795482483097726;0.37;0.27555054
0.06795482483097726;0.3703;0.27506062
0.0680700676090965;0.3703;0.27481115
0.0680700676090965;0.3705;0.27468553
0.06810848186846957;0.3705;0.27450916
0.06810848186846957;0.3709;0.27419937
0.06818531038721573;0.3709;0.27380213
0.06818531038721573;0.3713;0.27298912
0.06826213890596189;0.3713;0.27274278
0.06826213890596189;0.3714;0.27239338
0.06830055316533497;0.3714;0.27226263
0.06830055316533497;0.3716;0.27179524
0.06833896742470805;0.3716;0.2717395
0.06833896742470805;0.3722;0.27089432
0.06845421020282728;0.3722;0.27066195
0.06845421020282728;0.3723;0.2706555
0.06849262446220036;0.3723;0.27061942
0.06849262446220036;0.3725;0.269648
0.06853103872157344;0.3725;0.2695517
0.06853103872157344;0.3727;0.2690573
0.06856945298094652;0.3727;0.2690539
0.06856945298094652;0.373;0.26863235
0.0686078672403196;0.373;0.26859686
0.0686078672403196;0.3731;0.26857296
0.06864628149969268;0.3731;0.2684295
0.06864628149969268;0.3738;0.26790702
0.06876152427781193;0.3738;0.26765114
0.06876152427781193;0.374;0.26736972
0.06879993853718501;0.374;0.26730442
0.06879993853718501;0.3749;0.26626298
0.06883835279655809;0.3749;0.26623836
0.06883835279655809;0.375;0.26616445
0.06887676705593117;0.375;0.26614195
0.06887676705593117;0.3752;0.2660122
0.06891518131530425;0.3752;0.26573828
0.06891518131530425;0.3753;0.26570565
0.06895359557467733;0.3753;0.26538575
0.06895359557467733;0.3755;0.26524687
0.0689920098340504;0.3755;0.26513764
0.0689920098340504;0.3765;0.26394713
0.06903042409342348;0.3765;0.26380235
0.06903042409342348;0.3769;0.2635001
0.06910725261216964;0.3769;0.26315457
0.06910725261216964;0.3771;0.26307228
0.0691840811309158;0.3771;0.2629442
0.0691840811309158;0.3775;0.26249284
0.06922249539028888;0.3775;0.2624879
0.06922249539028888;0.3776;0.262392
0.06926090964966196;0.3776;0.26219088
0.06926090964966196;0.3778;0.26213178
0.0693761524277812;0.3778;0.26136634
0.0693761524277812;0.3781;0.26081178
0.06941456668715427;0.3781;0.26074672
0.06941456668715427;0.3782;0.26065361
0.06956822372464659;0.3782;0.26034245
0.06956822372464659;0.3787;0.25962526
0.06972188076213891;0.3787;0.2589763
0.06972188076213891;0.3789;0.25874013
0.06976029502151199;0.3789;0.25852546
0.06976029502151199;0.379;0.2584923
0.06979870928088507;0.379;0.25849226
0.06979870928088507;0.3791;0.25847727
0.06983712354025814;0.3791;0.25844675
0.06983712354025814;0.3793;0.2581505
0.06987553779963122;0.3793;0.2580118
0.06987553779963122;0.3795;0.25785947
0.06995236631837738;0.3795;0.25782123
0.06995236631837738;0.3796;0.25761804
0.07002919483712354;0.3796;0.25713181
0.07002919483712354;0.3802;0.25689217
0.0701060233558697;0.3802;0.2567222
0.0701060233558697;0.3803;0.25653028
0.07014443761524278;0.3803;0.25647205
0.07014443761524278;0.3806;0.2563336
0.07022126613398894;0.3806;0.2554923
0.07022126613398894;0.3807;0.25545076
0.07025968039336201;0.3807;0.25544757
0.07025968039336201;0.3815;0.25490826
0.07033650891210817;0.3815;0.25468844
0.07033650891210817;0.3816;0.2545025
0.07037492317148125;0.3816;0.2544107
0.07037492317148125;0.3824;0.25325406
0.07049016594960049;0.3824;0.2529849
0.07049016594960049;0.3827;0.25270036
0.07052858020897357;0.3827;0.25266862
0.07052858020897357;0.3831;0.2524234
0.07056699446834665;0.3831;0.25240767
0.07056699446834665;0.3832;0.25231275
0.07060540872771973;0.3832;0.2521979
0.07060540872771973;0.3835;0.25207967
0.0706438229870928;0.3835;0.25206995
0.0706438229870928;0.3837;0.25176692
0.07068223724646588;0.3837;0.25169685
0.07068223724646588;0.3838;0.25139904
0.07075906576521204;0.3838;0.250828
0.07075906576521204;0.3839;0.2507625
0.07079748002458512;0.3839;0.25028536
0.07079748002458512;0.3841;0.2501817
0.07087430854333128;0.3841;0.25003132
0.07087430854333128;0.3842;0.24998903
0.07091272280270436;0.3842;0.24996996
0.07091272280270436;0.3843;0.24996945
0.07095113706207744;0.3843;0.24981639
0.07095113706207744;0.3846;0.24956392
0.07106637984019668;0.3846;0.249372
0.07106637984019668;0.3847;0.24928577
0.07114320835894283;0.3847;0.2491524
0.07114320835894283;0.3852;0.24862784
0.07118162261831591;0.3852;0.24858245
0.07118162261831591;0.3856;0.2480162
0.07122003687768899;0.3856;0.24797663
0.07122003687768899;0.3859;0.24776155
0.07125845113706208;0.3859;0.24722564
0.07125845113706208;0.3864;0.24654278
0.07129686539643516;0.3864;0.2465425
0.07129686539643516;0.387;0.24606457
0.07133527965580824;0.387;0.24594514
0.07133527965580824;0.3872;0.24592173
0.07137369391518132;0.3872;0.24587084
0.07137369391518132;0.3876;0.24543126
0.0714121081745544;0.3876;0.24541256
0.0714121081745544;0.3878;0.2451832
0.07145052243392748;0.3878;0.24503623
0.07145052243392748;0.3884;0.24482998
0.07148893669330056;0.3884;0.24468252
0.07148893669330056;0.3892;0.2442748
0.07152735095267364;0.3892;0.24426863
0.07152735095267364;0.3895;0.24403888
0.07156576521204672;0.3895;0.24394856
0.07156576521204672;0.3896;0.24392366
0.0716041794714198;0.3896;0.24383709
0.0716041794714198;0.3897;0.24374521
0.07164259373079288;0.3897;0.24361464
0.07164259373079288;0.3898;0.24336158
0.07171942224953903;0.3898;0.24329367
0.07171942224953903;0.39;0.24317567
0.07175783650891211;0.39;0.24297848
0.07175783650891211;0.3905;0.24250886
0.07179625076828519;0.3905;0.24238755
0.07179625076828519;0.3912;0.24194494
0.07183466502765827;0.3912;0.24185374
0.07183466502765827;0.3913;0.24149664
0.07191149354640443;0.3913;0.24139394
0.07191149354640443;0.3914;0.24125268
0.07198832206515059;0.3914;0.2412219
0.07198832206515059;0.3917;0.2409447
0.07202673632452367;0.3917;0.24085428
0.07202673632452367;0.3919;0.2405979
0.07206515058389674;0.3919;0.24056199
0.07206515058389674;0.3925;0.24002317
0.07210356484326982;0.3925;0.2399619
0.07210356484326982;0.3928;0.23923057
0.07218039336201598;0.3928;0.23919241
0.07218039336201598;0.3931;0.23894706
0.07221880762138906;0.3931;0.23883355
0.07221880762138906;0.3932;0.2387084
0.07225722188076214;0.3932;0.23860624
0.07225722188076214;0.3933;0.23848005
0.07229563614013522;0.3933;0.23843059
0.07229563614013522;0.3935;0.23823199
0.0723340503995083;0.3935;0.238226
0.0723340503995083;0.3936;0.23820965
0.07237246465888138;0.3936;0.2381683
0.07237246465888138;0.3939;0.23795073
0.07244929317762754;0.3939;0.2377727
0.07244929317762754;0.3943;0.23720886
0.0725261216963737;0.3943;0.23709925
0.0725261216963737;0.3947;0.23664907
0.07256453595574677;0.3947;0.23654422
0.07256453595574677;0.3956;0.23571539
0.07260295021511985;0.3956;0.2353531
0.07260295021511985;0.3957;0.23534739
0.07264136447449293;0.3957;0.23527226
0.07264136447449293;0.3959;0.23500143
0.07271819299323909;0.3959;0.23486619
0.07271819299323909;0.3964;0.23445408
0.0728718500307314;0.3964;0.23384686
0.0728718500307314;0.3965;0.23363116
0.07291026429010448;0.3965;0.23355836
0.07291026429010448;0.3966;0.23346986
0.07294867854947756;0.3966;0.23346719
0.07294867854947756;0.3969;0.23333974
0.07298709280885064;0.3969;0.23325802
0.07298709280885064;0.3972;0.23305224
0.07302550706822372;0.3972;0.2329644
0.07302550706822372;0.3977;0.23235187
0.07310233558696988;0.3977;0.23226005
0.07310233558696988;0.3979;0.23179542
0.07314074984634296;0.3979;0.23173596
0.07314074984634296;0.3985;0.23104389
0.07317916410571604;0.3985;0.23088959
0.07317916410571604;0.3987;0.23075284
0.07321757836508912;0.3987;0.23072124
0.07321757836508912;0.3988;0.23067473
0.0732559926244622;0.3988;0.23059279
0.0732559926244622;0.3989;0.23044507
0.07333282114320835;0.3989;0.23012023
0.07333282114320835;0.3991;0.22978443
0.07337123540258143;0.3991;0.22967629
0.07337123540258143;0.3992;0.22963788
0.07340964966195451;0.3992;0.22963119
0.07340964966195451;0.3993;0.22961211
0.07344806392132759;0.3993;0.22947283
0.07344806392132759;0.3994;0.22941296
0.07348647818070067;0.3994;0.22936735
0.07348647818070067;0.3995;0.22927885
0.07356330669944683;0.3995;0.22899316
0.07356330669944683;0.4001;0.22857074
0.07360172095881991;0.4001;0.2284482
0.07360172095881991;0.4002;0.22838335
0.07364013521819299;0.4002;0.22834708
0.07364013521819299;0.4004;0.22814548
0.07367854947756607;0.4004;0.22807705
0.07367854947756607;0.401;0.2276376
0.07371696373693915;0.401;0.2275989
0.07371696373693915;0.4011;0.22736776
0.07375537799631224;0.4011;0.22727832
0.07375537799631224;0.4017;0.22697154
0.07379379225568532;0.4017;0.22691567
0.07379379225568532;0.402;0.22667046
0.07390903503380455;0.402;0.22647688
0.07390903503380455;0.4022;0.22623798
0.07394744929317763;0.4022;0.22602752
0.07394744929317763;0.4023;0.22599392
0.07402427781192379;0.4023;0.22585015
0.07402427781192379;0.4025;0.22574317
0.07406269207129687;0.4025;0.22572568
0.07406269207129687;0.403;0.22516291
0.07413952059004303;0.403;0.22510166
0.07413952059004303;0.4031;0.22505152
0.07417793484941611;0.4031;0.22494017
0.07417793484941611;0.4032;0.22476828
0.07421634910878919;0.4032;0.22466277
0.07421634910878919;0.4038;0.22409795
0.07440842040565458;0.4038;0.22331026
0.07440842040565458;0.404;0.22311386
0.07448524892440074;0.404;0.22288199
0.07448524892440074;0.4043;0.2228361
0.07452366318377382;0.4043;0.22274517
0.07452366318377382;0.4044;0.22261216
0.0745620774431469;0.4044;0.2224822
0.0745620774431469;0.4046;0.22223394
0.07460049170251998;0.4046;0.22220586
0.07460049170251998;0.405;0.22205245
0.07467732022126614;0.405;0.22178258
0.07467732022126614;0.4051;0.22177438
0.07471573448063921;0.4051;0.22172628
0.07471573448063921;0.4052;0.22154728
0.0747541487400123;0.4052;0.22135787
0.0747541487400123;0.406;0.22053966
0.07479256299938537;0.406;0.22044049
0.07479256299938537;0.4062;0.22039822
0.07483097725875845;0.4062;0.22037825
0.07483097725875845;0.4063;0.22033991
0.07486939151813153;0.4063;0.2202565
0.07486939151813153;0.4064;0.22019462
0.07494622003687769;0.4064;0.22016504
0.07494622003687769;0.4077;0.21876766
0.07502304855562385;0.4077;0.21847555
0.07502304855562385;0.4078;0.21839812
0.07509987707437;0.4078;0.21823613
0.07509987707437;0.408;0.21784358
0.07513829133374308;0.408;0.21783292
0.07513829133374308;0.4081;0.21758036
0.07521511985248924;0.4081;0.21739805
0.07521511985248924;0.4084;0.21721023
0.0752919483712354;0.4084;0.21715637
0.0752919483712354;0.4088;0.2166135
0.07533036263060848;0.4088;0.21661103
0.07533036263060848;0.4092;0.21637045
0.07544560540872772;0.4092;0.21590167
0.07544560540872772;0.4094;0.2157507
0.0754840196681008;0.4094;0.21566238
0.0754840196681008;0.4096;0.21550311
0.07552243392747388;0.4096;0.215352
0.07552243392747388;0.4098;0.21478875
0.07556084818684695;0.4098;0.2147561
0.07556084818684695;0.4099;0.21458995
0.07563767670559311;0.4099;0.21450363
0.07563767670559311;0.4104;0.21428151
0.07575291948371235;0.4104;0.2141543
0.07575291948371235;0.4106;0.21387953
0.07590657652120467;0.4106;0.21319368
0.07590657652120467;0.4107;0.2131342
0.07598340503995082;0.4107;0.21306135
0.07598340503995082;0.4114;0.21242343
0.0760218192993239;0.4114;0.21237117
0.0760218192993239;0.412;0.21169853
0.07606023355869698;0.412;0.21153747
0.07606023355869698;0.4121;0.21126582
0.07617547633681622;0.4121;0.21115758
0.07617547633681622;0.4122;0.21113935
0.0762138905961893;0.4122;0.21113661
0.0762138905961893;0.4123;0.21109432
0.07625230485556239;0.4123;0.21081957
0.07625230485556239;0.4136;0.20948869
0.07636754763368163;0.4136;0.20939904
0.07636754763368163;0.4138;0.20897865
0.07644437615242779;0.4138;0.20853649
0.07644437615242779;0.4139;0.20845233
0.07648279041180087;0.4139;0.20809498
0.07648279041180087;0.414;0.2079936
0.0765980331899201;0.414;0.20756184
0.0765980331899201;0.4142;0.20711145
0.07663644744929318;0.4142;0.20702699
0.07663644744929318;0.4146;0.20620452
0.07671327596803934;0.4146;0.20529857
0.07671327596803934;0.415;0.20502153
0.07675169022741242;0.415;0.2049447
0.07675169022741242;0.4152;0.20487414
0.0767901044867855;0.4152;0.2047906
0.0767901044867855;0.4154;0.20471582
0.07686693300553166;0.4154;0.20463966
0.07686693300553166;0.4156;0.2044174
0.0769821757836509;0.4156;0.2041483
0.0769821757836509;0.4158;0.20409907
0.07702059004302397;0.4158;0.20405242
0.07702059004302397;0.4165;0.20361042
0.07705900430239705;0.4165;0.20358463
0.07705900430239705;0.4168;0.20339535
0.07709741856177013;0.4168;0.2032723
0.07709741856177013;0.4169;0.20326935
0.07725107559926245;0.4169;0.2030675
0.07725107559926245;0.4171;0.20297652
0.07728948985863553;0.4171;0.20288391
0.07728948985863553;0.4172;0.20278855
0.07744314689612784;0.4172;0.2023324
0.07744314689612784;0.4175;0.20219927
0.07748156115550092;0.4175;0.20218454
0.07748156115550092;0.4176;0.20215991
0.077519975414874;0.4176;0.20178664
0.077519975414874;0.4177;0.2017133
0.07763521819299324;0.4177;0.20152164
0.07763521819299324;0.4178;0.20132378
0.07767363245236632;0.4178;0.20126885
0.07767363245236632;0.4181;0.20097895
0.07775046097111248;0.4181;0.20078802
0.07775046097111248;0.4183;0.20065026
0.07778887523048555;0.4183;0.20053993
0.07778887523048555;0.4189;0.20021519
0.07782728948985863;0.4189;0.2000867
0.07782728948985863;0.4192;0.19987994
0.07790411800860479;0.4192;0.19976263
0.07790411800860479;0.4196;0.19908945
0.07794253226797787;0.4196;0.19897956
0.07794253226797787;0.4197;0.19894809
0.07805777504609711;0.4197;0.19886753
0.07805777504609711;0.4202;0.19822668
0.07821143208358942;0.4202;0.1976729
0.07821143208358942;0.4204;0.1975021
0.07828826060233558;0.4204;0.19703859
0.07828826060233558;0.4205;0.19697975
0.07836508912108174;0.4205;0.19675416
0.07836508912108174;0.4206;0.196594
0.0784419176398279;0.4206;0.19652493
0.0784419176398279;0.4207;0.19641437
0.07855716041794714;0.4207;0.19624671
0.07855716041794714;0.4209;0.19610597
0.07859557467732022;0.4209;0.19560601
0.07859557467732022;0.4211;0.19546421
0.0786339889366933;0.4211;0.19538897
0.0786339889366933;0.4214;0.1953097
0.07867240319606637;0.4214;0.19498512
0.07867240319606637;0.4215;0.19485402
0.07874923171481253;0.4215;0.19473644
0.07874923171481253;0.422;0.19426873
0.07886447449293178;0.422;0.1942073
0.07886447449293178;0.4227;0.19339125
0.07894130301167794;0.4227;0.19311598
0.07894130301167794;0.4231;0.19273522
0.07897971727105102;0.4231;0.19266321
0.07897971727105102;0.4232;0.19264176
0.0790181315304241;0.4232;0.19263488
0.0790181315304241;0.4235;0.19212554
0.07909496004917026;0.4235;0.19188388
0.07909496004917026;0.4245;0.19090019
0.07924861708666257;0.4245;0.19040771
0.07924861708666257;0.4246;0.19038425
0.07932544560540873;0.4246;0.19019404
0.07932544560540873;0.4247;0.19017904
0.07936385986478181;0.4247;0.19006632
0.07936385986478181;0.4248;0.18999031
0.07947910264290105;0.4248;0.1897028
0.07947910264290105;0.4249;0.18968064
0.0795559311616472;0.4249;0.18924016
0.0795559311616472;0.4252;0.18891947
0.07959434542102028;0.4252;0.18891136
0.07959434542102028;0.4253;0.18888807
0.07963275968039336;0.4253;0.18875283
0.07963275968039336;0.4254;0.18871443
0.07970958819913952;0.4254;0.18863201
0.07970958819913952;0.4255;0.18858498
0.07978641671788568;0.4255;0.18850632
0.07978641671788568;0.4256;0.18840867
0.07990165949600492;0.4256;0.1881774
0.07990165949600492;0.4257;0.18810196
0.079940073755378;0.4257;0.18795672
0.079940073755378;0.4259;0.18785408
0.07997848801475108;0.4259;0.18779367
0.07997848801475108;0.4261;0.18776225
0.08001690227412415;0.4261;0.18747908
0.08001690227412415;0.4262;0.18747829
0.08009373079287031;0.4262;0.18707198
0.08009373079287031;0.4263;0.18704797
0.08024738783036263;0.4263;0.18670982
0.08024738783036263;0.4269;0.18583152
0.08036263060848187;0.4269;0.18543164
0.08036263060848187;0.4273;0.1852589
0.08040104486785495;0.4273;0.1852523
0.08040104486785495;0.4274;0.18517183
0.0804778733866011;0.4274;0.1850718
0.0804778733866011;0.4279;0.18460044
0.08051628764597418;0.4279;0.18419325
0.08051628764597418;0.4281;0.18406649
0.08059311616472034;0.4281;0.18386675
0.08059311616472034;0.4284;0.18381453
0.0806699446834665;0.4284;0.18371011
0.0806699446834665;0.4285;0.18370113
0.08070835894283958;0.4285;0.18358986
0.08070835894283958;0.4286;0.18356973
0.08074677320221266;0.4286;0.18355502
0.08074677320221266;0.4288;0.18353033
0.08078518746158574;0.4288;0.18344678
0.08078518746158574;0.4289;0.1833403
0.08082360172095882;0.4289;0.18327895
0.08082360172095882;0.4294;0.18290311
0.08093884449907805;0.4294;0.18267854
0.08093884449907805;0.43;0.18229598
0.08097725875845113;0.43;0.18225409
0.08097725875845113;0.4305;0.18193665
0.08105408727719729;0.4305;0.18167157
0.08105408727719729;0.4306;0.18163365
0.08109250153657037;0.4306;0.1816301
0.08109250153657037;0.4308;0.18140012
0.08113091579594345;0.4308;0.18123259
0.08113091579594345;0.4312;0.18079685
0.08116933005531653;0.4312;0.18070275
0.08116933005531653;0.4313;0.18062383
0.0812077443146896;0.4313;0.18061098
0.0812077443146896;0.4319;0.18036719
0.08124615857406269;0.4319;0.18034306
0.08124615857406269;0.432;0.18032801
0.08136140135218194;0.432;0.1801085
0.08136140135218194;0.4321;0.18000609
0.08139981561155502;0.4321;0.17998272
0.08139981561155502;0.4326;0.1793769
0.0814382298709281;0.4326;0.17922558
0.0814382298709281;0.4331;0.17882605
0.08151505838967425;0.4331;0.17833808
0.08151505838967425;0.4332;0.17831874
0.08170712968653965;0.4332;0.17803924
0.08170712968653965;0.4336;0.17754173
0.08174554394591273;0.4336;0.17737769
0.08174554394591273;0.4337;0.17724922
0.0817839582052858;0.4337;0.1772444
0.0817839582052858;0.4344;0.17656887
0.08189920098340504;0.4344;0.17624582
0.08189920098340504;0.4346;0.17620921
0.08193761524277812;0.4346;0.1761681
0.08193761524277812;0.4348;0.17606007
0.0819760295021512;0.4348;0.17592089
0.0819760295021512;0.4352;0.17547035
0.08205285802089736;0.4352;0.17535204
0.08205285802089736;0.4353;0.1750438
0.0821681007990166;0.4353;0.17496094
0.0821681007990166;0.4357;0.17463619
0.08220651505838968;0.4357;0.1743075
0.08220651505838968;0.4359;0.17409691
0.08232175783650891;0.4359;0.17387843
0.08232175783650891;0.4363;0.17369282
0.08236017209588199;0.4363;0.17361462
0.08236017209588199;0.4365;0.17358676
0.08243700061462815;0.4365;0.17325017
0.08243700061462815;0.4374;0.17253655
0.08247541487400123;0.4374;0.17232442
0.08247541487400123;0.4375;0.17226371
0.08251382913337431;0.4375;0.17202051
0.08251382913337431;0.4379;0.17164432
0.08259065765212047;0.4379;0.17156297
0.08259065765212047;0.438;0.17153436
0.08278272894898586;0.438;0.17121951
0.08278272894898586;0.4381;0.17110807
0.08282114320835894;0.4381;0.17110187
0.08282114320835894;0.4383;0.17080738
0.08285955746773202;0.4383;0.17076288
0.08285955746773202;0.4384;0.17075212
0.08297480024585126;0.4384;0.17044018
0.08297480024585126;0.4385;0.17025349
0.08301321450522434;0.4385;0.17011788
0.08301321450522434;0.439;0.16951598
0.0830900430239705;0.439;0.16939324
0.0830900430239705;0.4394;0.16918828
0.08312845728334357;0.4394;0.16913395
0.08312845728334357;0.4397;0.16859256
0.08316687154271665;0.4397;0.16855228
0.08316687154271665;0.44;0.16834494
0.08328211432083589;0.44;0.16823094
0.08328211432083589;0.4401;0.16818035
0.08335894283958205;0.4401;0.16802111
0.08335894283958205;0.4407;0.16735454
0.08347418561770129;0.4407;0.16707538
0.08347418561770129;0.4408;0.16687079
0.08351259987707436;0.4408;0.16668206
0.08351259987707436;0.4409;0.1665529
0.08355101413644744;0.4409;0.16650674
0.08355101413644744;0.441;0.16634916
0.0836278426551936;0.441;0.16573478
0.0836278426551936;0.4415;0.16539885
0.08374308543331284;0.4415;0.16502619
0.08374308543331284;0.4416;0.16501254
0.08378149969268593;0.4416;0.16490833
0.08378149969268593;0.4417;0.1648073
0.08385832821143209;0.4417;0.16428731
0.08385832821143209;0.4418;0.16422743
0.08397357098955133;0.4418;0.16396537
0.08397357098955133;0.4422;0.16384938
0.0840119852489244;0.4422;0.16362546
0.0840119852489244;0.4427;0.16299778
0.08412722802704364;0.4427;0.16286403
0.08412722802704364;0.4428;0.16284361
0.0842040565457898;0.4428;0.16251701
0.0842040565457898;0.4431;0.16232611
0.08424247080516288;0.4431;0.16217603
0.08424247080516288;0.4433;0.16206333
0.08431929932390904;0.4433;0.16184784
0.08431929932390904;0.4434;0.16177505
0.0843961278426552;0.4434;0.1615859
0.0843961278426552;0.4439;0.1614843
0.08443454210202828;0.4439;0.16134076
0.08443454210202828;0.444;0.16133443
0.08447295636140136;0.444;0.16133247
0.08447295636140136;0.4442;0.16127338
0.08451137062077443;0.4442;0.16107343
0.08451137062077443;0.4444;0.16083966
0.08458819913952059;0.4444;0.16066444
0.08458819913952059;0.4447;0.16054629
0.08474185617701291;0.4447;0.16020687
0.08474185617701291;0.4453;0.1599983
0.08497234173325138;0.4453;0.15965928
0.08497234173325138;0.4454;0.15917413
0.08508758451137062;0.4454;0.1590511
0.08508758451137062;0.4458;0.15866646
0.0851259987707437;0.4458;0.15859172
0.0851259987707437;0.4459;0.15856914
0.08516441303011678;0.4459;0.15853061
0.08516441303011678;0.4469;0.15779838
0.0853180700676091;0.4469;0.15767193
0.0853180700676091;0.447;0.15764259
0.08535648432698217;0.447;0.15762252
0.08535648432698217;0.4474;0.15738899
0.08539489858635525;0.4474;0.15737008
0.08539489858635525;0.4475;0.15732977
0.08543331284572833;0.4475;0.15720586
0.08543331284572833;0.4477;0.15716702
0.08547172710510141;0.4477;0.15711194
0.08547172710510141;0.4479;0.15709293
0.08551014136447449;0.4479;0.15697059
0.08551014136447449;0.4483;0.15680575
0.08554855562384757;0.4483;0.15666479
0.08554855562384757;0.449;0.15639639
0.08558696988322065;0.449;0.15623637
0.08558696988322065;0.4495;0.15514901
0.08562538414259373;0.4495;0.15511352
0.08562538414259373;0.4497;0.15486692
0.0856637984019668;0.4497;0.15469602
0.0856637984019668;0.4498;0.15466678
0.0858558696988322;0.4498;0.15436539
0.0858558696988322;0.4499;0.15418448
0.08593269821757836;0.4499;0.15412426
0.08593269821757836;0.4502;0.15405044
0.0860479409956976;0.4502;0.15390076
0.0860479409956976;0.4505;0.15370563
0.08608635525507068;0.4505;0.15366851
0.08608635525507068;0.4506;0.15351465
0.08612476951444376;0.4506;0.1532866
0.08612476951444376;0.4508;0.15317054
0.08616318377381683;0.4508;0.15303776
0.08616318377381683;0.451;0.1528143
0.08627842655193609;0.451;0.15265785
0.08627842655193609;0.4512;0.15255158
0.08635525507068224;0.4512;0.1523487
0.08635525507068224;0.4514;0.1519925
0.08639366933005532;0.4514;0.15199062
0.08639366933005532;0.4517;0.15186815
0.0864320835894284;0.4517;0.15172823
0.0864320835894284;0.4518;0.15153055
0.08650891210817456;0.4518;0.15151508
0.08650891210817456;0.4519;0.1515092
0.08654732636754764;0.4519;0.15143019
0.08654732636754764;0.4521;0.15139388
0.08666256914566688;0.4521;0.15137514
0.08666256914566688;0.4522;0.15134187
0.08673939766441303;0.4522;0.15126476
0.08673939766441303;0.4523;0.15125644
0.08677781192378611;0.4523;0.15115221
0.08677781192378611;0.4525;0.15104592
0.08693146896127843;0.4525;0.1508275
0.08693146896127843;0.4526;0.15081997
0.08708512599877075;0.4526;0.15058899
0.08708512599877075;0.4527;0.15054041
0.08712354025814383;0.4527;0.15050614
0.08712354025814383;0.4532;0.15027688
0.0871619545175169;0.4532;0.15023789
0.0871619545175169;0.4533;0.15019241
0.08720036877688998;0.4533;0.15017694
0.08720036877688998;0.4537;0.14987952
0.08723878303626306;0.4537;0.14986458
0.08723878303626306;0.4538;0.14982127
0.08739244007375538;0.4538;0.14971481
0.08739244007375538;0.454;0.14950691
0.08750768285187462;0.454;0.1494478
0.08750768285187462;0.4542;0.14938772
0.08758451137062077;0.4542;0.1491375
0.08758451137062077;0.4546;0.14881454
0.08769975414874001;0.4546;0.14820413
0.08769975414874001;0.4547;0.14815724
0.08773816840811309;0.4547;0.14806832
0.08773816840811309;0.4548;0.14790206
0.08777658266748617;0.4548;0.14782654
0.08777658266748617;0.4549;0.14774263
0.08785341118623233;0.4549;0.14769094
0.08785341118623233;0.455;0.14768799
0.08793023970497849;0.455;0.14738396
0.08793023970497849;0.4551;0.14736144
0.08800706822372464;0.4551;0.14724398
0.08800706822372464;0.4555;0.14687589
0.08816072526121696;0.4555;0.14656767
0.08816072526121696;0.4557;0.1462094
0.08819913952059004;0.4557;0.14615947
0.08819913952059004;0.4563;0.14583798
0.08823755377996312;0.4563;0.14561762
0.08823755377996312;0.4564;0.14552878
0.08831438229870928;0.4564;0.14521785
0.08831438229870928;0.4569;0.14496033
0.08842962507682851;0.4569;0.14477894
0.08842962507682851;0.4572;0.14459501
0.08846803933620159;0.4572;0.14446087
0.08846803933620159;0.4576;0.14407969
0.08850645359557467;0.4576;0.14407913
0.08850645359557467;0.4581;0.14351688
0.08858328211432083;0.4581;0.14348945
0.08858328211432083;0.4582;0.14346667
0.08866011063306699;0.4582;0.143217
0.08866011063306699;0.4583;0.14316268
0.08869852489244007;0.4583;0.14314991
0.08869852489244007;0.4588;0.14296895
0.08881376767055932;0.4588;0.14272697
0.08881376767055932;0.459;0.14265658
0.08889059618930548;0.459;0.14246656
0.08889059618930548;0.4592;0.14240052
0.08892901044867856;0.4592;0.14238088
0.08892901044867856;0.4596;0.14211172
0.08900583896742471;0.4596;0.14206088
0.08900583896742471;0.4598;0.14201137
0.08908266748617087;0.4598;0.1419281
0.08908266748617087;0.4599;0.14190674
0.08923632452366319;0.4599;0.14157443
0.08923632452366319;0.4604;0.14135957
0.08927473878303627;0.4604;0.14124307
0.08927473878303627;0.4605;0.14123121
0.08935156730178243;0.4605;0.14116617
0.08935156730178243;0.4606;0.14110518
0.0893899815611555;0.4606;0.14106251
0.0893899815611555;0.4608;0.1409602
0.08942839582052858;0.4608;0.14093609
0.08942839582052858;0.4609;0.14080511
0.08946681007990166;0.4609;0.14077884
0.08946681007990166;0.461;0.14072761
0.08950522433927474;0.461;0.14060426
0.08950522433927474;0.4611;0.14059842
0.08954363859864782;0.4611;0.14050128
0.08954363859864782;0.4612;0.14046629
0.0895820528580209;0.4612;0.1404168
0.0895820528580209;0.4614;0.14031786
0.08965888137676706;0.4614;0.14025542
0.08965888137676706;0.4616;0.14019395
0.08973570989551322;0.4616;0.13994414
0.08973570989551322;0.462;0.13975535
0.0897741241548863;0.462;0.1397029
0.0897741241548863;0.4621;0.13970008
0.08981253841425937;0.4621;0.13967073
0.08981253841425937;0.4622;0.1396256
0.08992778119237861;0.4622;0.13958736
0.08992778119237861;0.4623;0.1395662
0.08996619545175169;0.4623;0.13952152
0.08996619545175169;0.4624;0.13922778
0.09004302397049785;0.4624;0.1391691
0.09004302397049785;0.4626;0.13908824
0.090119852489244;0.4626;0.13886619
0.090119852489244;0.4627;0.13884954
0.09019668100799016;0.4627;0.13882269
0.09019668100799016;0.4628;0.13878627
0.09023509526736324;0.4628;0.13871309
0.09023509526736324;0.463;0.13827953
0.09027350952673632;0.463;0.13826337
0.09027350952673632;0.4631;0.13810548
0.09038875230485556;0.4631;0.13802154
0.09038875230485556;0.4632;0.13792054
0.09042716656422864;0.4632;0.13788947
0.09042716656422864;0.4635;0.13763596
0.09046558082360172;0.4635;0.1376128
0.09046558082360172;0.4636;0.13758813
0.09054240934234788;0.4636;0.13751207
0.09054240934234788;0.4638;0.13719516
0.09058082360172096;0.4638;0.13718581
0.09058082360172096;0.4639;0.13711216
0.09061923786109403;0.4639;0.136932
0.09061923786109403;0.464;0.1368983
0.09073448063921327;0.464;0.13675576
0.09073448063921327;0.4641;0.13673556
0.09077289489858635;0.4641;0.13669121
0.09077289489858635;0.4642;0.13668375
0.09081130915795943;0.4642;0.136679
0.09081130915795943;0.4645;0.1364896
0.09088813767670559;0.4645;0.13637878
0.09088813767670559;0.4646;0.13637416
0.09092655193607867;0.4646;0.13630685
0.09092655193607867;0.4649;0.13574018
0.09108020897357098;0.4649;0.13540034
0.09108020897357098;0.465;0.13538204
0.09115703749231714;0.465;0.1353122
0.09115703749231714;0.4652;0.13445008
0.09119545175169022;0.4652;0.1344454
0.09119545175169022;0.4655;0.13417804
0.0912338660110633;0.4655;0.13410877
0.0912338660110633;0.4661;0.13333842
0.09138752304855563;0.4661;0.1328518
0.09138752304855563;0.4662;0.13282274
0.09142593730792871;0.4662;0.13270609
0.09142593730792871;0.4663;0.13263372
0.09146435156730179;0.4663;0.13258928
0.09146435156730179;0.4666;0.13244031
0.09154118008604795;0.4666;0.13224155
0.09154118008604795;0.4668;0.1319431
0.0916180086047941;0.4668;0.13180578
0.0916180086047941;0.4669;0.13169785
0.09169483712354026;0.4669;0.13169698
0.09169483712354026;0.4671;0.13165611
0.09177166564228642;0.4671;0.13159579
0.09177166564228642;0.4674;0.13134825
0.0918100799016595;0.4674;0.13125402
0.0918100799016595;0.468;0.13106921
0.09184849416103258;0.468;0.13094695
0.09184849416103258;0.4682;0.1308514
0.09188690842040566;0.4682;0.13084984
0.09188690842040566;0.4685;0.13055821
0.09192532267977874;0.4685;0.13051158
0.09192532267977874;0.4686;0.13045642
0.09196373693915182;0.4686;0.13044527
0.09196373693915182;0.4687;0.13043791
0.09204056545789797;0.4687;0.1303359
0.09204056545789797;0.4688;0.1303124
0.09207897971727105;0.4688;0.13020024
0.09207897971727105;0.469;0.13010141
0.09215580823601721;0.469;0.13003981
0.09215580823601721;0.4692;0.13000494
0.09219422249539029;0.4692;0.12985745
0.09219422249539029;0.4693;0.12981676
0.09223263675476337;0.4693;0.12975548
0.09223263675476337;0.4696;0.1294679
0.09227105101413645;0.4696;0.12942594
0.09227105101413645;0.4697;0.12940887
0.0923478795328826;0.4697;0.12912148
0.0923478795328826;0.4701;0.12898566
0.09238629379225569;0.4701;0.12892756
0.09238629379225569;0.4703;0.12883295
0.09246312231100184;0.4703;0.12864025
0.09246312231100184;0.4705;0.12840909
0.09250153657037492;0.4705;0.12839006
0.09250153657037492;0.4708;0.12831652
0.092539950829748;0.4708;0.12823741
0.092539950829748;0.4709;0.12811904
0.09257836508912108;0.4709;0.12810923
0.09257836508912108;0.471;0.12800714
0.09261677934849416;0.471;0.1279624
0.09261677934849416;0.4711;0.12795956
0.09265519360786724;0.4711;0.12791838
0.09265519360786724;0.4712;0.12789051
0.09269360786724032;0.4712;0.12788716
0.09269360786724032;0.4716;0.12762085
0.0927320221266134;0.4716;0.1274729
0.0927320221266134;0.4717;0.12746194
0.09292409342347879;0.4717;0.1271543
0.09292409342347879;0.472;0.12708314
0.09296250768285187;0.472;0.12707001
0.09296250768285187;0.4721;0.1270433
0.09303933620159803;0.4721;0.12643212
0.09303933620159803;0.4724;0.12617582
0.09307775046097111;0.4724;0.12611023
0.09307775046097111;0.4726;0.12608168
0.09315457897971727;0.4726;0.12598908
0.09315457897971727;0.4732;0.12549557
0.09319299323909035;0.4732;0.12546484
0.09319299323909035;0.4735;0.12528321
0.0932698217578365;0.4735;0.12510736
0.0932698217578365;0.4737;0.12506978
0.09330823601720958;0.4737;0.12499312
0.09330823601720958;0.4738;0.124993116
0.09334665027658266;0.4738;0.124985985
0.09334665027658266;0.4739;0.1248956
0.09338506453595574;0.4739;0.12486947
0.09338506453595574;0.4743;0.12456741
0.09342347879532882;0.4743;0.12454352
0.09342347879532882;0.4744;0.124529116
0.0934618930547019;0.4744;0.12443306
0.0934618930547019;0.4745;0.12439484
0.09353872157344806;0.4745;0.12422216
0.09353872157344806;0.4748;0.12408307
0.09357713583282114;0.4748;0.124039896
0.09357713583282114;0.4749;0.123995624
0.09361555009219422;0.4749;0.12384296
0.09361555009219422;0.4754;0.12349151
0.0936539643515673;0.4754;0.12332955
0.0936539643515673;0.4756;0.123244
0.09373079287031345;0.4756;0.12319449
0.09373079287031345;0.476;0.12288327
0.0938460356484327;0.476;0.12279102
0.0938460356484327;0.4761;0.12275047
0.0940381069452981;0.4761;0.122344874
0.0940381069452981;0.4763;0.12207572
0.09407652120467118;0.4763;0.1218712
0.09407652120467118;0.4765;0.12165808
0.09415334972341734;0.4765;0.121514425
0.09415334972341734;0.4773;0.12106135
0.0942301782421635;0.4773;0.12081772
0.0942301782421635;0.4775;0.12071003
0.09430700676090965;0.4775;0.12061601
0.09430700676090965;0.4788;0.12021275
0.09442224953902889;0.4788;0.12006071
0.09442224953902889;0.4796;0.11951607
0.09446066379840197;0.4796;0.119510636
0.09446066379840197;0.4797;0.119493775
0.09449907805777505;0.4797;0.11947924
0.09449907805777505;0.4801;0.119175866
0.09457590657652121;0.4801;0.11907462
0.09457590657652121;0.4802;0.11904482
0.09461432083589429;0.4802;0.119034946
0.09461432083589429;0.4804;0.11892692
0.09469114935464044;0.4804;0.11865092
0.09469114935464044;0.4805;0.11856256
0.09472956361401352;0.4805;0.11851408
0.09472956361401352;0.4806;0.11838955
0.0947679778733866;0.4806;0.11838489
0.0947679778733866;0.4814;0.117623165
0.09480639213275968;0.4814;0.117567904
0.09480639213275968;0.4817;0.117219746
0.094960049170252;0.4817;0.11701302
0.094960049170252;0.4818;0.11701231
0.09503687768899816;0.4818;0.116969906
0.09503687768899816;0.4819;0.11693838
0.09511370620774431;0.4819;0.11682534
0.09511370620774431;0.4821;0.11674179
0.0951521204671174;0.4821;0.11673874
0.0951521204671174;0.4827;0.116379544
0.09519053472649047;0.4827;0.116251
0.09519053472649047;0.4828;0.11618867
0.09522894898586355;0.4828;0.116070546
0.09522894898586355;0.483;0.115997046
0.09526736324523663;0.483;0.11581575
0.09526736324523663;0.4832;0.11572509
0.09534419176398279;0.4832;0.11568697
0.09534419176398279;0.4833;0.115677096
0.09542102028272895;0.4833;0.115597576
0.09542102028272895;0.4834;0.11558504
0.09553626306084818;0.4834;0.1153479
0.09553626306084818;0.4838;0.1152536
0.09565150583896742;0.4838;0.11477121
0.09565150583896742;0.484;0.11476069
0.0956899200983405;0.484;0.11468022
0.0956899200983405;0.4841;0.11467217
0.09572833435771358;0.4841;0.11465175
0.09572833435771358;0.4847;0.11450459
0.09580516287645974;0.4847;0.11444027
0.09580516287645974;0.4852;0.1141424
0.09584357713583282;0.4852;0.11412795
0.09584357713583282;0.4853;0.11411155
0.09607406269207129;0.4853;0.11381717
0.09607406269207129;0.4854;0.11373818
0.09611247695144437;0.4854;0.11362181
0.09611247695144437;0.4858;0.113302216
0.09618930547019053;0.4858;0.11327658
0.09618930547019053;0.4871;0.11262007
0.0962661339889367;0.4871;0.11253023
0.0962661339889367;0.4872;0.11244671
0.09634296250768286;0.4872;0.11240176
0.09634296250768286;0.4873;0.1123852
0.0964582052858021;0.4873;0.11228331
0.0964582052858021;0.4877;0.112097375
0.09649661954517517;0.4877;0.11204355
0.09649661954517517;0.4878;0.112026155
0.09653503380454825;0.4878;0.112019874
0.09653503380454825;0.488;0.11184316
0.09657344806392133;0.488;0.11175919
0.09657344806392133;0.4882;0.11152088
0.09665027658266749;0.4882;0.111452125
0.09665027658266749;0.4884;0.111402445
0.09672710510141365;0.4884;0.11126257
0.09672710510141365;0.4885;0.11124976
0.09676551936078673;0.4885;0.11124165
0.09676551936078673;0.4886;0.11123429
0.09688076213890597;0.4886;0.110871226
0.09688076213890597;0.4887;0.1107231
0.09695759065765212;0.4887;0.11054506
0.09695759065765212;0.489;0.110465184
0.09714966195451752;0.489;0.11036343
0.09714966195451752;0.4891;0.110338815
0.0971880762138906;0.4891;0.11032871
0.0971880762138906;0.4898;0.10983664
0.09722649047326368;0.4898;0.10982235
0.09722649047326368;0.4901;0.10963808
0.09726490473263676;0.4901;0.10951324
0.09726490473263676;0.4903;0.10941434
0.09734173325138291;0.4903;0.10936974
0.09734173325138291;0.4905;0.10928763
0.09741856177012907;0.4905;0.10923809
0.09741856177012907;0.4912;0.108911805
0.09749539028887523;0.4912;0.10884754
0.09749539028887523;0.4914;0.10882949
0.09757221880762139;0.4914;0.108671635
0.09757221880762139;0.4915;0.10855872
0.09768746158574063;0.4915;0.1083435
0.09768746158574063;0.4917;0.10799675
0.0977258758451137;0.4917;0.1079141
0.0977258758451137;0.4919;0.107691154
0.09784111862323294;0.4919;0.10748986
0.09784111862323294;0.4925;0.10735611
0.09787953288260602;0.4925;0.107285224
0.09787953288260602;0.4927;0.10716044
0.09799477566072526;0.4927;0.10677241
0.09799477566072526;0.493;0.10671987
0.09807160417947142;0.493;0.10657663
0.09807160417947142;0.4933;0.106548116
0.09814843269821757;0.4933;0.10634749
0.09814843269821757;0.4934;0.106340684
0.09818684695759065;0.4934;0.10627769
0.09818684695759065;0.4935;0.1062448
0.09822526121696373;0.4935;0.10614632
0.09822526121696373;0.4936;0.106122255
0.09826367547633681;0.4936;0.10610742
0.09826367547633681;0.4937;0.10592833
0.09834050399508297;0.4937;0.1058523
0.09834050399508297;0.4938;0.10578567
0.09837891825445605;0.4938;0.1057695
0.09837891825445605;0.4942;0.10564582
0.09841733251382913;0.4942;0.10554631
0.09841733251382913;0.4944;0.10538051
0.09845574677320221;0.4944;0.10535346
0.09845574677320221;0.4945;0.10532186
0.09849416103257529;0.4945;0.10530775
0.09849416103257529;0.4947;0.10525098
0.09857098955132144;0.4947;0.10518734
0.09857098955132144;0.4948;0.10518198
0.09860940381069452;0.4948;0.10513964
0.09860940381069452;0.4949;0.10504605
0.0986478180700676;0.4949;0.105009995
0.0986478180700676;0.495;0.10494083
0.09868623232944068;0.495;0.10481967
0.09868623232944068;0.4954;0.10457744
0.09872464658881376;0.4954;0.10446322
0.09872464658881376;0.4958;0.10399069
0.09887830362630609;0.4958;0.103923365
0.09887830362630609;0.4959;0.10392261
0.09891671788567917;0.4959;0.10391467
0.09891671788567917;0.496;0.103860065
0.09903196066379841;0.496;0.10370949
0.09903196066379841;0.4961;0.10368978
0.09907037492317149;0.4961;0.103644885
0.09907037492317149;0.4962;0.10356558
0.09910878918254457;0.4962;0.10345612
0.09910878918254457;0.4967;0.10317226
0.09914720344191764;0.4967;0.10306095
0.09914720344191764;0.4968;0.10304624
0.09918561770129072;0.4968;0.10303118
0.09918561770129072;0.497;0.10293124
0.0992240319606638;0.497;0.10284463
0.0992240319606638;0.4973;0.10269199
0.09930086047940996;0.4973;0.10242282
0.09930086047940996;0.4974;0.102278806
0.09933927473878304;0.4974;0.10226675
0.09933927473878304;0.4975;0.10225506
0.09937768899815612;0.4975;0.102225624
0.09937768899815612;0.498;0.10208007
0.0994161032575292;0.498;0.10196699
0.0994161032575292;0.4985;0.101510674
0.09945451751690228;0.4985;0.101505004
0.09945451751690228;0.4991;0.10113273
0.09949293177627536;0.4991;0.10110761
0.09953134603564844;0.4992;0.10097167
0.09956976029502151;0.4992;0.10096836
0.09956976029502151;0.4995;0.100895934
0.09972341733251383;0.4995;0.1006707
0.09972341733251383;0.4997;0.10057576
0.09987707437000615;0.4997;0.1003368
0.09987707437000615;0.4999;0.10029347
0.0999539028887523;0.4999;0.100114256
0.0999539028887523;0.5001;0.09999634
0.10006914566687154;0.5001;0.09981462
0.10006914566687154;0.5005;0.09973623
0.1001459741856177;0.5005;0.09965613
0.1001459741856177;0.5007;0.099358276
0.10026121696373694;0.5007;0.09915379
0.10026121696373694;0.5009;0.09911442
0.10029963122311002;0.5009;0.099086784
0.10029963122311002;0.5011;0.09896078
0.10037645974185617;0.5011;0.098882996
0.10037645974185617;0.5012;0.09887291
0.10041487400122925;0.5012;0.09886069
0.10041487400122925;0.5014;0.09873971
0.10045328826060233;0.5014;0.098717816
0.10045328826060233;0.5015;0.098706104
0.10068377381684081;0.5015;0.09849752
0.10068377381684081;0.5016;0.09841867
0.10072218807621389;0.5016;0.09836962
0.10072218807621389;0.5018;0.09829238
0.10076060233558697;0.5018;0.098224655
0.10076060233558697;0.5019;0.09820977
0.10083743085433312;0.5019;0.09814696
0.10083743085433312;0.5022;0.09801691
0.1008758451137062;0.5022;0.097992286
0.1008758451137062;0.5025;0.097846955
0.10091425937307928;0.5025;0.09780286
0.10091425937307928;0.5026;0.097798295
0.10099108789182544;0.5026;0.09765544
0.10099108789182544;0.5029;0.097508416
0.10102950215119852;0.5029;0.097496286
0.10102950215119852;0.5034;0.097337075
0.10114474492931776;0.5034;0.09717927
0.10114474492931776;0.5035;0.09714598
0.10118315918869084;0.5035;0.09708022
0.10118315918869084;0.5039;0.09680951
0.10125998770743701;0.5039;0.09670945
0.10125998770743701;0.5042;0.09662184
0.10133681622618317;0.5042;0.096467145
0.10133681622618317;0.5044;0.096455954
0.10141364474492932;0.5044;0.09641123
0.10141364474492932;0.5045;0.09637081
0.10149047326367548;0.5045;0.096254125
0.10149047326367548;0.5047;0.096241534
0.10156730178242164;0.5047;0.09616981
0.10156730178242164;0.5049;0.09600944
0.10160571604179472;0.5049;0.095994756
0.10160571604179472;0.5051;0.095905714
0.10179778733866011;0.5051;0.095780596
0.10179778733866011;0.5052;0.09576344
0.1018362015980332;0.5052;0.09573938
0.1018362015980332;0.5056;0.09560767
0.10187461585740627;0.5056;0.095522255
0.10187461585740627;0.5059;0.095289916
0.10198985863552551;0.5059;0.09516377
0.10198985863552551;0.506;0.095159024
0.10202827289489859;0.506;0.09515502
0.10202827289489859;0.5061;0.095147595
0.10222034419176398;0.5061;0.094902165
0.10222034419176398;0.5064;0.094875045
0.10225875845113706;0.5064;0.09487279
0.10225875845113706;0.5065;0.094814256
0.10229717271051014;0.5065;0.094772145
0.10229717271051014;0.507;0.09448162
0.10233558696988322;0.507;0.094335765
0.10233558696988322;0.5072;0.09413561
0.1023740012292563;0.5072;0.09413525
0.1023740012292563;0.5074;0.09399354
0.10241241548862938;0.5074;0.09395417
0.10241241548862938;0.5075;0.09384018
0.10245082974800246;0.5075;0.093794316
0.10245082974800246;0.5076;0.0937679
0.10248924400737554;0.5076;0.09367635
0.10248924400737554;0.5077;0.09362327
0.10264290104486785;0.5077;0.09351462
0.10264290104486785;0.5078;0.093499854
0.10268131530424093;0.5078;0.09349675
0.10268131530424093;0.508;0.0933607
0.10271972956361401;0.508;0.0933355
0.10271972956361401;0.5081;0.09315722
0.10275814382298709;0.5081;0.09308048
0.10275814382298709;0.5084;0.09299054
0.10279655808236017;0.5084;0.092948966
0.10279655808236017;0.5085;0.09293508
0.10291180086047941;0.5085;0.092840575
0.10291180086047941;0.509;0.09269285
0.10298862937922557;0.509;0.09263237
0.10298862937922557;0.5094;0.09243031
0.10302704363859864;0.5094;0.092262976
0.10302704363859864;0.5095;0.092235684
0.10306545789797172;0.5095;0.0922042
0.10306545789797172;0.5096;0.09216112
0.1031038721573448;0.5096;0.09204158
0.1031038721573448;0.5102;0.091827646
0.10314228641671788;0.5102;0.091798015
0.10314228641671788;0.5103;0.09178918
0.10333435771358328;0.5103;0.091459535
0.10333435771358328;0.5104;0.09145215
0.10337277197295636;0.5104;0.091444686
0.10337277197295636;0.5105;0.09144292
0.10341118623232944;0.5105;0.091427796
0.10341118623232944;0.5108;0.091323495
0.1034880147510756;0.5108;0.09123862
0.1034880147510756;0.5109;0.09118076
0.10356484326982175;0.5109;0.09114732
0.10356484326982175;0.511;0.09114438
0.10360325752919483;0.511;0.09111166
0.10360325752919483;0.5113;0.090919755
0.10371850030731407;0.5113;0.090720885
0.10371850030731407;0.5114;0.09069086
0.10375691456668716;0.5114;0.09065284
0.10375691456668716;0.5115;0.0906308
0.10394898586355256;0.5115;0.090369515
0.10394898586355256;0.5116;0.09034577
0.10402581438229871;0.5116;0.090325534
0.10402581438229871;0.5122;0.09000844
0.10417947141979103;0.5122;0.08992402
0.10417947141979103;0.5125;0.089746155
0.10429471419791027;0.5125;0.08947714
0.10429471419791027;0.5127;0.08940956
0.10433312845728335;0.5127;0.08940096
0.10433312845728335;0.5129;0.089249685
0.1044099569760295;0.5129;0.08915128
0.1044099569760295;0.5132;0.088991925
0.1046020282728949;0.5132;0.0886792
0.1046020282728949;0.5134;0.08851439
0.10467885679164106;0.5134;0.0883511
0.10467885679164106;0.5137;0.08828328
0.10471727105101414;0.5137;0.088263
0.10471727105101414;0.5138;0.08810167
0.10475568531038722;0.5138;0.088059194
0.10475568531038722;0.5139;0.08800939
0.1047940995697603;0.5139;0.08798575
0.1047940995697603;0.5141;0.08796656
0.10483251382913338;0.5141;0.08789691
0.10483251382913338;0.5145;0.087650955
0.10490934234787953;0.5145;0.0875642
0.10490934234787953;0.5146;0.08756031
0.10502458512599877;0.5146;0.08751566
0.10502458512599877;0.5147;0.0874085
0.10510141364474493;0.5147;0.08726078
0.10510141364474493;0.515;0.087178014
0.10513982790411801;0.515;0.087142035
0.10513982790411801;0.5152;0.08688294
0.10517824216349109;0.5152;0.08683424
0.10517824216349109;0.5158;0.086645626
0.10525507068223725;0.5158;0.08654812
0.10525507068223725;0.5159;0.086517245
0.10544714197910264;0.5159;0.08627342
0.10544714197910264;0.516;0.08616718
0.10548555623847572;0.516;0.086135976
0.10548555623847572;0.5161;0.08612363
0.1055239704978488;0.5161;0.085994825
0.1055239704978488;0.5163;0.08594218
0.10556238475722188;0.5163;0.08588812
0.10556238475722188;0.5169;0.085644156
0.10560079901659496;0.5169;0.085618064
0.10560079901659496;0.517;0.085611865
0.10586969883220651;0.517;0.08535777
0.10586969883220651;0.5172;0.085318945
0.10590811309157959;0.5172;0.08522225
0.10590811309157959;0.5174;0.085184984
0.10594652735095267;0.5174;0.08515479
0.10594652735095267;0.5176;0.08502527
0.10598494161032575;0.5176;0.08498985
0.10598494161032575;0.5179;0.084809594
0.10602335586969883;0.5179;0.084779866
0.10602335586969883;0.518;0.0847494
0.1060617701290719;0.518;0.08471878
0.1060617701290719;0.5184;0.08447203
0.10617701290719114;0.5184;0.08436191
0.10617701290719114;0.5186;0.08410849
0.10621542716656422;0.5186;0.08409456
0.10621542716656422;0.5192;0.08386196
0.10625384142593731;0.5192;0.083815746
0.10625384142593731;0.5193;0.08379787
0.10644591272280271;0.5193;0.08367869
0.10644591272280271;0.5197;0.08336282
0.10648432698217579;0.5197;0.08334787
0.10648432698217579;0.5198;0.08326317
0.10652274124154887;0.5198;0.083189085
0.10652274124154887;0.5199;0.0831722
0.10659956976029503;0.5199;0.08308462
0.10659956976029503;0.52;0.08307971
0.1066379840196681;0.52;0.08306567
0.1066379840196681;0.5201;0.08300729
0.10667639827904118;0.5201;0.082984634
0.10667639827904118;0.5203;0.08296717
0.10675322679778734;0.5203;0.08288013
0.10675322679778734;0.5205;0.08279775
0.10679164105716042;0.5205;0.08276566
0.10679164105716042;0.5207;0.082645945
0.10690688383527966;0.5207;0.08259047
0.10690688383527966;0.5216;0.08230697
0.10694529809465274;0.5216;0.08221153
0.10694529809465274;0.5219;0.08209671
0.1070221266133989;0.5219;0.081987895
0.1070221266133989;0.522;0.08194108
0.10713736939151813;0.522;0.08158841
0.10713736939151813;0.5223;0.08154266
0.10717578365089121;0.5223;0.08151661
0.10717578365089121;0.5225;0.08128011
0.10725261216963737;0.5225;0.081250735
0.10725261216963737;0.5231;0.08111508
0.10729102642901045;0.5231;0.081102535
0.10729102642901045;0.5232;0.08107936
0.10736785494775661;0.5232;0.081050895
0.10736785494775661;0.5236;0.08097862
0.10740626920712969;0.5236;0.08095045
0.10740626920712969;0.524;0.08084676
0.10748309772587585;0.524;0.08080032
0.10748309772587585;0.5244;0.08064659
0.10752151198524892;0.5244;0.08058112
0.10752151198524892;0.5245;0.080290124
0.107559926244622;0.5245;0.08028315
0.107559926244622;0.5246;0.08025498
0.10759834050399508;0.5246;0.0802488
0.10759834050399508;0.5248;0.080196835
0.10763675476336816;0.5248;0.08017955
0.10763675476336816;0.525;0.07997381
0.1077519975414874;0.525;0.079851195
0.1077519975414874;0.5251;0.079823166
0.10790565457897972;0.5251;0.07962482
0.10790565457897972;0.5252;0.079615414
0.10802089735709895;0.5252;0.07950571
0.10802089735709895;0.5255;0.07938957
0.10805931161647203;0.5255;0.07931776
0.10805931161647203;0.5256;0.07929573
0.10817455439459127;0.5256;0.07916153
0.10817455439459127;0.5257;0.079120785
0.10821296865396435;0.5257;0.07910447
0.10821296865396435;0.5258;0.07909762
0.10825138291333743;0.5258;0.07908741
0.10825138291333743;0.526;0.0790029
0.1082897971727105;0.526;0.07899365
0.1082897971727105;0.5261;0.07898658
0.10836662569145666;0.5261;0.0789243
0.10836662569145666;0.5267;0.07863938
0.10840503995082974;0.5267;0.07862438
0.10840503995082974;0.5268;0.078584045
0.10844345421020282;0.5268;0.07853426
0.10844345421020282;0.5276;0.07808385
0.1084818684695759;0.5276;0.07806325
0.1084818684695759;0.5277;0.07805306
0.10852028272894898;0.5277;0.07801177
0.10852028272894898;0.528;0.07785658
0.10855869698832206;0.528;0.07784859
0.10855869698832206;0.5281;0.07780695
0.10871235402581438;0.5281;0.077626504
0.10871235402581438;0.5284;0.07755599
0.10875076828518747;0.5284;0.07752486
0.10875076828518747;0.5286;0.07750879
0.1088660110633067;0.5286;0.077318005
0.1088660110633067;0.5287;0.07729389
0.10898125384142594;0.5287;0.07714878
0.10898125384142594;0.5288;0.07706385
0.10901966810079902;0.5288;0.07700378
0.10901966810079902;0.5289;0.076958284
0.1090580823601721;0.5289;0.07689983
0.1090580823601721;0.529;0.076896295
0.10913491087891826;0.529;0.07687481
0.10913491087891826;0.5295;0.076697536
0.10921173939766442;0.5295;0.07667678
0.10921173939766442;0.5299;0.07653738
0.1092501536570375;0.5299;0.076530054
0.1092501536570375;0.53;0.076331176
0.10928856791641058;0.53;0.07623109
0.10928856791641058;0.5301;0.07622334
0.10932698217578365;0.5301;0.076184966
0.10932698217578365;0.5302;0.07614758
0.10936539643515673;0.5302;0.07611084
0.10936539643515673;0.5304;0.076079324
0.10944222495390289;0.5304;0.07581479
0.10944222495390289;0.5309;0.07577534
0.10955746773202213;0.5309;0.07536418
0.10955746773202213;0.531;0.0752747
0.10963429625076829;0.531;0.075115524
0.10963429625076829;0.5312;0.0749588
0.10967271051014137;0.5312;0.07491474
0.10967271051014137;0.5313;0.07486282
0.10971112476951445;0.5313;0.07475939
0.10971112476951445;0.5314;0.07472864
0.10974953902888752;0.5314;0.07471304
0.10974953902888752;0.5317;0.07466535
0.1097879532882606;0.5317;0.07459858
0.1097879532882606;0.532;0.07451681
0.10982636754763368;0.532;0.074433215
0.10982636754763368;0.5322;0.074274294
0.10986478180700676;0.5322;0.07427287
0.10986478180700676;0.5326;0.074221976
0.10994161032575292;0.5326;0.074191265
0.10994161032575292;0.5327;0.07408752
0.11005685310387216;0.5327;0.0739191
0.11005685310387216;0.5328;0.073906586
0.11009526736324524;0.5328;0.07390608
0.11009526736324524;0.533;0.07382424
0.11013368162261832;0.533;0.07374427
0.11013368162261832;0.5334;0.07357677
0.11021051014136447;0.5334;0.07349853
0.11021051014136447;0.5335;0.07339629
0.11024892440073755;0.5335;0.07330886
0.11024892440073755;0.5337;0.0732097
0.11032575291948371;0.5337;0.07314964
0.11032575291948371;0.5338;0.0731464
0.11036416717885679;0.5338;0.0731459
0.11036416717885679;0.5341;0.072916746
0.1105178242163491;0.5341;0.07273861
0.1105178242163491;0.5342;0.07269314
0.11059465273509526;0.5342;0.0726017
0.11059465273509526;0.5343;0.0724943
0.1107098955132145;0.5343;0.07239038
0.1107098955132145;0.5345;0.07231582
0.11074830977258758;0.5345;0.07231399
0.11074830977258758;0.5346;0.07227281
0.11078672403196066;0.5346;0.0722648
0.11078672403196066;0.535;0.07200865
0.11082513829133374;0.535;0.071974225
0.11082513829133374;0.5353;0.07185942
0.11086355255070682;0.5353;0.071811646
0.11086355255070682;0.5354;0.07180601
0.11094038106945298;0.5354;0.071656175
0.11094038106945298;0.5356;0.071615696
0.11097879532882605;0.5356;0.07159654
0.11097879532882605;0.536;0.07146954
0.11101720958819913;0.536;0.07145799
0.11101720958819913;0.5361;0.071307704
0.11109403810694529;0.5361;0.07120879
0.11109403810694529;0.5363;0.07117321
0.11117086662569145;0.5363;0.071041785
0.11117086662569145;0.5367;0.070876226
0.11120928088506453;0.5367;0.07086285
0.11120928088506453;0.5368;0.07080653
0.1112861094038107;0.5368;0.07075083
0.1112861094038107;0.5369;0.07074048
0.11132452366318378;0.5369;0.07064475
0.11132452366318378;0.537;0.070511125
0.11140135218192994;0.537;0.070406504
0.11140135218192994;0.5371;0.070397176
0.11143976644130302;0.5371;0.070334285
0.11143976644130302;0.5373;0.070165984
0.11151659496004918;0.5373;0.070042655
0.11151659496004918;0.5376;0.06988889
0.11155500921942225;0.5376;0.069871925
0.11155500921942225;0.5382;0.06962476
0.11159342347879533;0.5382;0.06952178
0.11159342347879533;0.5383;0.069427714
0.11163183773816841;0.5383;0.06941397
0.11163183773816841;0.5384;0.06940764
0.11170866625691457;0.5384;0.069370195
0.11170866625691457;0.5387;0.069281146
0.11182390903503381;0.5387;0.06912815
0.11182390903503381;0.539;0.069044426
0.11193915181315305;0.539;0.068938576
0.11193915181315305;0.5391;0.06892839
0.1120159803318992;0.5391;0.06871154
0.1120159803318992;0.5392;0.068710186
0.11209280885064536;0.5392;0.068691656
0.11209280885064536;0.5393;0.06860654
0.11213122311001844;0.5393;0.068604566
0.11213122311001844;0.5396;0.068555966
0.11216963736939152;0.5396;0.068447545
0.11216963736939152;0.5397;0.06843032
0.11232329440688384;0.5397;0.06826824
0.11232329440688384;0.5398;0.06826616
0.11236170866625692;0.5398;0.068185255
0.11236170866625692;0.5399;0.06816127
0.11240012292563;0.5399;0.0681047
0.11240012292563;0.54;0.06802994
0.11247695144437615;0.54;0.06800071
0.11247695144437615;0.5401;0.06792673
0.11251536570374923;0.5401;0.0678916
0.11251536570374923;0.5402;0.067860916
0.11259219422249539;0.5402;0.06781818
0.11259219422249539;0.5406;0.0676789
0.11266902274124155;0.5406;0.067572296
0.11266902274124155;0.5408;0.06751962
0.1127458512599877;0.5408;0.06746859
0.1127458512599877;0.541;0.067419514
0.11278426551936079;0.541;0.06738582
0.11278426551936079;0.5413;0.06732229
0.11282267977873386;0.5413;0.06730287
0.11282267977873386;0.5414;0.067266956
0.11286109403810694;0.5414;0.06717551
0.11286109403810694;0.5416;0.067051314
0.1129379225568531;0.5416;0.06698177
0.1129379225568531;0.5419;0.06695789
0.11305316533497234;0.5419;0.06683134
0.11305316533497234;0.542;0.06682395
0.1131299938537185;0.542;0.06675879
0.1131299938537185;0.5423;0.06669151
0.11320682237246465;0.5423;0.06667796
0.11320682237246465;0.5424;0.06666143
0.11324523663183773;0.5424;0.066649705
0.11324523663183773;0.5428;0.066452324
0.11328365089121081;0.5428;0.06644757
0.11328365089121081;0.543;0.06630027
0.11332206515058389;0.543;0.06623177
0.11332206515058389;0.5432;0.066131815
0.11336047940995697;0.5432;0.06610414
0.11336047940995697;0.5433;0.06610321
0.11339889366933005;0.5433;0.06609916
0.11339889366933005;0.5435;0.066002145
0.11343730792870313;0.5435;0.06598753
0.11343730792870313;0.5437;0.065963015
0.11359096496619545;0.5437;0.065737665
0.11359096496619545;0.544;0.065679796
0.11362937922556852;0.544;0.06566434
0.11362937922556852;0.5442;0.065643325
0.1136677934849416;0.5442;0.06559424
0.1136677934849416;0.5443;0.06558498
0.11378303626306085;0.5443;0.06553395
0.11378303626306085;0.5448;0.06536037
0.11382145052243393;0.5448;0.065298185
0.11382145052243393;0.5449;0.06528057
0.11393669330055317;0.5449;0.065212704
0.11393669330055317;0.545;0.0652062
0.11397510755992625;0.545;0.065197006
0.11397510755992625;0.5451;0.065068245
0.11405193607867241;0.5451;0.06503333
0.11405193607867241;0.5452;0.0649599
0.11409035033804549;0.5452;0.06495628
0.11409035033804549;0.5453;0.064954154
0.11412876459741857;0.5453;0.06492132
0.11412876459741857;0.5455;0.06488229
0.1142440073755378;0.5455;0.064820565
0.1142440073755378;0.5458;0.06477445
0.11432083589428396;0.5458;0.0645954
0.11432083589428396;0.5459;0.06457737
0.11435925015365704;0.5459;0.064571425
0.11435925015365704;0.546;0.06455153
0.11439766441303012;0.546;0.06454945
0.11439766441303012;0.5462;0.06449817
0.11451290719114936;0.5462;0.0644304
0.11451290719114936;0.5464;0.064404055
0.11455132145052244;0.5464;0.06437356
0.11455132145052244;0.5466;0.06432506
0.1146281499692686;0.5466;0.0643076
0.1146281499692686;0.5468;0.06428214
0.11466656422864167;0.5468;0.0642162
0.11466656422864167;0.547;0.064118065
0.11489704978488015;0.547;0.06393021
0.11489704978488015;0.5471;0.06392784
0.1149738783036263;0.5471;0.06388367
0.1149738783036263;0.5476;0.06376641
0.11505070682237246;0.5476;0.063742355
0.11505070682237246;0.5478;0.06373491
0.11508912108174554;0.5478;0.0636378
0.11508912108174554;0.5481;0.0634147
0.11512753534111862;0.5481;0.063376024
0.11512753534111862;0.5482;0.0633744
0.11524277811923786;0.5482;0.0632118
0.11524277811923786;0.5483;0.06307692
0.1153580208973571;0.5483;0.06288744
0.1153580208973571;0.5486;0.06285933
0.11562692071296865;0.5486;0.062407047
0.11562692071296865;0.5488;0.062380236
0.11566533497234173;0.5488;0.062375747
0.11566533497234173;0.5493;0.062115088
0.11574216349108789;0.5493;0.06207061
0.11574216349108789;0.5496;0.062047258
0.11578057775046097;0.5496;0.062008698
0.11578057775046097;0.5497;0.06199419
0.11585740626920712;0.5497;0.061935686
0.11585740626920712;0.5501;0.061864417
0.11597264904732636;0.5501;0.061787423
0.11597264904732636;0.5505;0.061664205
0.1160878918254456;0.5505;0.06160574
0.1160878918254456;0.5508;0.06156189
0.11612630608481868;0.5508;0.06155552
0.11612630608481868;0.5512;0.061436128
0.11620313460356484;0.5512;0.061256647
0.11620313460356484;0.5517;0.06104594
0.11624154886293792;0.5517;0.061045144
0.11624154886293792;0.552;0.061001845
0.11627996312231101;0.552;0.060806114
0.11627996312231101;0.5523;0.06074141
0.11654886293792256;0.5523;0.0604843
0.11654886293792256;0.5524;0.060475618
0.11658727719729564;0.5524;0.06044876
0.11658727719729564;0.5527;0.060408443
0.11662569145666872;0.5527;0.06039217
0.11662569145666872;0.5531;0.060298797
0.1166641057160418;0.5531;0.060279753
0.1166641057160418;0.5532;0.060273945
0.11674093423478796;0.5532;0.06025385
0.11674093423478796;0.5534;0.06021605
0.11681776275353412;0.5534;0.06012295
0.11681776275353412;0.5535;0.060093172
0.1168561770129072;0.5535;0.060083438
0.1168561770129072;0.5536;0.06005858
0.11700983405039951;0.5536;0.0600001
0.11700983405039951;0.5537;0.059987746
0.11708666256914567;0.5537;0.059943832
0.11708666256914567;0.5538;0.059925485
0.11716349108789183;0.5538;0.0599193
0.11716349108789183;0.5539;0.059862837
0.1172019053472649;0.5539;0.0598219
0.1172019053472649;0.5545;0.05948764
0.11724031960663799;0.5545;0.059413046
0.11724031960663799;0.5547;0.059352785
0.11727873386601106;0.5547;0.05935082
0.11727873386601106;0.5548;0.059322994
0.11731714812538414;0.5548;0.059317637
0.11731714812538414;0.5552;0.059275165
0.11735556238475722;0.5552;0.05924996
0.11735556238475722;0.5554;0.059167698
0.11747080516287646;0.5554;0.059128523
0.11747080516287646;0.5556;0.059039805
0.11773970497848801;0.5556;0.05872401
0.11773970497848801;0.5557;0.058706433
0.11777811923786109;0.5557;0.058668252
0.11777811923786109;0.5558;0.05863589
0.11781653349723417;0.5558;0.058617298
0.11781653349723417;0.556;0.058577754
0.11789336201598033;0.556;0.05854211
0.11789336201598033;0.5565;0.058507387
0.11793177627535341;0.5565;0.058498055
0.11793177627535341;0.5566;0.058485966
0.11797019053472649;0.5566;0.058458634
0.11797019053472649;0.5568;0.058417685
0.11804701905347265;0.5568;0.058392983
0.11804701905347265;0.557;0.05834859
0.11808543331284573;0.557;0.05834609
0.11808543331284573;0.5571;0.058289193
0.1181238475722188;0.5571;0.05825224
0.1181238475722188;0.5573;0.058191966
0.11820067609096496;0.5573;0.058149952
0.11820067609096496;0.5574;0.058128946
0.11823909035033804;0.5574;0.058120273
0.11823909035033804;0.5575;0.05811772
0.11827750460971112;0.5575;0.058082823
0.11827750460971112;0.5578;0.058063745
0.11839274738783036;0.5578;0.05803051
0.11839274738783036;0.5579;0.057849195
0.11843116164720344;0.5579;0.05783523
0.11843116164720344;0.558;0.057785664
0.1185079901659496;0.558;0.05775243
0.1185079901659496;0.5581;0.05770011
0.11854640442532267;0.5581;0.057689834
0.11854640442532267;0.5584;0.05764282
0.11858481868469575;0.5584;0.057595883
0.11858481868469575;0.5587;0.057518158
0.11866164720344191;0.5587;0.05748608
0.11866164720344191;0.5588;0.057453386
0.11870006146281499;0.5588;0.057416152
0.11870006146281499;0.5591;0.05739173
0.11877688998156116;0.5591;0.057233643
0.11877688998156116;0.5592;0.057233203
0.11881530424093424;0.5592;0.057184182
0.11881530424093424;0.5594;0.057145085
0.11885371850030732;0.5594;0.05713395
0.11885371850030732;0.5597;0.056971163
0.1188921327596804;0.5597;0.05696967
0.1188921327596804;0.5602;0.05680447
0.11893054701905348;0.5602;0.056794964
0.11893054701905348;0.5603;0.056761395
0.11896896127842656;0.5603;0.05676026
0.11896896127842656;0.5606;0.05668643
0.11912261831591887;0.5606;0.056626335
0.11912261831591887;0.5607;0.05661616
0.11916103257529195;0.5607;0.05661347
0.11916103257529195;0.5609;0.056574725
0.11919944683466503;0.5609;0.056552045
0.11919944683466503;0.5612;0.056373876
0.11931468961278427;0.5612;0.056143187
0.11931468961278427;0.5614;0.056122232
0.1194299323909035;0.5614;0.056090023
0.1194299323909035;0.5615;0.05601223
0.11954517516902274;0.5615;0.055910137
0.11954517516902274;0.5616;0.05585762
0.11958358942839582;0.5616;0.05584825
0.11958358942839582;0.5617;0.055846043
0.11969883220651506;0.5617;0.05577309
0.11969883220651506;0.562;0.055610817
0.11973724646588814;0.562;0.055577807
0.11973724646588814;0.5622;0.055530973
0.11977566072526122;0.5622;0.055509467
0.11977566072526122;0.5623;0.05545879
0.1198140749846343;0.5623;0.055309698
0.1198140749846343;0.5624;0.055280317
0.11985248924400738;0.5624;0.05521743
0.11985248924400738;0.5625;0.055181723
0.11989090350338046;0.5625;0.05514508
0.11989090350338046;0.5626;0.055143382
0.11992931776275353;0.5626;0.055132136
0.11992931776275353;0.5628;0.054930598
0.11996773202212661;0.5628;0.054928865
0.11996773202212661;0.5629;0.05489583
0.12000614628149969;0.5629;0.054828413
0.12000614628149969;0.5631;0.054647584
0.12008297480024585;0.5631;0.054610174
0.12008297480024585;0.5632;0.054592606
0.12015980331899201;0.5632;0.054532748
0.12015980331899201;0.5633;0.054515798
0.12023663183773817;0.5633;0.054466687
0.12023663183773817;0.5634;0.05445078
0.12027504609711125;0.5634;0.054416023
0.12027504609711125;0.5636;0.054272667
0.1203518746158574;0.5636;0.054209992
0.1203518746158574;0.564;0.054082077
0.12039028887523048;0.564;0.054078843
0.12039028887523048;0.5641;0.054073416
0.12042870313460356;0.5641;0.0540724
0.12042870313460356;0.5642;0.05400239
0.1205439459127228;0.5642;0.053969096
0.1205439459127228;0.5643;0.053939097
0.12058236017209588;0.5643;0.05389617
0.12058236017209588;0.5644;0.053892158
0.12062077443146896;0.5644;0.053868443
0.12062077443146896;0.5645;0.05383022
0.12065918869084204;0.5645;0.053761944
0.12065918869084204;0.5646;0.05375979
0.1207360172095882;0.5646;0.0537429
0.1207360172095882;0.5647;0.053684913
0.12077443146896127;0.5647;0.053657066
0.12077443146896127;0.5649;0.05363071
0.12096650276582667;0.5649;0.05352768
0.12096650276582667;0.565;0.053501625
0.12104333128457283;0.565;0.053476583
0.12104333128457283;0.5656;0.05334994
0.12112015980331899;0.5656;0.053321693
0.12112015980331899;0.5659;0.05316754
0.12119698832206514;0.5659;0.053116277
0.12119698832206514;0.566;0.053045757
0.12123540258143822;0.566;0.053036723
0.12123540258143822;0.5661;0.05303598
0.12127381684081132;0.5661;0.052984003
0.12127381684081132;0.5664;0.052921288
0.12138905961893055;0.5664;0.052811723
0.12138905961893055;0.5665;0.05280815
0.12161954517516903;0.5665;0.052631307
0.12161954517516903;0.5666;0.052580677
0.12173478795328826;0.5666;0.052495733
0.12173478795328826;0.5668;0.052488785
0.12181161647203442;0.5668;0.052463464
0.12181161647203442;0.5671;0.05237091
0.12188844499078058;0.5671;0.05234526
0.12188844499078058;0.5674;0.0523117
0.12192685925015366;0.5674;0.052297805
0.12192685925015366;0.5679;0.052160043
0.12196527350952674;0.5679;0.052144293
0.12196527350952674;0.568;0.05209136
0.12219575906576521;0.568;0.051847715
0.12219575906576521;0.5681;0.051822394
0.12223417332513829;0.5681;0.0518142
0.12223417332513829;0.5683;0.051780596
0.12231100184388445;0.5683;0.051769495
0.12231100184388445;0.5684;0.051759418
0.12238783036263061;0.5684;0.051716246
0.12238783036263061;0.5686;0.05169743
0.12242624462200369;0.5686;0.051691093
0.12242624462200369;0.5692;0.051557414
0.12250307314074985;0.5692;0.05151732
0.12250307314074985;0.5693;0.051459186
0.12254148740012293;0.5693;0.05139675
0.12254148740012293;0.5696;0.0512813
0.122579901659496;0.5696;0.05126596
0.122579901659496;0.5697;0.05122448
0.12265673017824216;0.5697;0.051209416
0.12265673017824216;0.5699;0.051132057
0.12281038721573448;0.5699;0.050996352
0.12281038721573448;0.57;0.05098505
0.12284880147510756;0.57;0.050979927
0.12284880147510756;0.5702;0.05096207
0.12288721573448064;0.5702;0.0509473
0.12288721573448064;0.5703;0.050939396
0.1229640442532268;0.5703;0.05089993
0.1229640442532268;0.5704;0.05089797
0.12304087277197295;0.5704;0.050869882
0.12304087277197295;0.5705;0.050849
0.12315611555009219;0.5705;0.05073466
0.12315611555009219;0.5707;0.050625745
0.12319452980946527;0.5707;0.05060084
0.12319452980946527;0.571;0.050531372
0.12323294406883835;0.571;0.050504055
0.12323294406883835;0.5714;0.050423246
0.1235018438844499;0.5714;0.0503157
0.1235018438844499;0.5716;0.05026243
0.12354025814382298;0.5716;0.050239462
0.12354025814382298;0.5718;0.05022192
0.12357867240319606;0.5718;0.05020412
0.12357867240319606;0.5719;0.050180573
0.12373232944068838;0.5719;0.05006536
0.12373232944068838;0.5722;0.0500558
0.12380915795943455;0.5722;0.049997162
0.12380915795943455;0.5724;0.049959887
0.12384757221880763;0.5724;0.049946543
0.12384757221880763;0.5726;0.04992577
0.1238859864781807;0.5726;0.049897388
0.1238859864781807;0.5727;0.049887538
0.12396281499692687;0.5727;0.04983718
0.12396281499692687;0.5728;0.04977146
0.12403964351567302;0.5728;0.04971344
0.12403964351567302;0.573;0.049685393
0.12415488629379226;0.573;0.049598597
0.12415488629379226;0.5731;0.049586393
0.12430854333128458;0.5731;0.04954375
0.12430854333128458;0.5732;0.049529813
0.12438537185003073;0.5732;0.049489863
0.12438537185003073;0.5733;0.049475186
0.12446220036877689;0.5733;0.049441114
0.12446220036877689;0.5734;0.04938302
0.12450061462814997;0.5734;0.049322154
0.12450061462814997;0.5735;0.049322106
0.12461585740626921;0.5735;0.049261224
0.12461585740626921;0.5737;0.049178474
0.12465427166564229;0.5737;0.04914167
0.12465427166564229;0.574;0.049038243
0.12469268592501537;0.574;0.048977673
0.12469268592501537;0.5741;0.048959296
0.12476951444376153;0.5741;0.04892736
0.12476951444376153;0.5743;0.048798952
0.12488475722188076;0.5743;0.048762225
0.12488475722188076;0.5744;0.048736952
0.12492317148125384;0.5744;0.04872838
0.12492317148125384;0.5745;0.048698667
0.12507682851874616;0.5745;0.048581596
0.12507682851874616;0.5746;0.04855796
0.12511524277811925;0.5746;0.048544504
0.12511524277811925;0.575;0.04842125
0.1251920712968654;0.575;0.04830299
0.1251920712968654;0.5751;0.04830284
0.1255377996312231;0.5751;0.047969356
0.1255377996312231;0.5753;0.047946937
0.12565304240934236;0.5753;0.047853
0.12565304240934236;0.5755;0.047833517
0.12572987092808852;0.5755;0.04781865
0.12572987092808852;0.5757;0.047812544
0.12580669944683467;0.5757;0.04778095
0.12580669944683467;0.5759;0.04774093
0.12588352796558083;0.5759;0.04769079
0.12588352796558083;0.576;0.047664892
0.1259219422249539;0.576;0.047606833
0.1259219422249539;0.5761;0.047585614
0.12599877074370006;0.5761;0.047495782
0.12599877074370006;0.5762;0.04745434
0.12607559926244621;0.5762;0.04738597
0.12607559926244621;0.5763;0.04738456
0.12619084204056547;0.5763;0.04735546
0.12619084204056547;0.5764;0.047349498
0.12642132759680394;0.5764;0.0471696
0.12642132759680394;0.5765;0.047166266
0.126459741856177;0.5765;0.0471265
0.126459741856177;0.577;0.04698043
0.12653657037492316;0.577;0.04695874
0.12653657037492316;0.5772;0.04691917
0.12657498463429626;0.5772;0.046900205
0.12657498463429626;0.5775;0.046878465
0.12661339889366932;0.5775;0.046870396
0.12661339889366932;0.5777;0.046781126
0.12669022741241548;0.5777;0.046715207
0.12669022741241548;0.5778;0.046700902
0.12672864167178857;0.5778;0.04667537
0.12672864167178857;0.5779;0.046671603
0.12676705593116164;0.5779;0.04662437
0.12676705593116164;0.5786;0.046437044
0.1268438844499078;0.5786;0.046415895
0.1268438844499078;0.5788;0.046361253
0.1268822987092809;0.5788;0.046358153
0.1268822987092809;0.579;0.046301205
0.12692071296865395;0.579;0.046260998
0.12692071296865395;0.5792;0.046144627
0.12707437000614627;0.5792;0.04607575
0.12707437000614627;0.5793;0.046056222
0.12711278426551936;0.5793;0.04604259
0.12711278426551936;0.5794;0.04594251
0.1275737553779963;0.5794;0.045679007
0.1275737553779963;0.5795;0.045635745
0.12765058389674247;0.5795;0.04558609
0.12765058389674247;0.5796;0.04555396
0.12768899815611556;0.5796;0.045536406
0.12768899815611556;0.5799;0.045472283
0.12772741241548863;0.5799;0.045417212
0.12772741241548863;0.5801;0.045404658
0.1279963122311002;0.5801;0.04527976
0.1279963122311002;0.5802;0.045228153
0.12803472649047326;0.5802;0.045220654
0.12803472649047326;0.5803;0.045218408
0.12807314074984635;0.5803;0.04510602
0.12807314074984635;0.5806;0.045003228
0.12811155500921942;0.5806;0.044989042
0.12811155500921942;0.5807;0.044966716
0.12818838352796558;0.5807;0.044896275
0.12818838352796558;0.5809;0.044890057
0.12826521204671174;0.5809;0.04484515
0.12826521204671174;0.5811;0.044758134
0.1283420405654579;0.5811;0.04470037
0.1283420405654579;0.5812;0.044661082
0.12864935464044253;0.5812;0.044490337
0.12864935464044253;0.5814;0.044462938
0.12868776889981562;0.5814;0.044446368
0.12868776889981562;0.5818;0.044403955
0.12872618315918868;0.5818;0.044397514
0.12872618315918868;0.5819;0.044336077
0.12876459741856178;0.5819;0.044330552
0.12876459741856178;0.5822;0.04429307
0.12899508297480025;0.5822;0.04419203
0.12899508297480025;0.5824;0.04416121
0.12903349723417332;0.5824;0.044137865
0.12903349723417332;0.5826;0.04411911
0.12922556853103873;0.5826;0.04396249
0.12922556853103873;0.5828;0.043930747
0.1292639827904118;0.5828;0.04392254
0.1292639827904118;0.5829;0.043896634
0.12930239704978488;0.5829;0.04388014
0.12930239704978488;0.5832;0.04379217
0.12937922556853104;0.5832;0.043750804
0.12937922556853104;0.5833;0.043683227
0.1294560540872772;0.5833;0.043665264
0.1294560540872772;0.5835;0.04361397
0.12968653964351567;0.5835;0.0435181
0.12968653964351567;0.5836;0.043484073
0.129840196681008;0.5836;0.043382395
0.129840196681008;0.5837;0.04330193
0.12991702519975415;0.5837;0.043236453
0.12991702519975415;0.5839;0.043176457
0.12995543945912721;0.5839;0.04316096
0.12995543945912721;0.584;0.043119833
0.13007068223724647;0.584;0.04310298
0.13007068223724647;0.5842;0.043084484
0.13010909649661956;0.5842;0.043077756
0.13010909649661956;0.5843;0.04306438
0.13018592501536572;0.5843;0.043031007
0.13018592501536572;0.5844;0.04302849
0.13022433927473878;0.5844;0.04301911
0.13022433927473878;0.5845;0.042994075
0.13026275353411187;0.5845;0.042992763
0.13026275353411187;0.5846;0.042967726
0.13030116779348494;0.5846;0.042967115
0.13030116779348494;0.5847;0.042958383
0.1303779963122311;0.5847;0.042941295
0.1303779963122311;0.5848;0.042893223
0.13045482483097726;0.5848;0.042843033
0.13045482483097726;0.5849;0.04276475
0.13049323909035035;0.5849;0.042746026
0.13049323909035035;0.585;0.04269818
0.13053165334972341;0.585;0.04267109
0.13053165334972341;0.5852;0.042604294
0.13060848186846957;0.5852;0.042578798
0.13060848186846957;0.5857;0.042474553
0.13068531038721573;0.5857;0.042369038
0.13068531038721573;0.5859;0.042315673
0.1309157959434542;0.5859;0.042204738
0.1309157959434542;0.586;0.04216372
0.1309542102028273;0.586;0.042156205
0.1309542102028273;0.5861;0.042154297
0.13103103872157346;0.5861;0.04205988
0.13103103872157346;0.5862;0.042024966
0.13106945298094652;0.5862;0.041998554
0.13106945298094652;0.5869;0.04182646
0.13122311001843884;0.5869;0.04175261
0.13122311001843884;0.5876;0.041509163
0.13126152427781193;0.5876;0.04150002
0.13126152427781193;0.588;0.041405346
0.13137676705593115;0.588;0.04130546
0.13137676705593115;0.5882;0.041299034
0.13141518131530425;0.5882;0.041259322
0.13141518131530425;0.5883;0.041254077
0.1314920098340504;0.5883;0.0412438
0.1314920098340504;0.5884;0.041218705
0.13160725261216963;0.5884;0.04104427
0.13160725261216963;0.5888;0.040945567
0.1318377381684081;0.5888;0.040764883
0.1318377381684081;0.5889;0.040756494
0.1320298094652735;0.5889;0.040653557
0.1320298094652735;0.5893;0.0405719
0.13214505224339274;0.5893;0.040516105
0.13214505224339274;0.5895;0.04049748
0.1322218807621389;0.5895;0.040464636
0.1322218807621389;0.5896;0.040451255
0.1323755377996312;0.5896;0.040383622
0.1323755377996312;0.5899;0.04035469
0.1324139520590043;0.5899;0.04028295
0.1324139520590043;0.5904;0.040096544
0.13245236631837737;0.5904;0.04009061
0.13245236631837737;0.5905;0.040089402
0.13249078057775046;0.5905;0.040083393
0.13249078057775046;0.5907;0.04006731
0.13252919483712355;0.5907;0.040025417
0.13252919483712355;0.5908;0.040004067
0.13256760909649662;0.5908;0.039962318
0.13256760909649662;0.591;0.039952725
0.13264443761524278;0.591;0.039889876
0.13264443761524278;0.5912;0.039882433
0.13287492317148125;0.5912;0.039760027
0.13287492317148125;0.5913;0.03969158
0.13291333743085434;0.5913;0.039678045
0.13291333743085434;0.5914;0.039660838
0.13302858020897357;0.5914;0.039626498
0.13302858020897357;0.5915;0.039621968
0.13318223724646588;0.5915;0.039558668
0.13318223724646588;0.5916;0.03954968
0.1333358942839582;0.5916;0.039458245
0.1333358942839582;0.592;0.039360594
0.13348955132145052;0.592;0.0392253
0.13348955132145052;0.5922;0.03920415
0.13356637984019668;0.5922;0.039130304
0.13356637984019668;0.5923;0.03912253
0.13364320835894283;0.5923;0.039089665
0.13364320835894283;0.5924;0.03908756
0.13368162261831593;0.5924;0.039048348
0.13368162261831593;0.5925;0.03900647
0.13383527965580824;0.5925;0.038956564
0.13383527965580824;0.5929;0.03891729
0.1338736939151813;0.5929;0.038914323
0.1338736939151813;0.593;0.038910918
0.13395052243392747;0.593;0.03886489
0.13395052243392747;0.5931;0.03883939
0.13406576521204672;0.5931;0.038805906
0.13406576521204672;0.5934;0.038730018
0.13414259373079288;0.5934;0.038660876
0.13414259373079288;0.5935;0.03864681
0.1342578365089121;0.5935;0.038571138
0.1342578365089121;0.5941;0.03850256
0.1342962507682852;0.5941;0.03850003
0.1342962507682852;0.5942;0.038485717
0.13437307928703135;0.5942;0.038426783
0.13437307928703135;0.5946;0.038362242
0.13441149354640441;0.5946;0.038333863
0.13441149354640441;0.5947;0.038330145
0.1344499078057775;0.5947;0.038321473
0.1344499078057775;0.5948;0.038284004
0.13460356484326982;0.5948;0.03826648
0.13460356484326982;0.5955;0.038085185
0.1346419791026429;0.5955;0.038065575
0.1346419791026429;0.5963;0.037949957
0.13468039336201598;0.5963;0.037944358
0.13468039336201598;0.5964;0.037942544
0.1347956361401352;0.5964;0.03792428
0.1347956361401352;0.5965;0.037901573
0.13487246465888136;0.5965;0.037879273
0.13487246465888136;0.5969;0.037688248
0.13498770743700061;0.5969;0.037644845
0.13498770743700061;0.597;0.037632726
0.13517977873386602;0.597;0.037568547
0.13517977873386602;0.5971;0.03754789
0.13548709280885066;0.5971;0.037351694
0.13548709280885066;0.5973;0.037337642
0.13567916410571604;0.5973;0.03725518
0.13567916410571604;0.5975;0.03724476
0.13571757836508913;0.5975;0.03720971
0.13571757836508913;0.5976;0.037205342
0.1357559926244622;0.5976;0.037197847
0.1357559926244622;0.5978;0.037176367
0.13583282114320835;0.5978;0.037152976
0.13583282114320835;0.5983;0.037087694
0.13587123540258145;0.5983;0.03705099
0.13587123540258145;0.5984;0.03704205
0.13598647818070067;0.5984;0.036936432
0.13598647818070067;0.5985;0.036924105
0.13606330669944683;0.5985;0.036851007
0.13606330669944683;0.5986;0.036836606
0.13610172095881992;0.5986;0.036836553
0.13610172095881992;0.5987;0.036828354
0.136140135218193;0.5987;0.036814492
0.136140135218193;0.5989;0.036789607
0.13621696373693915;0.5989;0.036684863
0.13621696373693915;0.599;0.03662041
0.13637062077443146;0.599;0.036554776
0.13637062077443146;0.5991;0.036521617
0.13640903503380455;0.5991;0.03649579
0.13640903503380455;0.5992;0.036492184
0.1364858635525507;0.5992;0.036457
0.1364858635525507;0.5993;0.0364509
0.13656269207129687;0.5993;0.03640898
0.13656269207129687;0.5997;0.036211006
0.13663952059004303;0.5997;0.036099765
0.13663952059004303;0.5999;0.03605722
0.1367163491087892;0.5999;0.036029078
0.1367163491087892;0.6001;0.036005843
0.1368315918869084;0.6001;0.03595468
0.1368315918869084;0.6002;0.03592763
0.1368700061462815;0.6002;0.035925735
0.1368700061462815;0.6004;0.035895776
0.13694683466502766;0.6004;0.035833504
0.13694683466502766;0.6005;0.0357565
0.13713890596189304;0.6005;0.035626344
0.13713890596189304;0.6006;0.03562319
0.13717732022126614;0.6006;0.035610266
0.13717732022126614;0.6009;0.03554811
0.1372541487400123;0.6009;0.035503227
0.1372541487400123;0.6012;0.035482038
0.13729256299938536;0.6012;0.035469405
0.13729256299938536;0.6013;0.035450224
0.1374078057775046;0.6013;0.03537812
0.1374078057775046;0.6014;0.035332207
0.13748463429625077;0.6014;0.03530939
0.13748463429625077;0.6015;0.03529368
0.13752304855562386;0.6015;0.03528807
0.13752304855562386;0.6016;0.035285957
0.13763829133374308;0.6016;0.035243824
0.13763829133374308;0.6018;0.035223648
0.13771511985248924;0.6018;0.035015598
0.13771511985248924;0.6019;0.034965534
0.1377919483712354;0.6019;0.034935158
0.1377919483712354;0.6022;0.03487066
0.1378303626306085;0.6022;0.034863554
0.1378303626306085;0.6025;0.034835752
0.13790719114935465;0.6025;0.034806598
0.13790719114935465;0.6026;0.0347583
0.13794560540872772;0.6026;0.034750786
0.13794560540872772;0.6028;0.03470793
0.13806084818684697;0.6028;0.034634348
0.13806084818684697;0.603;0.034586422
0.13809926244622003;0.603;0.034575462
0.13809926244622003;0.6032;0.034542955
0.13821450522433928;0.6032;0.034521006
0.13821450522433928;0.6033;0.034516882
0.13825291948371235;0.6033;0.034516223
0.13825291948371235;0.6034;0.034513365
0.1383297480024585;0.6034;0.034487993
0.1383297480024585;0.6035;0.034475543
0.1383681622618316;0.6035;0.034472067
0.1383681622618316;0.6037;0.03446982
0.13856023355869698;0.6037;0.034322333
0.13856023355869698;0.6038;0.034304205
0.1387138905961893;0.6038;0.03417491
0.1387138905961893;0.6039;0.034133628
0.1387523048555624;0.6039;0.034129303
0.1387523048555624;0.6042;0.034099698
0.13886754763368162;0.6042;0.034081835
0.13886754763368162;0.6048;0.034056067
0.13902120467117393;0.6048;0.034037262
0.13902120467117393;0.6049;0.034020837
0.13913644744929318;0.6049;0.03399294
0.13913644744929318;0.6051;0.033969942
0.13936693300553166;0.6051;0.033912368
0.13936693300553166;0.6053;0.033890795
0.13940534726490472;0.6053;0.033876628
0.13940534726490472;0.6054;0.033849467
0.13952059004302397;0.6054;0.033819474
0.13952059004302397;0.6056;0.033775028
0.13971266133988935;0.6056;0.033695403
0.13971266133988935;0.6058;0.03362435
0.13975107559926245;0.6058;0.033619463
0.13975107559926245;0.6059;0.033610903
0.1397894898586355;0.6059;0.03360336
0.1397894898586355;0.606;0.033569537
0.13986631837738167;0.606;0.033473495
0.13986631837738167;0.6061;0.033449724
0.14001997541487401;0.6061;0.03338222
0.14001997541487401;0.6063;0.033359922
0.14005838967424708;0.6063;0.033355348
0.14005838967424708;0.6066;0.03330757
0.14013521819299324;0.6066;0.03330156
0.14013521819299324;0.6068;0.033295374
0.1402504609711125;0.6068;0.033218846
0.1402504609711125;0.6069;0.03319036
0.1403657037492317;0.6069;0.033164173
0.1403657037492317;0.6071;0.033143483
0.1404041180086048;0.6071;0.033137154
0.1404041180086048;0.6072;0.033127677
0.14048094652735096;0.6072;0.033107933
0.14048094652735096;0.6073;0.033088513
0.14051936078672403;0.6073;0.033074412
0.14051936078672403;0.6074;0.03306985
0.1405961893054702;0.6074;0.033035804
0.1405961893054702;0.6076;0.033002023
0.14063460356484328;0.6076;0.032963466
0.14063460356484328;0.6078;0.032947812
0.14067301782421635;0.6078;0.032945927
0.14067301782421635;0.608;0.032930043
0.14071143208358944;0.608;0.032921415
0.14071143208358944;0.6081;0.03290471
0.1407498463429625;0.6081;0.032852396
0.1407498463429625;0.6083;0.032845594
0.14082667486170866;0.6083;0.03283028
0.14082667486170866;0.6084;0.032826256
0.1411339889366933;0.6084;0.03273646
0.1411339889366933;0.6085;0.032724958
0.1411724031960664;0.6085;0.0327055
0.1411724031960664;0.6086;0.03266942
0.14121081745543945;0.6086;0.03265658
0.14121081745543945;0.6087;0.032635503
0.1413260602335587;0.6087;0.03257942
0.1413260602335587;0.6088;0.03255974
0.14136447449293177;0.6088;0.032541383
0.14136447449293177;0.6089;0.03253321
0.14140288875230486;0.6089;0.032514427
0.14140288875230486;0.6091;0.032450717
0.14144130301167793;0.6091;0.032407958
0.14144130301167793;0.6092;0.032394163
0.14147971727105102;0.6092;0.032353844
0.14147971727105102;0.6094;0.032304928
0.14155654578979718;0.6094;0.03229225
0.14155654578979718;0.6095;0.032238726
0.14159496004917024;0.6095;0.032231305
0.14159496004917024;0.6097;0.03213282
0.14163337430854334;0.6097;0.032124627
0.14163337430854334;0.6098;0.032114178
0.1416717885679164;0.6098;0.03205941
0.1416717885679164;0.6099;0.03204938
0.14174861708666256;0.6099;0.032038324
0.14174861708666256;0.6101;0.031985067
0.1418638598647818;0.6101;0.03191535
0.1418638598647818;0.6102;0.0319065
0.14190227412415488;0.6102;0.031899694
0.14190227412415488;0.6103;0.031893875
0.14194068838352797;0.6103;0.031886265
0.14194068838352797;0.6104;0.031861212
0.14197910264290103;0.6104;0.0318572
0.14197910264290103;0.6105;0.031840894
0.14201751690227413;0.6105;0.031808395
0.14201751690227413;0.6106;0.031803004
0.1420559311616472;0.6106;0.03177935
0.1420559311616472;0.6107;0.031752296
0.14213275968039335;0.6107;0.031699557
0.14213275968039335;0.6109;0.03167661
0.14217117393976644;0.6109;0.031667672
0.14217117393976644;0.611;0.031622298
0.1422480024585126;0.611;0.031581093
0.1422480024585126;0.6112;0.031531192
0.14236324523663182;0.6112;0.03146092
0.14236324523663182;0.6113;0.03141551
0.14240165949600492;0.6113;0.03137599
0.14240165949600492;0.6114;0.031370234
0.14247848801475108;0.6114;0.031298
0.14247848801475108;0.6115;0.031264674
0.14251690227412417;0.6115;0.03125323
0.14251690227412417;0.6117;0.031247567
0.1426321450522434;0.6117;0.031187356
0.1426321450522434;0.6121;0.031106284
0.14270897357098955;0.6121;0.03107779
0.14270897357098955;0.6124;0.031046206
0.14274738783036264;0.6124;0.031016314
0.14274738783036264;0.6125;0.031014403
0.14290104486785496;0.6125;0.030965783
0.14290104486785496;0.6126;0.03090972
0.14293945912722802;0.6126;0.030885216
0.14293945912722802;0.6128;0.030842574
0.14297787338660112;0.6128;0.030806782
0.14297787338660112;0.613;0.030780807
0.14301628764597418;0.613;0.030769793
0.14301628764597418;0.6131;0.03074445
0.14313153042409343;0.6131;0.030700935
0.14313153042409343;0.6132;0.030700866
0.1432083589428396;0.6132;0.030631667
0.1432083589428396;0.6133;0.030628178
0.14324677320221266;0.6133;0.030588873
0.14324677320221266;0.6135;0.030573972
0.14328518746158575;0.6135;0.030554784
0.14328518746158575;0.6138;0.03049967
0.1433620159803319;0.6138;0.03039554
0.1433620159803319;0.6139;0.030362794
0.14340043023970497;0.6139;0.030362226
0.14340043023970497;0.614;0.030344177
0.14343884449907807;0.614;0.030341605
0.14343884449907807;0.6141;0.030331878
0.14351567301782422;0.6141;0.030313727
0.14351567301782422;0.6143;0.03028913
0.14359250153657038;0.6143;0.030260969
0.14359250153657038;0.6144;0.030260917
0.14366933005531654;0.6144;0.030214127
0.14366933005531654;0.6145;0.030203858
0.1437461585740627;0.6145;0.030176805
0.1437461585740627;0.6147;0.030147633
0.14378457283343576;0.6147;0.030099679
0.14378457283343576;0.6148;0.030098714
0.14382298709280886;0.6148;0.030097874
0.14382298709280886;0.615;0.03008646
0.14386140135218192;0.615;0.030072942
0.14386140135218192;0.6151;0.030066956
0.14389981561155502;0.6151;0.03005962
0.14389981561155502;0.6152;0.030038053
0.14393822987092808;0.6152;0.03002679
0.14393822987092808;0.6154;0.030010452
0.14401505838967424;0.6154;0.029999696
0.14401505838967424;0.6156;0.029995367
0.1441303011677935;0.6156;0.02997806
0.1441303011677935;0.6158;0.02991482
0.14420712968653965;0.6158;0.029874338
0.14420712968653965;0.6161;0.029847777
0.1442455439459127;0.6161;0.02981993
0.1442455439459127;0.6162;0.02980863
0.1442839582052858;0.6162;0.029790934
0.1442839582052858;0.6163;0.029781662
0.14432237246465887;0.6163;0.029758153
0.14432237246465887;0.6165;0.029728923
0.14439920098340503;0.6165;0.029689997
0.14439920098340503;0.6166;0.029684182
0.14443761524277812;0.6166;0.029669523
0.14443761524277812;0.6167;0.029663056
0.14459127228027044;0.6167;0.029618373
0.14459127228027044;0.6168;0.029615484
0.1446296865396435;0.6168;0.029609242
0.1446296865396435;0.6169;0.029564945
0.1446681007990166;0.6169;0.029542435
0.1446681007990166;0.617;0.029537551
0.14470651505838966;0.617;0.029516304
0.14470651505838966;0.6171;0.029443732
0.14478334357713582;0.6171;0.029411685
0.14478334357713582;0.6173;0.029337546
0.1448217578365089;0.6173;0.029335836
0.1448217578365089;0.6174;0.029334506
0.14489858635525507;0.6174;0.029317401
0.14489858635525507;0.6176;0.0292683
0.1450522433927474;0.6176;0.029162148
0.1450522433927474;0.6179;0.029090172
0.14509065765212048;0.6179;0.029077586
0.14509065765212048;0.618;0.029058317
0.14543638598647818;0.618;0.028954325
0.14543638598647818;0.6181;0.028953033
0.14547480024585127;0.6181;0.028882243
0.14547480024585127;0.6182;0.028871322
0.14551321450522434;0.6182;0.028845258
0.14551321450522434;0.6185;0.02881241
0.14555162876459743;0.6185;0.028742908
0.14555162876459743;0.6186;0.028735973
0.14570528580208975;0.6186;0.028706402
0.14570528580208975;0.6188;0.028682772
0.14589735709895513;0.6188;0.028498825
0.14589735709895513;0.619;0.028493503
0.14593577135832822;0.619;0.028484859
0.14593577135832822;0.6191;0.028481565
0.14601259987707438;0.6191;0.02847363
0.14601259987707438;0.6192;0.028438935
0.14608942839582054;0.6192;0.028399749
0.14608942839582054;0.6193;0.028392576
0.1461278426551936;0.6193;0.02839034
0.1461278426551936;0.6194;0.028383518
0.1461662569145667;0.6194;0.028367294
0.1461662569145667;0.6195;0.028354907
0.14624308543331285;0.6195;0.028332762
0.14624308543331285;0.6198;0.028306693
0.14628149969268592;0.6198;0.02829339
0.14628149969268592;0.6199;0.028270224
0.14639674247080517;0.6199;0.028223557
0.14639674247080517;0.62;0.028182454
0.14643515673017823;0.62;0.02817717
0.14643515673017823;0.6203;0.028116731
0.1465119852489244;0.6203;0.028100584
0.1465119852489244;0.6205;0.028097812
0.14658881376767055;0.6205;0.028033147
0.14658881376767055;0.6206;0.028023358
0.14662722802704364;0.6206;0.027992452
0.14662722802704364;0.6209;0.0279554
0.14685771358328212;0.6209;0.027858889
0.14685771358328212;0.621;0.027849618
0.14689612784265518;0.621;0.02781733
0.14689612784265518;0.6215;0.027766133
0.14697295636140134;0.6215;0.027762288
0.14697295636140134;0.6219;0.027687293
0.1470497848801475;0.6219;0.027656738
0.1470497848801475;0.6221;0.027648287
0.1470881991395206;0.6221;0.027638119
0.1470881991395206;0.6223;0.027605264
0.14720344191763982;0.6223;0.027516505
0.14720344191763982;0.6224;0.027509827
0.1472418561770129;0.6224;0.027500289
0.1472418561770129;0.6226;0.027494276
0.14747234173325138;0.6226;0.027428325
0.14747234173325138;0.6227;0.027425444
0.14758758451137063;0.6227;0.027403256
0.14758758451137063;0.6228;0.027365068
0.1476259987707437;0.6228;0.02733085
0.1476259987707437;0.6229;0.027327852
0.1476644130301168;0.6229;0.027318055
0.1476644130301168;0.623;0.027302021
0.14770282728948986;0.623;0.027294766
0.14770282728948986;0.6232;0.027278975
0.14785648432698217;0.6232;0.027185189
0.14785648432698217;0.6233;0.027152149
0.14797172710510142;0.6233;0.027123088
0.14797172710510142;0.6236;0.027073283
0.1480101413644745;0.6236;0.027063705
0.1480101413644745;0.6239;0.027023025
0.14812538414259374;0.6239;0.026920218
0.14812538414259374;0.6242;0.02691637
0.1482022126613399;0.6242;0.02689489
0.1482022126613399;0.6243;0.026855856
0.14824062692071296;0.6243;0.026846655
0.14824062692071296;0.6244;0.02681127
0.14843269821757837;0.6244;0.026756912
0.14843269821757837;0.6245;0.026742242
0.14847111247695144;0.6245;0.026721593
0.14847111247695144;0.6249;0.026684146
0.1485863552550707;0.6249;0.026657104
0.1485863552550707;0.625;0.026637161
0.14866318377381685;0.625;0.026619948
0.14866318377381685;0.6252;0.026588896
0.148740012292563;0.6252;0.026533104
0.148740012292563;0.6256;0.0264748
0.14877842655193607;0.6256;0.026453095
0.14877842655193607;0.6257;0.026421836
0.14881684081130916;0.6257;0.026410384
0.14881684081130916;0.6258;0.026407054
0.1489320835894284;0.6258;0.026317814
0.1489320835894284;0.6261;0.026278494
0.14897049784880148;0.6261;0.026272051
0.14897049784880148;0.6262;0.026235532
0.14904732636754764;0.6262;0.026222678
0.14904732636754764;0.6263;0.026220696
0.14916256914566686;0.6263;0.026190894
0.14916256914566686;0.6264;0.026182469
0.14923939766441302;0.6264;0.026163764
0.14923939766441302;0.6265;0.026116181
0.14931622618315918;0.6265;0.026070973
0.14931622618315918;0.6266;0.026039733
0.14935464044253227;0.6266;0.026026687
0.14935464044253227;0.6269;0.025973206
0.14939305470190534;0.6269;0.025936726
0.14939305470190534;0.6271;0.025917545
0.14943146896127843;0.6271;0.025901245
0.14943146896127843;0.6274;0.025891673
0.1495082974800246;0.6274;0.025863048
0.1495082974800246;0.6275;0.025849037
0.14985402581438229;0.6275;0.025722755
0.14985402581438229;0.6276;0.025704544
0.14996926859250154;0.6276;0.025662564
0.14996926859250154;0.6277;0.02565971
0.15000768285187463;0.6277;0.025654245
0.15000768285187463;0.6278;0.02565231
0.15012292562999385;0.6278;0.02563961
0.15012292562999385;0.628;0.025558237
0.15027658266748617;0.628;0.025509618
0.15027658266748617;0.6281;0.025499085
0.15031499692685926;0.6281;0.02549752
0.15031499692685926;0.6282;0.025476983
0.15035341118623233;0.6282;0.025414556
0.15035341118623233;0.6283;0.02539856
0.15039182544560542;0.6283;0.025378868
0.15039182544560542;0.6285;0.025345128
0.15046865396435158;0.6285;0.025331285
0.15046865396435158;0.6287;0.02532473
0.15069913952059005;0.6287;0.02522862
0.15069913952059005;0.6289;0.02519571
0.15085279655808237;0.6289;0.025111979
0.15085279655808237;0.6291;0.025105352
0.15104486785494775;0.6291;0.024993658
0.15104486785494775;0.6294;0.024904417
0.151160110633067;0.6294;0.02486409
0.151160110633067;0.6295;0.02481043
0.15123693915181316;0.6295;0.02475731
0.15123693915181316;0.6298;0.024732545
0.15135218192993238;0.6298;0.02472525
0.15135218192993238;0.63;0.02469729
0.15142901044867854;0.63;0.024681298
0.15142901044867854;0.6301;0.024648098
0.15165949600491702;0.6301;0.02457366
0.15165949600491702;0.6303;0.024559945
0.1516979102642901;0.6303;0.024548903
0.1516979102642901;0.6304;0.024527881
0.15181315304240933;0.6304;0.024431266
0.15181315304240933;0.6306;0.024421237
0.15196681007990165;0.6306;0.024390193
0.15196681007990165;0.6308;0.024354648
0.1520436385986478;0.6308;0.0243312
0.1520436385986478;0.6309;0.024298983
0.15212046711739396;0.6309;0.024286501
0.15212046711739396;0.6311;0.024276443
0.15215888137676706;0.6311;0.024274994
0.15215888137676706;0.6312;0.024211867
0.15219729563614012;0.6312;0.024211515
0.15219729563614012;0.6313;0.024203368
0.15231253841425937;0.6313;0.024178142
0.15231253841425937;0.6315;0.024161166
0.15238936693300553;0.6315;0.0241448
0.15238936693300553;0.6317;0.024130395
0.1524661954517517;0.6317;0.024119187
0.1524661954517517;0.632;0.024026386
0.15254302397049785;0.632;0.024004484
0.15254302397049785;0.6321;0.023997135
0.15258143822987094;0.6321;0.023988508
0.15258143822987094;0.6325;0.023948
0.152619852489244;0.6325;0.023947451
0.152619852489244;0.6328;0.02387647
0.1526582667486171;0.6328;0.023874275
0.1526582667486171;0.6331;0.023752538
0.15269668100799016;0.6331;0.023746707
0.15269668100799016;0.6332;0.023739006
0.15273509526736326;0.6332;0.02373369
0.15273509526736326;0.6333;0.023705823
0.15285033804548248;0.6333;0.023664478
0.15285033804548248;0.6334;0.023660831
0.1530424093423479;0.6334;0.023604669
0.1530424093423479;0.6335;0.02360364
0.15308082360172096;0.6335;0.023600236
0.15308082360172096;0.6338;0.023542106
0.1531960663798402;0.6338;0.023512056
0.1531960663798402;0.634;0.023487987
0.15327289489858636;0.634;0.02348148
0.15327289489858636;0.6341;0.023480413
0.15331130915795943;0.6341;0.02347386
0.15331130915795943;0.6343;0.023423258
0.15334972341733252;0.6343;0.023411326
0.15334972341733252;0.6347;0.02337423
0.15350338045482484;0.6347;0.023336563
0.15350338045482484;0.6349;0.023315901
0.1535417947141979;0.6349;0.023306657
0.1535417947141979;0.635;0.0231936
0.15361862323294406;0.635;0.023171514
0.15361862323294406;0.6351;0.023148254
0.15377228027043638;0.6351;0.023128418
0.15377228027043638;0.6353;0.023084598
0.15400276582667485;0.6353;0.0230448
0.15400276582667485;0.6354;0.02304441
0.15404118008604795;0.6354;0.02304175
0.15404118008604795;0.6355;0.023036052
0.154079594345421;0.6355;0.023027055
0.154079594345421;0.6357;0.023014728
0.1541180086047941;0.6357;0.023008816
0.1541180086047941;0.6358;0.022999996
0.15415642286416717;0.6358;0.022974206
0.15415642286416717;0.6359;0.02296276
0.15419483712354026;0.6359;0.022954049
0.15419483712354026;0.6361;0.022945771
0.15431007990165949;0.6361;0.022901997
0.15431007990165949;0.6364;0.022865823
0.15454056545789796;0.6364;0.022769984
0.15454056545789796;0.6366;0.022730231
0.15457897971727105;0.6366;0.022704216
0.15457897971727105;0.6367;0.0226797
0.15461739397664412;0.6367;0.02266331
0.15461739397664412;0.6368;0.022654302
0.15480946527350953;0.6368;0.022578876
0.15480946527350953;0.637;0.022563864
0.15496312231100184;0.637;0.022510933
0.15496312231100184;0.6372;0.022476297
0.1552320221266134;0.6372;0.022410491
0.1552320221266134;0.6374;0.022385417
0.15530885064535957;0.6374;0.022340264
0.15530885064535957;0.6375;0.022335302
0.15534726490473263;0.6375;0.022333832
0.15534726490473263;0.6376;0.022332838
0.15538567916410573;0.6376;0.022327203
0.15538567916410573;0.6377;0.02231022
0.15553933620159804;0.6377;0.02225566
0.15553933620159804;0.6378;0.022243
0.1556161647203442;0.6378;0.022219226
0.1556161647203442;0.6379;0.022158274
0.15573140749846343;0.6379;0.022108387
0.15573140749846343;0.6381;0.02209561
0.15576982175783652;0.6381;0.022072067
0.15576982175783652;0.6382;0.022068912
0.15584665027658268;0.6382;0.022038715
0.15584665027658268;0.6387;0.021976622
0.15603872157344806;0.6387;0.021943131
0.15603872157344806;0.6388;0.021932485
0.15607713583282115;0.6388;0.021926273
0.15607713583282115;0.6389;0.021900114
0.15619237861094037;0.6389;0.021866271
0.15619237861094037;0.639;0.02182799
0.15630762138905963;0.639;0.02179892
0.15630762138905963;0.6391;0.021798087
0.15646127842655194;0.6391;0.021737337
0.15646127842655194;0.6392;0.02173693
0.15661493546404426;0.6392;0.021697959
0.15661493546404426;0.6393;0.021683712
0.15665334972341732;0.6393;0.021667784
0.15665334972341732;0.6394;0.021654028
0.15669176398279042;0.6394;0.021643635
0.15669176398279042;0.6396;0.021591946
0.15673017824216348;0.6396;0.02157851
0.15673017824216348;0.6397;0.021573747
0.15676859250153657;0.6397;0.021563338
0.15676859250153657;0.64;0.021528259
0.15684542102028273;0.64;0.021518083
0.15684542102028273;0.6401;0.021514673
0.1568838352796558;0.6401;0.021514451
0.1568838352796558;0.6402;0.021511963
0.15699907805777505;0.6402;0.021457924
0.15699907805777505;0.6403;0.021456692
0.15703749231714811;0.6403;0.021454765
0.15703749231714811;0.6405;0.02143418
0.15711432083589427;0.6405;0.021416456
0.15711432083589427;0.6406;0.021407142
0.15715273509526737;0.6406;0.021393426
0.15715273509526737;0.6407;0.02137864
0.15719114935464043;0.6407;0.021375928
0.15719114935464043;0.6409;0.0213617
0.15730639213275968;0.6409;0.02129726
0.15730639213275968;0.641;0.021289673
0.157460049170252;0.641;0.021251552
0.157460049170252;0.6411;0.021238552
0.15749846342962506;0.6411;0.021221701
0.15749846342962506;0.6412;0.021204995
0.15753687768899816;0.6412;0.021175463
0.15753687768899816;0.6414;0.021138042
0.15757529194837125;0.6414;0.021134004
0.15757529194837125;0.642;0.021091377
0.15769053472649047;0.642;0.021042744
0.15769053472649047;0.6421;0.02102776
0.15776736324523663;0.6421;0.020989813
0.15776736324523663;0.6424;0.020930272
0.15780577750460972;0.6424;0.02092901
0.15780577750460972;0.6425;0.020921022
0.1578441917639828;0.6425;0.020895762
0.1578441917639828;0.6426;0.020894233
0.15795943454210204;0.6426;0.020869803
0.15795943454210204;0.6427;0.020869765
0.15807467732022126;0.6427;0.020834956
0.15807467732022126;0.6428;0.020823944
0.15815150583896742;0.6428;0.020796338
0.15815150583896742;0.6429;0.020773645
0.15830516287645974;0.6429;0.02070357
0.15830516287645974;0.643;0.020697111
0.15849723417332515;0.643;0.020646013
0.15849723417332515;0.6433;0.020589503
0.1585356484326982;0.6433;0.020588035
0.1585356484326982;0.6436;0.020544128
0.1585740626920713;0.6436;0.020531964
0.1585740626920713;0.6437;0.020516852
0.15868930547019053;0.6437;0.020457802
0.15868930547019053;0.6438;0.020457009
0.15872771972956362;0.6438;0.020450814
0.15872771972956362;0.6439;0.020421641
0.1587661339889367;0.6439;0.020412581
0.1587661339889367;0.644;0.020387802
0.15884296250768284;0.644;0.02037583
0.15884296250768284;0.6442;0.020363295
0.158919791026429;0.6442;0.020330442
0.158919791026429;0.6443;0.020323923
0.1589582052858021;0.6443;0.020321406
0.1589582052858021;0.6445;0.020308781
0.15899661954517516;0.6445;0.0202911
0.15899661954517516;0.6447;0.020244636
0.15903503380454825;0.6447;0.020216843
0.15903503380454825;0.6448;0.020187963
0.15922710510141364;0.6448;0.020129018
0.15922710510141364;0.6449;0.020112356
0.1593039336201598;0.6449;0.020076023
0.1593039336201598;0.645;0.0200673
0.1593423478795329;0.645;0.020061174
0.1593423478795329;0.6451;0.020044653
0.15938076213890595;0.6451;0.020030675
0.15938076213890595;0.6453;0.0199989
0.1594575906576521;0.6453;0.019955402
0.1594575906576521;0.6454;0.019933779
0.1594960049170252;0.6454;0.01989028
0.1594960049170252;0.6456;0.019873254
0.15953441917639827;0.6456;0.019869573
0.15953441917639827;0.6457;0.019865343
0.15957283343577136;0.6457;0.019833717
0.15957283343577136;0.6458;0.019819096
0.15961124769514443;0.6458;0.019810854
0.15961124769514443;0.6459;0.019800957
0.15964966195451752;0.6459;0.019798446
0.15964966195451752;0.646;0.019780748
0.15968807621389058;0.646;0.01976711
0.15968807621389058;0.6461;0.019762255
0.15976490473263674;0.6461;0.019747533
0.15976490473263674;0.6463;0.019715784
0.15995697602950215;0.6463;0.019696575
0.15995697602950215;0.6466;0.019651067
0.1600338045482483;0.6466;0.019638821
0.1600338045482483;0.6467;0.019630957
0.16011063306699447;0.6467;0.019627467
0.16011063306699447;0.6469;0.019619191
0.16026429010448678;0.6469;0.019596484
0.16026429010448678;0.647;0.01959524
0.16030270436385988;0.647;0.01959369
0.16030270436385988;0.6476;0.01954161
0.16034111862323294;0.6476;0.019525329
0.16034111862323294;0.6477;0.019520247
0.16037953288260604;0.6477;0.019511234
0.16037953288260604;0.6478;0.019494947
0.1606100184388445;0.6478;0.019433822
0.1606100184388445;0.648;0.01942635
0.16107098955132146;0.648;0.019357126
0.16107098955132146;0.6481;0.019356456
0.16126306084818684;0.6481;0.019308148
0.16126306084818684;0.6482;0.01930674
0.16130147510755993;0.6482;0.019301554
0.16130147510755993;0.6483;0.019301211
0.161339889366933;0.6483;0.019297812
0.161339889366933;0.6484;0.019294085
0.1613783036263061;0.6484;0.019288586
0.1613783036263061;0.6485;0.019286787
0.16141671788567916;0.6485;0.019284956
0.16141671788567916;0.6487;0.019270089
0.16145513214505225;0.6487;0.019249445
0.16145513214505225;0.6488;0.019240368
0.16157037492317147;0.6488;0.019214898
0.16157037492317147;0.6489;0.019209415
0.16160878918254457;0.6489;0.01918704
0.16160878918254457;0.6492;0.019139007
0.16164720344191763;0.6492;0.019131226
0.16164720344191763;0.6494;0.01911744
0.16168561770129072;0.6494;0.019110858
0.16168561770129072;0.6497;0.019066075
0.1617240319606638;0.6497;0.019052153
0.1617240319606638;0.6498;0.019041331
0.16176244622003688;0.6498;0.019040693
0.16176244622003688;0.6499;0.019038735
0.1618776889981561;0.6499;0.019000985
0.1618776889981561;0.6501;0.018993441
0.1619161032575292;0.6501;0.018988509
0.1619161032575292;0.6502;0.01897794
0.16195451751690226;0.6502;0.018967258
0.16195451751690226;0.6505;0.018952897
0.16203134603564842;0.6505;0.018929826
0.16203134603564842;0.6506;0.01891871
0.16210817455439458;0.6506;0.018908422
0.16210817455439458;0.6507;0.018899223
0.1622618315918869;0.6507;0.018856464
0.1622618315918869;0.6508;0.018845577
0.16233866011063305;0.6508;0.018837906
0.16233866011063305;0.6509;0.018823486
0.16249231714812537;0.6509;0.018816743
0.16249231714812537;0.651;0.018805057
0.16260755992624462;0.651;0.018786762
0.16260755992624462;0.6511;0.01877952
0.16264597418561771;0.6511;0.018773299
0.16264597418561771;0.6513;0.01874049
0.16276121696373694;0.6513;0.01869077
0.16276121696373694;0.6514;0.018688424
0.1629917025199754;0.6514;0.018668044
0.1629917025199754;0.6516;0.018665606
0.1630301167793485;0.6516;0.018665083
0.1630301167793485;0.6518;0.018645464
0.16326060233558698;0.6518;0.018588843
0.16326060233558698;0.6519;0.018579388
0.16333743085433314;0.6519;0.018548287
0.16333743085433314;0.652;0.018545022
0.1633758451137062;0.652;0.018542247
0.1633758451137062;0.6521;0.018529477
0.1634142593730793;0.6521;0.018514145
0.1634142593730793;0.6522;0.018513499
0.1635679164105716;0.6522;0.018487327
0.1635679164105716;0.6523;0.018483017
0.1637984019668101;0.6523;0.018420553
0.1637984019668101;0.6524;0.018417671
0.1639136447449293;0.6524;0.01839496
0.1639136447449293;0.6525;0.018370226
0.16399047326367547;0.6525;0.018356584
0.16399047326367547;0.6526;0.0183268
0.16410571604179472;0.6526;0.018284004
0.16410571604179472;0.6527;0.018273586
0.1642977873386601;0.6527;0.018245328
0.1642977873386601;0.6528;0.018235438
0.16456668715427167;0.6528;0.018180173
0.16456668715427167;0.6529;0.018174436
0.16464351567301783;0.6529;0.018168664
0.16464351567301783;0.653;0.018162169
0.16475875845113705;0.653;0.018144546
0.16475875845113705;0.6531;0.018115046
0.1648355869698832;0.6531;0.018086359
0.1648355869698832;0.6532;0.018080087
0.1648740012292563;0.6532;0.01805853
0.1648740012292563;0.6533;0.018044176
0.16495082974800246;0.6533;0.018033894
0.16495082974800246;0.6538;0.018013503
0.16510448678549478;0.6538;0.018001867
0.16510448678549478;0.6539;0.018001325
0.16518131530424093;0.6539;0.017994497
0.16518131530424093;0.654;0.017989073
0.16537338660110634;0.654;0.01790814
0.16537338660110634;0.6543;0.017898986
0.1654118008604794;0.6543;0.017881807
0.1654118008604794;0.6544;0.017872848
0.1654502151198525;0.6544;0.017864019
0.1654502151198525;0.6545;0.017862635
0.16548862937922557;0.6545;0.01786186
0.16548862937922557;0.6549;0.017817864
0.16556545789797172;0.6549;0.017801367
0.16556545789797172;0.655;0.017792873
0.16564228641671788;0.655;0.017780183
0.16564228641671788;0.6551;0.01776213
0.16587277197295636;0.6551;0.017721988
0.16587277197295636;0.6552;0.017688641
0.16591118623232945;0.6552;0.017673219
0.16591118623232945;0.6556;0.017658465
0.16602642901044867;0.6556;0.017619178
0.16602642901044867;0.6557;0.017612668
0.166180086047941;0.6557;0.017573377
0.166180086047941;0.6558;0.017568901
0.16621850030731408;0.6558;0.017567508
0.16621850030731408;0.6561;0.017505731
0.16629532882606024;0.6561;0.017479366
0.16629532882606024;0.6565;0.017428165
0.1663337430854333;0.6565;0.017425481
0.1663337430854333;0.6566;0.017423475
0.16641057160417946;0.6566;0.01741788
0.16641057160417946;0.6567;0.017414115
0.16664105716041794;0.6567;0.017318442
0.16664105716041794;0.6568;0.01730754
0.16667947141979103;0.6568;0.017298946
0.16667947141979103;0.6569;0.017293666
0.1667178856791641;0.6569;0.017271286
0.1667178856791641;0.657;0.017254772
0.16694837123540257;0.657;0.017200645
0.16694837123540257;0.6572;0.017180778
0.16702519975414873;0.6572;0.01716334
0.16702519975414873;0.6573;0.017150966
0.16706361401352182;0.6573;0.017146012
0.16706361401352182;0.6575;0.017143056
0.16717885679164105;0.6575;0.01710505
0.16717885679164105;0.6576;0.017096216
0.1672556853103872;0.6576;0.01708625
0.1672556853103872;0.6577;0.017082682
0.1672940995697603;0.6577;0.017082315
0.1672940995697603;0.6578;0.017071173
0.16737092808850645;0.6578;0.017063415
0.16737092808850645;0.658;0.017045531
0.1674477566072526;0.658;0.017006204
0.1674477566072526;0.6581;0.016979165
0.16771665642286418;0.6581;0.016929144
0.16771665642286418;0.6583;0.01691733
0.16779348494161034;0.6583;0.016907498
0.16779348494161034;0.6585;0.016905045
0.1678703134603565;0.6585;0.016891804
0.1678703134603565;0.659;0.016863141
0.16790872771972956;0.659;0.01686309
0.16790872771972956;0.6592;0.016854245
0.1680239704978488;0.6592;0.016832894
0.1680239704978488;0.6593;0.016831355
0.16829287031346035;0.6593;0.016761065
0.16829287031346035;0.6594;0.016756319
0.1684081130915796;0.6594;0.016712587
0.1684081130915796;0.6595;0.01670989
0.16844652735095267;0.6595;0.016701456
0.16844652735095267;0.6597;0.016677411
0.1687922556853104;0.6597;0.016638521
0.1687922556853104;0.6598;0.016637996
0.16890749846342962;0.6598;0.01661939
0.16890749846342962;0.66;0.016594056
0.1689459127228027;0.66;0.016591247
0.1689459127228027;0.6601;0.016579675
0.16902274124154887;0.6601;0.016569631
0.16902274124154887;0.6602;0.016557403
0.16917639827904118;0.6602;0.016521947
0.16917639827904118;0.6604;0.016510386
0.16921481253841425;0.6604;0.016500236
0.16921481253841425;0.6605;0.016448047
0.16925322679778734;0.6605;0.01643985
0.16925322679778734;0.6606;0.016414095
0.16936846957590657;0.6606;0.016400974
0.16936846957590657;0.6608;0.01639673
0.16948371235402582;0.6608;0.016374106
0.16948371235402582;0.6609;0.016373726
0.16956054087277198;0.6609;0.016367009
0.16956054087277198;0.661;0.016360587
0.16959895513214504;0.661;0.016351689
0.16959895513214504;0.6612;0.016327107
0.1696757836508912;0.6612;0.016325824
0.1696757836508912;0.6613;0.016324457
0.16975261216963736;0.6613;0.016314216
0.16975261216963736;0.6616;0.016300488
0.16982944068838352;0.6616;0.016292734
0.16982944068838352;0.6617;0.01628351
0.16990626920712967;0.6617;0.016253656
0.16990626920712967;0.6619;0.016242914
0.16994468346650277;0.6619;0.016237454
0.16994468346650277;0.662;0.016236775
0.16998309772587583;0.662;0.016236736
0.16998309772587583;0.6621;0.016233247
0.17002151198524892;0.6621;0.01622711
0.17002151198524892;0.6623;0.016220255
0.17005992624462202;0.6623;0.016206719
0.17005992624462202;0.6625;0.016199978
0.17009834050399508;0.6625;0.01619067
0.17009834050399508;0.6628;0.016182104
0.17013675476336818;0.6628;0.016175997
0.17013675476336818;0.6629;0.016175283
0.17017516902274124;0.6629;0.016162796
0.17017516902274124;0.6631;0.016158188
0.1702519975414874;0.6631;0.016145673
0.1702519975414874;0.6632;0.01614347
0.1702904118008605;0.6632;0.016126445
0.1702904118008605;0.6634;0.016114252
0.17040565457897972;0.6634;0.016104357
0.17040565457897972;0.6637;0.016097704
0.17048248309772587;0.6637;0.016066413
0.17048248309772587;0.6638;0.016065978
0.17071296865396435;0.6638;0.016024198
0.17071296865396435;0.6641;0.015991237
0.17075138291333744;0.6641;0.01598768
0.17075138291333744;0.6643;0.015957147
0.17094345421020282;0.6643;0.015903154
0.17094345421020282;0.6645;0.015890619
0.1712123540258144;0.6645;0.015815502
0.1712123540258144;0.6646;0.015803859
0.17125076828518745;0.6646;0.015783215
0.17125076828518745;0.6647;0.015780883
0.1713275968039336;0.6647;0.015762562
0.1713275968039336;0.6648;0.015762556
0.17140442532267977;0.6648;0.01575954
0.17140442532267977;0.6649;0.015742866
0.17167332513829134;0.6649;0.015662186
0.17167332513829134;0.665;0.015648335
0.17182698217578365;0.665;0.0155919
0.17182698217578365;0.6652;0.015561938
0.17194222495390288;0.6652;0.015555515
0.17194222495390288;0.6654;0.015548995
0.17198063921327597;0.6654;0.01553693
0.17198063921327597;0.6655;0.015533546
0.17205746773202213;0.6655;0.015530584
0.17205746773202213;0.6657;0.015520245
0.1720958819913952;0.6657;0.015516467
0.1720958819913952;0.6658;0.015512042
0.1722879532882606;0.6658;0.015461393
0.1722879532882606;0.6659;0.015449716
0.17244161032575292;0.6659;0.015416753
0.17244161032575292;0.666;0.01539064
0.17259526736324524;0.666;0.015325597
0.17259526736324524;0.6662;0.015314402
0.1727105101413645;0.6662;0.015279479
0.1727105101413645;0.6663;0.015244419
0.17274892440073755;0.6663;0.015244296
0.17274892440073755;0.6664;0.01524403
0.17278733866011065;0.6664;0.015242171
0.17278733866011065;0.6665;0.015237265
0.1728257529194837;0.6665;0.0152324
0.1728257529194837;0.6666;0.015231854
0.1728641671788568;0.6666;0.015229339
0.1728641671788568;0.6669;0.015204796
0.1732098955132145;0.6669;0.015172629
0.1732098955132145;0.667;0.015161095
0.1734019668100799;0.667;0.015140352
0.1734019668100799;0.6672;0.015109906
0.17344038106945298;0.6672;0.015107816
0.17344038106945298;0.6673;0.015105666
0.17351720958819913;0.6673;0.015066007
0.17351720958819913;0.6674;0.015058977
0.17386293792255686;0.6674;0.01498459
0.17386293792255686;0.6675;0.014968937
0.17390135218192992;0.6675;0.014967679
0.17390135218192992;0.6677;0.014925044
0.17397818070067608;0.6677;0.014890183
0.17397818070067608;0.6679;0.014867945
0.17405500921942224;0.6679;0.014867431
0.17405500921942224;0.668;0.014866997
0.17436232329440687;0.668;0.014802948
0.17436232329440687;0.6681;0.0147919515
0.1745159803318992;0.6681;0.0147635415
0.1745159803318992;0.6684;0.014732523
0.1746696373693915;0.6684;0.014694438
0.1746696373693915;0.6685;0.014685577
0.17474646588813766;0.6685;0.014681293
0.17474646588813766;0.6687;0.014667273
0.17478488014751076;0.6687;0.014665543
0.17478488014751076;0.6688;0.014656857
0.17490012292562998;0.6688;0.014645336
0.17490012292562998;0.6689;0.014633559
0.17513060848186848;0.6689;0.014552108
0.17513060848186848;0.669;0.014534668
0.1752842655193608;0.669;0.0145094395
0.1752842655193608;0.6693;0.014486191
0.17532267977873386;0.6693;0.014474266
0.17532267977873386;0.6694;0.014468688
0.17551475107559927;0.6694;0.014458031
0.17551475107559927;0.6696;0.014434199
0.17555316533497234;0.6696;0.014429676
0.17555316533497234;0.6697;0.014426147
0.17559157959434543;0.6697;0.01442097
0.17559157959434543;0.6698;0.014406101
0.1756299938537185;0.6698;0.014401009
0.1756299938537185;0.67;0.014386583
0.17574523663183775;0.67;0.014364369
0.17574523663183775;0.6701;0.014364054
0.1758220651505839;0.6701;0.014343606
0.1758220651505839;0.6705;0.014317422
0.17597572218807622;0.6705;0.014221811
0.17597572218807622;0.6707;0.014221074
0.1760141364474493;0.6707;0.0142184505
0.1760141364474493;0.6709;0.01421557
0.17628303626306085;0.6709;0.014181355
0.17628303626306085;0.671;0.014176713
0.17643669330055317;0.671;0.014095179
0.17643669330055317;0.6711;0.014079174
0.17647510755992624;0.6711;0.014071614
0.17647510755992624;0.6713;0.014064603
0.17662876459741855;0.6713;0.014028806
0.17662876459741855;0.6714;0.014027829
0.17666717885679165;0.6714;0.014001258
0.17666717885679165;0.6719;0.013989877
0.17697449293177628;0.6719;0.013938564
0.17697449293177628;0.672;0.01393561
0.1771281499692686;0.672;0.013906099
0.1771281499692686;0.6723;0.013882249
0.17739704978488013;0.6723;0.0138553465
0.17739704978488013;0.6724;0.0138552105
0.1774738783036263;0.6724;0.013848928
0.1774738783036263;0.6729;0.013810553
0.17755070682237248;0.6729;0.013805475
0.17755070682237248;0.673;0.013799839
0.17758912108174554;0.673;0.01379363
0.17758912108174554;0.6733;0.013783737
0.1776659496004917;0.6733;0.013775726
0.1776659496004917;0.6734;0.013770511
0.17774277811923786;0.6734;0.013763864
0.17774277811923786;0.674;0.013730892
0.17778119237861095;0.674;0.013726791
0.17778119237861095;0.6741;0.013726428
0.17781960663798402;0.6741;0.013723383
0.17781960663798402;0.6744;0.013705511
0.17801167793484943;0.6744;0.013687345
0.17801167793484943;0.6748;0.013654015
0.17808850645359559;0.6748;0.013642302
0.17808850645359559;0.6749;0.013640029
0.1782037492317148;0.6749;0.013619084
0.1782037492317148;0.6751;0.013617732
0.17847264904732638;0.6751;0.01355898
0.17847264904732638;0.6753;0.013529902
0.17854947756607253;0.6753;0.013524512
0.17854947756607253;0.6754;0.013516958
0.1786263060848187;0.6754;0.013502318
0.1786263060848187;0.6755;0.013500903
0.17870313460356485;0.6755;0.01349658
0.17870313460356485;0.6756;0.013491335
0.17904886293792255;0.6756;0.013410455
0.17904886293792255;0.6758;0.013396431
0.17908727719729564;0.6758;0.013387881
0.17908727719729564;0.676;0.013374866
0.1791256914566687;0.676;0.013363009
0.1791256914566687;0.6762;0.013352885
0.1791641057160418;0.6762;0.01335055
0.1791641057160418;0.6763;0.013347902
0.17931776275353412;0.6763;0.013324797
0.17931776275353412;0.6764;0.013321003
0.17939459127228027;0.6764;0.013306508
0.17939459127228027;0.6765;0.013299631
0.17947141979102643;0.6765;0.013258697
0.17947141979102643;0.6766;0.013254852
0.1795482483097726;0.6766;0.013254527
0.1795482483097726;0.6768;0.013229936
0.17974031960663797;0.6768;0.013207678
0.17974031960663797;0.6769;0.013207581
0.17985556238475722;0.6769;0.013186946
0.17985556238475722;0.677;0.013186201
0.18004763368162263;0.677;0.0131737795
0.18004763368162263;0.6771;0.013165657
0.18016287645974186;0.6771;0.013125074
0.18016287645974186;0.6772;0.013124594
0.180239704978488;0.6772;0.013123427
0.180239704978488;0.6774;0.013119534
0.1802781192378611;0.6774;0.013102722
0.1802781192378611;0.6776;0.013084864
0.18050860479409958;0.6776;0.013058212
0.18050860479409958;0.6777;0.013054731
0.18054701905347265;0.6777;0.013044797
0.18054701905347265;0.6778;0.0130417785
0.1806238475722188;0.6778;0.013032416
0.1806238475722188;0.678;0.013028074
0.18077750460971112;0.678;0.013006287
0.18077750460971112;0.6781;0.012994909
0.18085433312845728;0.6781;0.0129824905
0.18085433312845728;0.6782;0.0129817
0.18089274738783037;0.6782;0.012978634
0.18089274738783037;0.6784;0.012940365
0.18096957590657653;0.6784;0.012923381
0.18096957590657653;0.6787;0.012907811
0.18108481868469575;0.6787;0.012891325
0.18108481868469575;0.6788;0.012879236
0.1811616472034419;0.6788;0.012862846
0.1811616472034419;0.679;0.01285494
0.18123847572218807;0.679;0.012853212
0.18123847572218807;0.6791;0.012851684
0.18135371850030732;0.6791;0.012814136
0.18135371850030732;0.6792;0.0128118
0.18150737553779964;0.6792;0.012796634
0.18150737553779964;0.6793;0.012794693
0.18162261831591886;0.6793;0.012762057
0.18162261831591886;0.6797;0.012743503
0.1817378610940381;0.6797;0.012715893
0.1817378610940381;0.6799;0.012708146
0.18177627535341118;0.6799;0.012698143
0.18177627535341118;0.68;0.012694721
0.18185310387215733;0.68;0.012694523
0.18185310387215733;0.6802;0.012685027
0.18196834665027659;0.6802;0.012674505
0.18196834665027659;0.6803;0.01267095
0.18204517516902274;0.6803;0.012634976
0.18204517516902274;0.6806;0.012615066
0.1820835894283958;0.6806;0.012611255
0.1820835894283958;0.6807;0.012604727
0.1821220036877689;0.6807;0.012594611
0.1821220036877689;0.6809;0.012582783
0.18239090350338044;0.6809;0.012563819
0.18239090350338044;0.681;0.012558017
0.18242931776275353;0.681;0.012555599
0.18242931776275353;0.6811;0.012553898
0.1824677320221266;0.6811;0.012545133
0.1824677320221266;0.6812;0.012544805
0.1825061462814997;0.6812;0.012543669
0.1825061462814997;0.6813;0.012543057
0.18254456054087279;0.6813;0.012539694
0.18254456054087279;0.6814;0.012537951
0.18262138905961894;0.6814;0.012534602
0.18262138905961894;0.6815;0.012512589
0.18277504609711126;0.6815;0.012496674
0.18277504609711126;0.6816;0.012496467
0.18285187461585742;0.6816;0.012479991
0.18285187461585742;0.6817;0.012476428
0.18292870313460358;0.6817;0.012456726
0.18292870313460358;0.6819;0.01244852
0.18296711739397664;0.6819;0.01243832
0.18296711739397664;0.682;0.012436279
0.1830439459127228;0.682;0.012432539
0.1830439459127228;0.6822;0.012413966
0.18312077443146896;0.6822;0.012407153
0.18312077443146896;0.6823;0.012405854
0.18319760295021512;0.6823;0.012397574
0.18319760295021512;0.6824;0.012383108
0.18331284572833437;0.6824;0.0123697035
0.18331284572833437;0.6826;0.012359936
0.18335125998770743;0.6826;0.012336789
0.18335125998770743;0.6827;0.0123355435
0.18338967424708053;0.6827;0.012326491
0.18338967424708053;0.6829;0.012298722
0.18369698832206516;0.6829;0.012254701
0.18369698832206516;0.6831;0.01224789
0.18392747387830363;0.6831;0.012206539
0.18392747387830363;0.6832;0.012205732
0.1839658881376767;0.6832;0.012205631
0.1839658881376767;0.6833;0.012198599
0.18427320221266133;0.6833;0.012147075
0.18427320221266133;0.6834;0.012127485
0.18438844499078058;0.6834;0.012120698
0.18438844499078058;0.6835;0.012100273
0.18442685925015365;0.6835;0.012089442
0.18442685925015365;0.6837;0.012076318
0.1845421020282729;0.6837;0.012047454
0.1845421020282729;0.6839;0.012000978
0.18458051628764596;0.6839;0.012000521
0.18458051628764596;0.6844;0.01197754
0.18461893054701906;0.6844;0.011965374
0.18461893054701906;0.6845;0.011965227
0.18465734480639212;0.6845;0.011952179
0.18465734480639212;0.6846;0.011939005
0.18477258758451137;0.6846;0.011909771
0.18477258758451137;0.6848;0.011888215
0.1848878303626306;0.6848;0.011832533
0.1848878303626306;0.685;0.011818082
0.18496465888137675;0.685;0.011814539
0.18496465888137675;0.6851;0.0118050845
0.1851183159188691;0.6851;0.011775316
0.1851183159188691;0.6852;0.011773953
0.18515673017824216;0.6852;0.01177194
0.18515673017824216;0.6853;0.011757522
0.1852719729563614;0.6853;0.011745073
0.1852719729563614;0.6856;0.011729997
0.18557928703134605;0.6856;0.011687368
0.18557928703134605;0.686;0.011654416
0.1856561155500922;0.686;0.011651128
0.1856561155500922;0.6861;0.011650428
0.18580977258758452;0.6861;0.011614568
0.18580977258758452;0.6865;0.011594565
0.18584818684695759;0.6865;0.011593029
0.18584818684695759;0.6866;0.011590104
0.18596342962507684;0.6866;0.011585418
0.18596342962507684;0.6868;0.011566701
0.1860018438844499;0.6868;0.01156005
0.1860018438844499;0.687;0.011531896
0.186040258143823;0.687;0.011526258
0.186040258143823;0.6871;0.011523586
0.18607867240319606;0.6871;0.011518105
0.18607867240319606;0.6875;0.011485278
0.18615550092194222;0.6875;0.011476047
0.18615550092194222;0.688;0.011449638
0.18623232944068838;0.688;0.011443742
0.18623232944068838;0.6882;0.011413365
0.18627074370006147;0.6882;0.011410256
0.18627074370006147;0.6883;0.011408788
0.18630915795943453;0.6883;0.011397459
0.18630915795943453;0.6887;0.011380073
0.18634757221880763;0.6887;0.011372031
0.18634757221880763;0.6888;0.011361938
0.1863859864781807;0.6888;0.011353161
0.1863859864781807;0.6889;0.011350286
0.18650122925629994;0.6889;0.011343982
0.18650122925629994;0.689;0.011342259
0.1865780577750461;0.689;0.011340049
0.1865780577750461;0.6892;0.011329828
0.18661647203441917;0.6892;0.011329642
0.18661647203441917;0.6893;0.011328701
0.18669330055316533;0.6893;0.011318076
0.18669330055316533;0.6894;0.011311914
0.18677012907191148;0.6894;0.011309751
0.18677012907191148;0.6895;0.011303469
0.18700061462814996;0.6895;0.011268282
0.18700061462814996;0.6897;0.011262125
0.18723110018438843;0.6897;0.011213985
0.18723110018438843;0.6898;0.011205596
0.1876920712968654;0.6898;0.011145592
0.1876920712968654;0.6899;0.011144189
0.1878841425937308;0.6899;0.011114878
0.1878841425937308;0.69;0.011111488
0.18792255685310388;0.69;0.011106628
0.18792255685310388;0.6902;0.011090426
0.18796097111247695;0.6902;0.011080449
0.18796097111247695;0.6903;0.011080033
0.18826828518746158;0.6903;0.011044475
0.18826828518746158;0.6904;0.01104433
0.18834511370620774;0.6904;0.011027788
0.18834511370620774;0.6905;0.0110271275
0.18838352796558083;0.6905;0.011022862
0.18838352796558083;0.6906;0.011021588
0.188460356484327;0.6906;0.011003124
0.188460356484327;0.6909;0.0109919
0.18857559926244621;0.6909;0.010964253
0.18857559926244621;0.6912;0.010961797
0.18872925629993853;0.6912;0.010948029
0.18872925629993853;0.6913;0.0109455325
0.1888060848186847;0.6913;0.010939271
0.1888060848186847;0.6914;0.010930613
0.18907498463429626;0.6914;0.010853314
0.18907498463429626;0.6915;0.010851765
0.18911339889366932;0.6915;0.010842827
0.18911339889366932;0.6917;0.010811853
0.18915181315304241;0.6917;0.010805465
0.18915181315304241;0.6918;0.010805049
0.18919022741241548;0.6918;0.010794747
0.18919022741241548;0.6919;0.010794598
0.1893438844499078;0.6919;0.010771787
0.1893438844499078;0.692;0.01076012
0.1893822987092809;0.692;0.010746285
0.1893822987092809;0.6921;0.010742865
0.18957437000614627;0.6921;0.010719382
0.18957437000614627;0.6922;0.010699062
0.18961278426551936;0.6922;0.010697285
0.18961278426551936;0.6924;0.010691101
0.18968961278426552;0.6924;0.0106792785
0.18968961278426552;0.6925;0.010670517
0.1897280270436386;0.6925;0.010667834
0.1897280270436386;0.6927;0.010651548
0.189920098340504;0.6927;0.010623914
0.189920098340504;0.6929;0.010620711
0.19003534111862325;0.6929;0.01060883
0.19003534111862325;0.6931;0.010600767
0.1901121696373694;0.6931;0.010593595
0.1901121696373694;0.6932;0.010592963
0.19022741241548863;0.6932;0.010572177
0.19022741241548863;0.6933;0.010569047
0.19053472649047326;0.6933;0.010517569
0.19053472649047326;0.6934;0.010511555
0.19091886908420405;0.6934;0.010479068
0.19091886908420405;0.6935;0.010473499
0.19111094038106946;0.6935;0.010425739
0.19111094038106946;0.6936;0.010414237
0.19114935464044253;0.6936;0.010408523
0.19114935464044253;0.6937;0.010392924
0.19149508297480025;0.6937;0.010341306
0.19149508297480025;0.6938;0.010340104
0.1915719114935464;0.6938;0.010329752
0.1915719114935464;0.6939;0.0103271585
0.19168715427166563;0.6939;0.010306158
0.19168715427166563;0.6941;0.010292935
0.19180239704978488;0.6941;0.010279703
0.19180239704978488;0.6944;0.010273831
0.19187922556853104;0.6944;0.010252949
0.19187922556853104;0.6945;0.010246752
0.19199446834665027;0.6945;0.010244442
0.19199446834665027;0.6946;0.010243265
0.19214812538414258;0.6946;0.010221179
0.19214812538414258;0.6947;0.010208707
0.19222495390288874;0.6947;0.010202012
0.19222495390288874;0.6949;0.010198871
0.1923017824216349;0.6949;0.010195737
0.1923017824216349;0.6951;0.010181659
0.19245543945912721;0.6951;0.010152362
0.19245543945912721;0.6952;0.010152095
0.19260909649661956;0.6952;0.010140926
0.19260909649661956;0.6954;0.01013292
0.19268592501536572;0.6954;0.010115823
0.19268592501536572;0.6956;0.01010776
0.19272433927473878;0.6956;0.010102987
0.19272433927473878;0.6957;0.010101855
0.19283958205285803;0.6957;0.010094294
0.19283958205285803;0.6958;0.0100937355
0.1928779963122311;0.6958;0.010093069
0.1928779963122311;0.6963;0.010075673
0.19303165334972341;0.6963;0.010049358
0.19303165334972341;0.6964;0.010049083
0.1930700676090965;0.6964;0.010038054
0.1930700676090965;0.6966;0.010021458
0.1934542102028273;0.6966;0.009949621
0.1934542102028273;0.6968;0.009947698
0.19356945298094652;0.6968;0.009944057
0.19356945298094652;0.6969;0.009936697
0.19364628149969268;0.6969;0.009929068
0.19364628149969268;0.697;0.009927012
0.19372311001843884;0.697;0.009923585
0.19372311001843884;0.6972;0.009921472
0.1938383527965581;0.6972;0.009908256
0.1938383527965581;0.6975;0.009879354
0.19387676705593115;0.6975;0.009878658
0.19387676705593115;0.6976;0.009873689
0.19391518131530425;0.6976;0.009864596
0.19391518131530425;0.6977;0.009860275
0.1939920098340504;0.6977;0.009838273
0.1939920098340504;0.6978;0.009829099
0.1941840811309158;0.6978;0.009807193
0.1941840811309158;0.6979;0.009805989
0.19422249539028888;0.6979;0.009794318
0.19422249539028888;0.6981;0.009791026
0.19429932390903504;0.6981;0.009773781
0.19429932390903504;0.6983;0.009771185
0.1945298094652735;0.6983;0.009714374
0.1945298094652735;0.6984;0.009711443
0.19456822372464658;0.6984;0.009706632
0.19456822372464658;0.6986;0.009700649
0.19464505224339274;0.6986;0.009698809
0.19464505224339274;0.6987;0.009693058
0.19468346650276583;0.6987;0.009685867
0.19468346650276583;0.6989;0.00967092
0.1948755377996312;0.6989;0.009646569
0.1948755377996312;0.699;0.009644087
0.1949139520590043;0.699;0.009640582
0.1949139520590043;0.6992;0.009637479
0.19518285187461587;0.6992;0.009616802
0.19518285187461587;0.6994;0.009601635
0.19525968039336203;0.6994;0.009594682
0.19525968039336203;0.6997;0.009579964
0.1953365089121082;0.6997;0.009572103
0.1953365089121082;0.6999;0.009562545
0.19541333743085434;0.6999;0.009560149
0.19541333743085434;0.7001;0.009555797
0.19556699446834666;0.7001;0.009536918
0.19556699446834666;0.7002;0.009535544
0.19572065150583898;0.7002;0.009519096
0.19572065150583898;0.7003;0.009518896
0.19579748002458514;0.7003;0.009513219
0.19579748002458514;0.7005;0.00950282
0.19606637984019668;0.7005;0.009456651
0.19606637984019668;0.7007;0.009418631
0.19618162261831593;0.7007;0.009413923
0.19618162261831593;0.7008;0.009412313
0.196220036877689;0.7008;0.009406746
0.196220036877689;0.7009;0.009405014
0.19633527965580824;0.7009;0.009385705
0.19633527965580824;0.7011;0.009380499
0.1964121081745544;0.7011;0.009377929
0.1964121081745544;0.7012;0.00936332
0.19652735095267362;0.7012;0.009350913
0.19652735095267362;0.7014;0.009343687
0.19668100799016594;0.7014;0.009330357
0.19668100799016594;0.7015;0.009322728
0.19671942224953903;0.7015;0.009322057
0.19671942224953903;0.7017;0.009315907
0.19687307928703135;0.7017;0.009284142
0.19687307928703135;0.702;0.009263344
0.19702673632452367;0.702;0.009246997
0.19702673632452367;0.7024;0.009236013
0.19710356484326982;0.7024;0.009234063
0.19710356484326982;0.7025;0.009233557
0.19721880762138905;0.7025;0.009219127
0.19721880762138905;0.7026;0.009217918
0.1973340503995083;0.7026;0.009209613
0.1973340503995083;0.7027;0.009202191
0.19756453595574677;0.7027;0.009190196
0.19756453595574677;0.7028;0.009186216
0.19767977873386602;0.7028;0.009180624
0.19767977873386602;0.7031;0.009172926
0.19775660725261218;0.7031;0.0091663655
0.19775660725261218;0.7032;0.009164684
0.1978718500307314;0.7032;0.009148316
0.1978718500307314;0.7033;0.009140456
0.19833282114320835;0.7033;0.009079427
0.19833282114320835;0.7036;0.009072253
0.19860172095881992;0.7036;0.009011657
0.19860172095881992;0.7037;0.009004729
0.19894744929317762;0.7037;0.008980012
0.19894744929317762;0.7038;0.008976986
0.19902427781192378;0.7038;0.0089642685
0.19902427781192378;0.7039;0.008962358
0.19906269207129687;0.7039;0.008960901
0.19906269207129687;0.704;0.008955612
0.19948524892440073;0.704;0.008924744
0.19948524892440073;0.7042;0.008909209
0.19967732022126614;0.7042;0.008880647
0.19967732022126614;0.7044;0.008866686
0.1999078057775046;0.7044;0.008855172
0.1999078057775046;0.7045;0.008853391
0.19994622003687768;0.7045;0.008852047
0.19994622003687768;0.7046;0.008846102
0.20006146281499693;0.7046;0.008821381
0.20006146281499693;0.7047;0.008814574
0.20025353411186234;0.7047;0.008796348
0.20025353411186234;0.7048;0.008791128
0.2003303626306085;0.7048;0.008788022
0.2003303626306085;0.7049;0.0087813
0.20036877688998156;0.7049;0.008780763
0.20036877688998156;0.7051;0.008768169
0.20059926244622003;0.7051;0.008745671
0.20059926244622003;0.7052;0.008743179
0.2008297480024585;0.7052;0.00871825
0.2008297480024585;0.7053;0.0087149255
0.2008681622618316;0.7053;0.008713222
0.2008681622618316;0.7054;0.0087071955
0.20090657652120467;0.7054;0.008699689
0.20090657652120467;0.7055;0.008697666
0.20098340503995082;0.7055;0.008684049
0.20098340503995082;0.7056;0.008681588
0.2012523048555624;0.7056;0.0086427145
0.2012523048555624;0.7058;0.00863962
0.20132913337430855;0.7058;0.008629233
0.20132913337430855;0.7059;0.00861736
0.20144437615242777;0.7059;0.008613611
0.20144437615242777;0.7061;0.008602825
0.20163644744929318;0.7061;0.008583185
0.20163644744929318;0.7062;0.008573749
0.20182851874615856;0.7062;0.008561977
0.20182851874615856;0.7064;0.008557226
0.20205900430239704;0.7064;0.008529732
0.20205900430239704;0.7065;0.008524488
0.2021358328211432;0.7065;0.008520386
0.2021358328211432;0.7066;0.008519369
0.20225107559926245;0.7066;0.008504753
0.20225107559926245;0.7067;0.008501535
0.20251997541487401;0.7067;0.008485021
0.20251997541487401;0.7069;0.008473751
0.20255838967424708;0.7069;0.008473734
0.20255838967424708;0.707;0.008472464
0.2027120467117394;0.707;0.008455624
0.2027120467117394;0.7071;0.008455153
0.20294253226797787;0.7071;0.008424498
0.20294253226797787;0.7073;0.008415935
0.20336508912108175;0.7073;0.008384852
0.20336508912108175;0.7076;0.008373953
0.20340350338045482;0.7076;0.008362395
0.20340350338045482;0.7077;0.008354358
0.2034419176398279;0.7077;0.008347328
0.2034419176398279;0.7079;0.008339293
0.20348033189920098;0.7079;0.0083357645
0.20348033189920098;0.7081;0.008334658
0.20351874615857407;0.7081;0.0083283605
0.20351874615857407;0.7082;0.008311875
0.20359557467732023;0.7082;0.008306951
0.20359557467732023;0.7085;0.008304093
0.2036339889366933;0.7085;0.008287063
0.2036339889366933;0.7086;0.008284639
0.2036724031960664;0.7086;0.0082775755
0.2036724031960664;0.7087;0.008273178
0.2037876459741856;0.7087;0.008261069
0.2037876459741856;0.7088;0.008260129
0.20390288875230486;0.7088;0.008250673
0.20390288875230486;0.7089;0.008250109
0.20401813153042408;0.7089;0.008236895
0.20401813153042408;0.709;0.008235855
0.20405654578979718;0.709;0.008230374
0.20405654578979718;0.7091;0.008223954
0.2042102028272895;0.7091;0.008208142
0.2042102028272895;0.7092;0.008204714
0.20428703134603565;0.7092;0.008201915
0.20428703134603565;0.7093;0.00820143
0.20440227412415488;0.7093;0.008195024
0.20440227412415488;0.7094;0.008193121
0.20444068838352797;0.7094;0.008189471
0.20444068838352797;0.7095;0.008188765
0.20459434542102028;0.7095;0.008163767
0.20459434542102028;0.7097;0.008159762
0.20467117393976644;0.7097;0.008157508
0.20467117393976644;0.7098;0.008136246
0.2047480024585126;0.7098;0.008135266
0.2047480024585126;0.7099;0.008133987
0.20478641671788567;0.7099;0.008132529
0.20478641671788567;0.71;0.008132305
0.20520897357098955;0.71;0.008096861
0.20520897357098955;0.7101;0.008095475
0.20555470190534728;0.7101;0.008079491
0.20555470190534728;0.7102;0.008075409
0.20559311616472034;0.7102;0.008073286
0.20559311616472034;0.7103;0.008072578
0.20578518746158575;0.7103;0.008056185
0.20578518746158575;0.7106;0.008048925
0.20601567301782422;0.7106;0.008027168
0.20601567301782422;0.7108;0.008018752
0.20609250153657038;0.7108;0.008011059
0.20609250153657038;0.7109;0.008010086
0.20616933005531654;0.7109;0.008006236
0.20616933005531654;0.711;0.008003333
0.20632298709280886;0.711;0.007986348
0.20632298709280886;0.7111;0.007981546
0.20643822987092808;0.7111;0.007976761
0.20643822987092808;0.7112;0.007976083
0.2066303011677935;0.7112;0.007965425
0.2066303011677935;0.7113;0.007960781
0.2067839582052858;0.7113;0.007949746
0.2067839582052858;0.7115;0.007931401
0.20682237246465887;0.7115;0.00792163
0.20682237246465887;0.7117;0.007915438
0.20686078672403196;0.7117;0.007910316
0.20686078672403196;0.7118;0.007897324
0.20705285802089735;0.7118;0.007879251
0.20705285802089735;0.7119;0.007872049
0.20709127228027044;0.7119;0.007871153
0.20709127228027044;0.712;0.007870796
0.2075522433927474;0.712;0.007845748
0.2075522433927474;0.7121;0.007835366
0.2077059004302397;0.7121;0.00782558
0.2077059004302397;0.7122;0.0078227185
0.2077443146896128;0.7122;0.007818077
0.2077443146896128;0.7123;0.007817945
0.20778272894898586;0.7123;0.007808176
0.20778272894898586;0.7124;0.007806608
0.20782114320835895;0.7124;0.0077978387
0.20782114320835895;0.7125;0.007794267
0.2080900430239705;0.7125;0.0077718687
0.2080900430239705;0.7126;0.0077597015
0.2081284572833436;0.7126;0.007755549
0.2081284572833436;0.7128;0.007742437
0.20820528580208975;0.7128;0.007728578
0.20820528580208975;0.713;0.00772395
0.2082437000614628;0.713;0.007723353
0.2082437000614628;0.7131;0.007717123
0.20835894283958206;0.7131;0.007707621
0.20835894283958206;0.7132;0.0076977205
0.20839735709895513;0.7132;0.0076941634
0.20839735709895513;0.7133;0.0076864306
0.2086662569145667;0.7133;0.007630235
0.2086662569145667;0.7134;0.0076263533
0.20870467117393976;0.7134;0.007621191
0.20870467117393976;0.7136;0.0076168347
0.20874308543331285;0.7136;0.007614264
0.20874308543331285;0.7137;0.0076125776
0.20897357098955133;0.7137;0.0075967577
0.20897357098955133;0.7138;0.0075902306
0.20912722802704364;0.7138;0.00757604
0.20912722802704364;0.7139;0.007574597
0.2091656422864167;0.7139;0.007564169
0.2091656422864167;0.7141;0.007555258
0.20935771358328212;0.7141;0.007549812
0.20935771358328212;0.7142;0.0075433827
0.20939612784265518;0.7142;0.0075415294
0.20939612784265518;0.7144;0.0075361165
0.2095497848801475;0.7144;0.007526957
0.2095497848801475;0.7146;0.0075213583
0.2095881991395206;0.7146;0.007520105
0.2095881991395206;0.7147;0.007519449
0.20970344191763982;0.7147;0.007511746
0.20970344191763982;0.7149;0.007499853
0.2097418561770129;0.7149;0.0074996697
0.2097418561770129;0.7151;0.0074912524
0.20989551321450522;0.7151;0.007481943
0.20989551321450522;0.7152;0.0074794376
0.2101644130301168;0.7152;0.007453192
0.2101644130301168;0.7153;0.007450413
0.21024124154886295;0.7153;0.007446339
0.21024124154886295;0.7154;0.007433519
0.21035648432698217;0.7154;0.0074300943
0.21035648432698217;0.7158;0.00742018
0.21043331284572833;0.7158;0.0074064154
0.21043331284572833;0.7159;0.007402607
0.21062538414259374;0.7159;0.007381577
0.21062538414259374;0.716;0.0073800064
0.21085586969883222;0.716;0.007368126
0.21085586969883222;0.7162;0.0073660854
0.21089428395820528;0.7162;0.0073625506
0.21089428395820528;0.7163;0.007358723
0.21093269821757837;0.7163;0.0073545137
0.21093269821757837;0.7164;0.0073466566
0.2110863552550707;0.7164;0.007331859
0.2110863552550707;0.7167;0.00732548
0.21116318377381685;0.7167;0.0073234923
0.21116318377381685;0.7168;0.0073222285
0.21135525507068223;0.7168;0.007309422
0.21135525507068223;0.7169;0.0073051983
0.21139366933005532;0.7169;0.0072969208
0.21139366933005532;0.717;0.0072903614
0.2114320835894284;0.717;0.0072860685
0.2114320835894284;0.7172;0.0072853854
0.21154732636754764;0.7172;0.0072760154
0.21154732636754764;0.7175;0.0072649433
0.2115857406269207;0.7175;0.0072627547
0.2115857406269207;0.7176;0.007257533
0.21173939766441302;0.7176;0.0072345217
0.21173939766441302;0.7177;0.0072306907
0.2117778119237861;0.7177;0.0072270995
0.2117778119237861;0.7178;0.007224104
0.21185464044253227;0.7178;0.007221083
0.21185464044253227;0.7179;0.007220421
0.2120082974800246;0.7179;0.007207286
0.2120082974800246;0.718;0.007202849
0.21208512599877075;0.718;0.007200417
0.21208512599877075;0.7181;0.007196683
0.2121235402581438;0.7181;0.0071926205
0.2121235402581438;0.7182;0.007192179
0.2121619545175169;0.7182;0.007187704
0.2121619545175169;0.7183;0.007187406
0.21231561155500922;0.7183;0.007181345
0.21231561155500922;0.7185;0.007169941
0.21239244007375538;0.7185;0.0071690176
0.21239244007375538;0.7186;0.0071670506
0.21243085433312844;0.7186;0.0071655344
0.21243085433312844;0.7187;0.0071642813
0.21250768285187463;0.7187;0.0071513257
0.21250768285187463;0.7188;0.007149945
0.2125460971112477;0.7188;0.0071477895
0.2125460971112477;0.7189;0.0071473923
0.21262292562999385;0.7189;0.0071410765
0.21262292562999385;0.719;0.0071392665
0.21269975414874;0.719;0.007137757
0.21269975414874;0.7192;0.007126488
0.21300706822372464;0.7192;0.0071012033
0.21300706822372464;0.7193;0.00709123
0.21304548248309774;0.7193;0.0070909895
0.21304548248309774;0.7194;0.007088428
0.2130838967424708;0.7194;0.007085285
0.2130838967424708;0.7195;0.0070813526
0.2131223110018439;0.7195;0.0070749563
0.2131223110018439;0.7196;0.0070720892
0.21316072526121696;0.7196;0.0070681744
0.21316072526121696;0.7197;0.0070668105
0.21319913952059005;0.7197;0.0070596444
0.21319913952059005;0.7198;0.007059065
0.21335279655808237;0.7198;0.007051371
0.21335279655808237;0.72;0.007050708
0.21342962507682853;0.72;0.0070456583
0.21342962507682853;0.7201;0.007045165
0.21350645359557469;0.7201;0.007041583
0.21350645359557469;0.7203;0.007040278
0.21354486785494775;0.7203;0.0070390245
0.21354486785494775;0.7204;0.0070385444
0.21392901044867854;0.7204;0.007001988
0.21392901044867854;0.7208;0.0069858385
0.21396742470805163;0.7208;0.006982423
0.21396742470805163;0.7209;0.0069814106
0.2140058389674247;0.7209;0.006980645
0.2140058389674247;0.721;0.00697739
0.2140442532267978;0.721;0.0069734734
0.2140442532267978;0.7212;0.006965052
0.21408266748617086;0.7212;0.0069648973
0.21408266748617086;0.7213;0.0069632917
0.21431315304240933;0.7213;0.006949073
0.21431315304240933;0.7214;0.0069475607
0.21435156730178243;0.7214;0.006937836
0.21435156730178243;0.7215;0.0069361655
0.2145436385986478;0.7215;0.006922698
0.2145436385986478;0.7216;0.006917857
0.21462046711739396;0.7216;0.006916367
0.21462046711739396;0.7217;0.006904891
0.21473570989551322;0.7217;0.006899978
0.21473570989551322;0.7218;0.0068941
0.21477412415488628;0.7218;0.006890851
0.21477412415488628;0.7219;0.0068879193
0.21481253841425937;0.7219;0.006883781
0.21481253841425937;0.722;0.0068816775
0.21488936693300553;0.722;0.006866357
0.21488936693300553;0.7222;0.006862041
0.2149277811923786;0.7222;0.0068611135
0.2149277811923786;0.7228;0.0068336874
0.21508143822987094;0.7228;0.0068282285
0.21508143822987094;0.7229;0.006827984
0.21531192378610942;0.7229;0.006809514
0.21531192378610942;0.723;0.006807079
0.21538875230485557;0.723;0.006801143
0.21538875230485557;0.7231;0.0068006744
0.21546558082360173;0.7231;0.006788995
0.21546558082360173;0.7232;0.0067873998
0.2156576521204671;0.7232;0.006765948
0.2156576521204671;0.7233;0.0067609986
0.21573448063921327;0.7233;0.006755387
0.21573448063921327;0.7237;0.006743503
0.2158881376767056;0.7237;0.006734577
0.2158881376767056;0.7238;0.006731088
0.21592655193607868;0.7238;0.0067277323
0.21592655193607868;0.724;0.006719063
0.2160417947141979;0.724;0.0067128045
0.2160417947141979;0.7241;0.0067122467
0.21627228027043638;0.7241;0.0067026746
0.21627228027043638;0.7243;0.00670098
0.21654118008604795;0.7243;0.006685091
0.21654118008604795;0.7244;0.0066746185
0.21665642286416717;0.7244;0.006664648
0.21665642286416717;0.7245;0.006657369
0.21677166564228642;0.7245;0.006656333
0.21677166564228642;0.7246;0.0066512893
0.21681007990165949;0.7246;0.0066489647
0.21681007990165949;0.7247;0.006635812
0.21688690842040564;0.7247;0.0066264085
0.21688690842040564;0.7248;0.006624229
0.21692532267977874;0.7248;0.0066195205
0.21692532267977874;0.7249;0.006611688
0.2169637369391518;0.7249;0.0066071805
0.2169637369391518;0.725;0.0066042216
0.21719422249539028;0.725;0.0065916753
0.21719422249539028;0.7251;0.0065916013
0.2173478795328826;0.7251;0.0065799765
0.2173478795328826;0.7252;0.00657939
0.21738629379225569;0.7252;0.006576
0.21738629379225569;0.7253;0.0065748338
0.21750153657037494;0.7253;0.00657055
0.21750153657037494;0.7254;0.006567039
0.217539950829748;0.7254;0.0065646963
0.217539950829748;0.7255;0.0065616486
0.2175783650891211;0.7255;0.0065581216
0.2175783650891211;0.7257;0.00655238
0.21761677934849416;0.7257;0.006551577
0.21761677934849416;0.7258;0.0065375715
0.21780885064535957;0.7258;0.006506685
0.21780885064535957;0.7259;0.0065049846
0.21788567916410573;0.7259;0.006500341
0.21788567916410573;0.726;0.0064968555
0.2179240934234788;0.726;0.0064882976
0.2179240934234788;0.7261;0.0064873286
0.21803933620159804;0.7261;0.0064786286
0.21803933620159804;0.7262;0.006471425
0.2184618930547019;0.7262;0.0064399554
0.2184618930547019;0.7263;0.0064378795
0.218500307314075;0.7263;0.0064374064
0.218500307314075;0.7264;0.0064368737
0.21857713583282115;0.7264;0.006434372
0.21857713583282115;0.7267;0.0064210854
0.21861555009219422;0.7267;0.006418451
0.21861555009219422;0.7268;0.006416135
0.21876920712968653;0.7268;0.0064056427
0.21876920712968653;0.7269;0.006401231
0.2188460356484327;0.7269;0.0063998047
0.2188460356484327;0.727;0.0063969945
0.2190381069452981;0.727;0.0063803396
0.2190381069452981;0.7272;0.0063684504
0.21934542102028273;0.7272;0.0063530416
0.21934542102028273;0.7273;0.0063466667
0.2195759065765212;0.7273;0.006337411
0.2195759065765212;0.7277;0.006321308
0.2197679778733866;0.7277;0.006310169
0.2197679778733866;0.7278;0.006309118
0.21999846342962506;0.7278;0.0062879054
0.21999846342962506;0.728;0.0062843203
0.22019053472649047;0.728;0.0062551894
0.22019053472649047;0.7281;0.0062537617
0.22026736324523663;0.7281;0.006248225
0.22026736324523663;0.7282;0.006246487
0.22030577750460972;0.7282;0.0062375464
0.22030577750460972;0.7283;0.006230447
0.2204978488014751;0.7283;0.006222185
0.2204978488014751;0.7284;0.006222014
0.2205362630608482;0.7284;0.0062159332
0.2205362630608482;0.7285;0.0062145223
0.22072833435771358;0.7285;0.00620563
0.22072833435771358;0.7288;0.0062007094
0.22118930547019053;0.7288;0.0061646127
0.22118930547019053;0.7289;0.00616403
0.22122771972956362;0.7289;0.0061609745
0.22122771972956362;0.729;0.006160931
0.22130454824830978;0.729;0.0061431183
0.22130454824830978;0.7292;0.0061358996
0.221419791026429;0.7292;0.0061305133
0.221419791026429;0.7293;0.0061292243
0.22153503380454825;0.7293;0.0061256895
0.22153503380454825;0.7294;0.0061253803
0.2219575906576521;0.7294;0.0060899677
0.2219575906576521;0.7299;0.006081828
0.2219960049170252;0.7299;0.006078504
0.2219960049170252;0.73;0.006070255
0.2223417332513829;0.73;0.0060406122
0.2223417332513829;0.7301;0.006034917
0.222380147510756;0.7301;0.0060344716
0.222380147510756;0.7302;0.006031276
0.22261063306699447;0.7302;0.006004225
0.22261063306699447;0.7303;0.0059960485
0.22272587584511372;0.7303;0.005991773
0.22272587584511372;0.7304;0.005990997
0.22287953288260604;0.7304;0.005974946
0.22287953288260604;0.7305;0.005972545
0.22299477566072526;0.7305;0.005964878
0.22299477566072526;0.7306;0.005964463
0.22322526121696373;0.7306;0.0059478926
0.22322526121696373;0.7307;0.005947398
0.22353257529194837;0.7307;0.005926546
0.22353257529194837;0.7308;0.005925619
0.22372464658881377;0.7308;0.0059091346
0.22372464658881377;0.7309;0.0059036044
0.22391671788567916;0.7309;0.0058911066
0.22391671788567916;0.731;0.005889832
0.22399354640442531;0.731;0.005887244
0.22399354640442531;0.7311;0.0058847605
0.22407037492317147;0.7311;0.0058803596
0.22407037492317147;0.7312;0.0058741993
0.22418561770129072;0.7312;0.0058678943
0.22418561770129072;0.7313;0.0058653792
0.22426244622003688;0.7313;0.0058625177
0.22426244622003688;0.7314;0.0058624675
0.2244161032575292;0.7314;0.0058549596
0.2244161032575292;0.7315;0.005854784
0.22449293177627536;0.7315;0.0058450187
0.22449293177627536;0.7317;0.0058405753
0.22480024585126;0.7317;0.0058198995
0.22480024585126;0.7318;0.0058192005
0.22499231714812537;0.7318;0.005791313
0.22499231714812537;0.7319;0.0057879486
0.22503073140749846;0.7319;0.005787482
0.22503073140749846;0.732;0.005785114
0.22518438844499078;0.732;0.005770492
0.22518438844499078;0.7322;0.005761908
0.22522280270436387;0.7322;0.005761811
0.22522280270436387;0.7323;0.005761776
0.22526121696373694;0.7323;0.005759215
0.22526121696373694;0.7324;0.0057567954
0.2253380454824831;0.7324;0.0057521355
0.2253380454824831;0.7326;0.005747965
0.22541487400122925;0.7326;0.005740813
0.22541487400122925;0.7327;0.0057392777
0.2255301167793485;0.7327;0.00572957
0.2255301167793485;0.7328;0.0057293554
0.22560694529809466;0.7328;0.005728954
0.22560694529809466;0.733;0.00572679
0.2258758451137062;0.733;0.0057070195
0.2258758451137062;0.7331;0.0057064723
0.22595267363245236;0.7331;0.0057016243
0.22595267363245236;0.7333;0.0056982413
0.22599108789182545;0.7333;0.005697458
0.22599108789182545;0.7334;0.0056967
0.22637523048555624;0.7334;0.005672115
0.22637523048555624;0.7335;0.0056713074
0.22652888752304856;0.7335;0.0056584626
0.22652888752304856;0.7336;0.005654311
0.22656730178242163;0.7336;0.005654154
0.22656730178242163;0.7337;0.0056492994
0.22660571604179472;0.7337;0.0056466404
0.22660571604179472;0.7339;0.0056444067
0.22714351567301783;0.7339;0.00561679
0.22714351567301783;0.734;0.0056103235
0.22729717271051014;0.734;0.0056047854
0.22729717271051014;0.7341;0.0056009702
0.22745082974800246;0.7341;0.005592739
0.22745082974800246;0.7342;0.005590338
0.22764290104486787;0.7342;0.0055801566
0.22764290104486787;0.7343;0.0055790045
0.2279118008604794;0.7343;0.0055543357
0.2279118008604794;0.7344;0.0055535454
0.22818070067609098;0.7344;0.005543939
0.22818070067609098;0.7345;0.005538617
0.2283343577135833;0.7345;0.0055206334
0.2283343577135833;0.7348;0.0055084443
0.22844960049170251;0.7348;0.0055026184
0.22844960049170251;0.735;0.0055006156
0.22856484326982177;0.735;0.005496492
0.22856484326982177;0.7352;0.0054865796
0.22860325752919483;0.7352;0.00548396
0.22860325752919483;0.7353;0.005481479
0.2288337430854333;0.7353;0.0054525
0.2288337430854333;0.7354;0.005450851
0.22902581438229871;0.7354;0.0054215053
0.22902581438229871;0.7358;0.0054134545
0.22910264290104487;0.7358;0.005407473
0.22910264290104487;0.7359;0.0054058237
0.22917947141979103;0.7359;0.0054019275
0.22917947141979103;0.736;0.0054005464
0.22933312845728335;0.736;0.00538841
0.22933312845728335;0.7361;0.0053869737
0.2294099569760295;0.7361;0.0053844308
0.2294099569760295;0.7363;0.005382673
0.22952519975414873;0.7363;0.005375065
0.22952519975414873;0.7364;0.0053747213
0.22964044253226798;0.7364;0.005372086
0.22964044253226798;0.7365;0.005371265
0.22971727105101414;0.7365;0.0053689806
0.22971727105101414;0.7366;0.005363896
0.2297556853103872;0.7366;0.0053609875
0.2297556853103872;0.7367;0.005360923
0.2297940995697603;0.7367;0.0053580864
0.2297940995697603;0.7368;0.005353502
0.22998617086662568;0.7368;0.0053380835
0.22998617086662568;0.7369;0.0053353133
0.23006299938537186;0.7369;0.005328952
0.23006299938537186;0.737;0.005326771
0.23013982790411802;0.737;0.0053244415
0.23013982790411802;0.7372;0.005314722
0.23025507068223725;0.7372;0.005306019
0.23025507068223725;0.7373;0.005305174
0.23060079901659497;0.7373;0.005285581
0.23060079901659497;0.7374;0.005284524
0.23067762753534113;0.7374;0.0052773226
0.23067762753534113;0.7376;0.0052633453
0.23098494161032576;0.7376;0.00524521
0.23098494161032576;0.7377;0.0052445712
0.23110018438844498;0.7377;0.0052378583
0.23110018438844498;0.7378;0.0052378178
0.23121542716656424;0.7378;0.0052317074
0.23121542716656424;0.7379;0.0052313386
0.23133066994468346;0.7379;0.005228706
0.23133066994468346;0.738;0.005227277
0.23136908420405655;0.738;0.005226579
0.23136908420405655;0.7383;0.0052235583
0.23140749846342962;0.7383;0.0052222665
0.23140749846342962;0.7384;0.005219032
0.23171481253841425;0.7384;0.005199461
0.23171481253841425;0.7385;0.0051993276
0.23198371235402582;0.7385;0.0051759253
0.23198371235402582;0.7387;0.0051731984
0.23209895513214504;0.7387;0.005163865
0.23209895513214504;0.7389;0.005154908
0.23213736939151813;0.7389;0.0051543666
0.23213736939151813;0.739;0.005153257
0.2323678549477566;0.739;0.005133075
0.2323678549477566;0.7391;0.0051328302
0.23325138291333744;0.7391;0.0050733257
0.23325138291333744;0.7393;0.005054644
0.23336662569145666;0.7393;0.0050491462
0.23336662569145666;0.7394;0.005045712
0.23352028272894898;0.7394;0.0050237947
0.23352028272894898;0.7395;0.0050221086
0.23355869698832207;0.7395;0.0050196606
0.23355869698832207;0.7397;0.0050186585
0.23363552550706823;0.7397;0.0050159963
0.23363552550706823;0.7398;0.005015904
0.2337123540258144;0.7398;0.0050118472
0.2337123540258144;0.7401;0.0050088284
0.23378918254456055;0.7401;0.005006357
0.23378918254456055;0.7404;0.004995975
0.2338660110633067;0.7404;0.004990687
0.2338660110633067;0.7405;0.004990149
0.23390442532267977;0.7405;0.00498687
0.23390442532267977;0.7406;0.004986559
0.23398125384142593;0.7406;0.0049815774
0.23398125384142593;0.7408;0.004972268
0.23401966810079902;0.7408;0.0049696937
0.23401966810079902;0.7409;0.0049687964
0.2342501536570375;0.7409;0.004964548
0.2342501536570375;0.7411;0.004963593
0.23432698217578365;0.7411;0.004960659
0.23432698217578365;0.7412;0.004958653
0.2345958819913952;0.7412;0.0049449247
0.2345958819913952;0.7413;0.0049420027
0.23482636754763367;0.7413;0.0049308315
0.23482636754763367;0.7414;0.0049302275
0.23486478180700676;0.7414;0.004926231
0.23486478180700676;0.7416;0.004917626
0.23490319606637983;0.7416;0.00491502
0.23490319606637983;0.7419;0.004908823
0.23498002458512599;0.7419;0.0049047875
0.23498002458512599;0.742;0.004903107
0.2352105101413645;0.742;0.004891929
0.2352105101413645;0.7421;0.0048861764
0.23528733866011065;0.7421;0.004882043
0.23528733866011065;0.7423;0.0048801163
0.23551782421634912;0.7423;0.0048638363
0.23551782421634912;0.7424;0.004859811
0.23597879532882607;0.7424;0.0048162593
0.23597879532882607;0.7425;0.004814741
0.23605562384757223;0.7425;0.004812655
0.23605562384757223;0.7426;0.0048109693
0.2362861094038107;0.7426;0.0048008985
0.2362861094038107;0.7428;0.0047966507
0.2372080516287646;0.7428;0.004722357
0.2372080516287646;0.7429;0.0047204546
0.23728488014751076;0.7429;0.0047162115
0.23728488014751076;0.743;0.0047159865
0.23743853718500307;0.743;0.0047090184
0.23743853718500307;0.7431;0.0047088275
0.23763060848186848;0.7431;0.00469971
0.23763060848186848;0.7432;0.0046995785
0.23770743700061464;0.7432;0.004698165
0.23770743700061464;0.7433;0.0046960698
0.23786109403810696;0.7433;0.004688986
0.23786109403810696;0.7434;0.0046863337
0.23789950829748002;0.7434;0.004685609
0.23789950829748002;0.7436;0.004682472
0.23862937922556854;0.7436;0.0046438593
0.23862937922556854;0.7437;0.004643497
0.2387062077443147;0.7437;0.0046405448
0.2387062077443147;0.7438;0.004640022
0.23916717885679165;0.7438;0.0046006744
0.23916717885679165;0.7439;0.004599377
0.23928242163491087;0.7439;0.0045820833
0.23928242163491087;0.744;0.004576248
0.23932083589428396;0.744;0.0045753894
0.23932083589428396;0.7441;0.004574397
0.23943607867240319;0.7441;0.004566131
0.23943607867240319;0.7443;0.0045630033
0.23966656422864166;0.7443;0.004556121
0.23966656422864166;0.7444;0.0045521073
0.23970497848801475;0.7444;0.004549143
0.23970497848801475;0.7445;0.00454755
0.23982022126613398;0.7445;0.0045453417
0.23982022126613398;0.7447;0.0045439545
0.24008912108174554;0.7447;0.004534651
0.24008912108174554;0.745;0.0045293006
0.24039643515673018;0.745;0.0045083975
0.24039643515673018;0.7451;0.004507139
0.24058850645359559;0.7451;0.0044945814
0.24058850645359559;0.7452;0.004493315
0.2407421634910879;0.7452;0.004486701
0.2407421634910879;0.7453;0.0044852886
0.24078057775046097;0.7453;0.0044774483
0.24078057775046097;0.7454;0.004476967
0.24085740626920712;0.7454;0.004475807
0.24085740626920712;0.7455;0.004472614
0.24089582052858022;0.7455;0.0044723474
0.24089582052858022;0.7456;0.00446835
0.24101106330669944;0.7456;0.0044633443
0.24101106330669944;0.7457;0.004462697
0.24104947756607253;0.7457;0.0044624256
0.24104947756607253;0.7458;0.004459465
0.2411263060848187;0.7458;0.0044550807
0.2411263060848187;0.7459;0.0044534127
0.2414720344191764;0.7459;0.004435723
0.2414720344191764;0.746;0.0044347625
0.24177934849416102;0.746;0.0044245427
0.24177934849416102;0.7461;0.004422289
0.24193300553165334;0.7461;0.0044125565
0.24193300553165334;0.7462;0.004407765
0.24197141979102643;0.7462;0.0044052824
0.24197141979102643;0.7463;0.004403643
0.24212507682851875;0.7463;0.004390627
0.24212507682851875;0.7464;0.004389938
0.2421634910878918;0.7464;0.0043893307
0.2421634910878918;0.7467;0.004387833
0.24231714812538413;0.7467;0.0043863594
0.24231714812538413;0.7469;0.004378276
0.24247080516287645;0.7469;0.004369134
0.24247080516287645;0.7473;0.0043410216
0.24254763368162263;0.7473;0.0043347236
0.24254763368162263;0.7474;0.00433148
0.24270129071911495;0.7474;0.004327883
0.24270129071911495;0.7477;0.004319422
0.2427781192378611;0.7477;0.004316462
0.2427781192378611;0.7478;0.0043147774
0.24285494775660726;0.7478;0.0043130494
0.24285494775660726;0.7479;0.004312448
0.24293177627535342;0.7479;0.004308857
0.24293177627535342;0.7481;0.004296326
0.2429701905347265;0.7481;0.0042940504
0.2429701905347265;0.7482;0.0042933356
0.2431622618315919;0.7482;0.004287411
0.2431622618315919;0.7483;0.0042811446
0.2433159188690842;0.7483;0.0042782295
0.2433159188690842;0.7484;0.0042773094
0.2435464044253227;0.7484;0.0042668874
0.2435464044253227;0.7485;0.004261977
0.2436616472034419;0.7485;0.0042581037
0.2436616472034419;0.7486;0.0042518005
0.24396896127842654;0.7486;0.0042396346
0.24396896127842654;0.7487;0.004237303
0.2440457897971727;0.7487;0.004232085
0.2440457897971727;0.7488;0.0042319447
0.24412261831591886;0.7488;0.004226858
0.24412261831591886;0.7489;0.0042224666
0.24416103257529195;0.7489;0.004221893
0.24416103257529195;0.7491;0.0042179986
0.24427627535341118;0.7491;0.0042170407
0.24427627535341118;0.7495;0.004212159
0.24435310387215733;0.7495;0.004210498
0.24435310387215733;0.7496;0.0042081666
0.24446834665027659;0.7496;0.0042024646
0.24446834665027659;0.7498;0.004201175
0.24473724646588813;0.7498;0.0041860295
0.24473724646588813;0.7499;0.0041820705
0.24512138905961894;0.7499;0.0041677817
0.24512138905961894;0.75;0.004164948
0.24527504609711126;0.75;0.004163014
0.24527504609711126;0.7501;0.004158493
0.24535187461585742;0.7501;0.004152962
0.24535187461585742;0.7502;0.0041525895
0.24546711739397664;0.7502;0.004151305
0.24546711739397664;0.7504;0.004148193
0.24550553165334973;0.7504;0.0041479445
0.24550553165334973;0.7505;0.0041466523
0.2457360172095882;0.7505;0.00413716
0.2457360172095882;0.7506;0.004136287
0.24604333128457284;0.7506;0.0041203867
0.24604333128457284;0.7508;0.004115444
0.24642747387830363;0.7508;0.004090833
0.24642747387830363;0.7509;0.004087694
0.2468500307314075;0.7509;0.004060191
0.2468500307314075;0.7511;0.0040532635
0.24696527350952674;0.7511;0.0040485063
0.24696527350952674;0.7513;0.004045023
0.2470036877688998;0.7513;0.0040407134
0.2470036877688998;0.7516;0.0040345727
0.24708051628764596;0.7516;0.004028214
0.24708051628764596;0.7517;0.004027427
0.24723417332513828;0.7517;0.0040242146
0.24723417332513828;0.7518;0.0040207696
0.24727258758451137;0.7518;0.00401476
0.24727258758451137;0.7519;0.004012869
0.24731100184388444;0.7519;0.004008871
0.24731100184388444;0.7521;0.0040063425
0.24734941610325753;0.7521;0.0040051043
0.24734941610325753;0.7522;0.0040044775
0.24754148740012294;0.7522;0.0039944113
0.24754148740012294;0.7523;0.00399257
0.247579901659496;0.7523;0.0039899545
0.247579901659496;0.7524;0.0039895037
0.24769514443761526;0.7524;0.0039788433
0.24769514443761526;0.7525;0.0039778594
0.2477719729563614;0.7525;0.0039658393
0.2477719729563614;0.7526;0.003962539
0.24792562999385373;0.7526;0.0039517824
0.24792562999385373;0.7527;0.0039449977
0.24827135832821143;0.7527;0.0039384663
0.24827135832821143;0.7529;0.0039361306
0.24830977258758452;0.7529;0.0039350875
0.24830977258758452;0.7531;0.003934035
0.24846342962507684;0.7531;0.0039266786
0.24846342962507684;0.7532;0.00392569
0.2485018438844499;0.7532;0.0039251912
0.2485018438844499;0.7533;0.0039244266
0.24861708666256915;0.7533;0.00391811
0.24861708666256915;0.7535;0.0039151185
0.24877074370006147;0.7535;0.0039131152
0.24877074370006147;0.7538;0.003907895
0.24919330055316533;0.7538;0.0038899758
0.24919330055316533;0.7539;0.0038894797
0.24930854333128458;0.7539;0.0038856498
0.24930854333128458;0.754;0.0038768384
0.24934695759065764;0.754;0.003876687
0.24934695759065764;0.7542;0.003875379
0.24950061462814996;0.7542;0.003865348
0.24950061462814996;0.7543;0.0038651137
0.24969268592501537;0.7543;0.0038552373
0.24969268592501537;0.7545;0.0038485308
0.2499615857406269;0.7545;0.0038290718
0.2499615857406269;0.7546;0.0038235711
0.25;0.7546;0.003817985
0.25;0.7548;0.0038161778
0.25003841425937307;0.7548;0.0038080197
0.25003841425937307;0.755;0.003804382
0.2501536570374923;0.755;0.0037962855
0.2501536570374923;0.7552;0.0037897986
0.25026889981561157;0.7552;0.003781214
0.25026889981561157;0.7553;0.0037806462
0.25030731407498463;0.7553;0.0037785913
0.25030731407498463;0.7554;0.0037721735
0.25061462814996927;0.7554;0.003757851
0.25061462814996927;0.7555;0.00375763
0.25103718500307315;0.7555;0.0037386264
0.25103718500307315;0.7556;0.0037380783
0.2511140135218193;0.7556;0.0037357816
0.2511140135218193;0.7559;0.0037323013
0.25119084204056547;0.7559;0.0037295767
0.25119084204056547;0.756;0.003724353
0.2512676705593116;0.756;0.0037236176
0.2512676705593116;0.7561;0.0037209638
0.25145974185617703;0.7561;0.0037173275
0.25145974185617703;0.7562;0.0037172067
0.25153657037492316;0.7562;0.0037151265
0.25153657037492316;0.7563;0.0037151047
0.2516902274124155;0.7563;0.0037052736
0.2516902274124155;0.7564;0.0037042277
0.25172864167178854;0.7564;0.003703602
0.25172864167178854;0.7567;0.0036978435
0.25188229870928086;0.7567;0.0036909014
0.25188229870928086;0.7568;0.0036908558
0.2520359557467732;0.7568;0.0036813722
0.2520359557467732;0.7569;0.0036794993
0.252420098340504;0.7569;0.0036563862
0.252420098340504;0.757;0.0036563615
0.2524969268592501;0.757;0.003651573
0.2524969268592501;0.7571;0.0036513777
0.2525737553779963;0.7571;0.0036500085
0.2525737553779963;0.7572;0.003649423
0.25268899815611556;0.7572;0.0036414573
0.25268899815611556;0.7573;0.0036411486
0.25288106945298094;0.7573;0.0036372105
0.25288106945298094;0.7574;0.0036361425
0.2531499692685925;0.7574;0.003623413
0.2531499692685925;0.7575;0.0036211612
0.25322679778733864;0.7575;0.0036187374
0.25322679778733864;0.7576;0.0036183007
0.2534188690842041;0.7576;0.0036122475
0.2534188690842041;0.7578;0.0036087371
0.2534956976029502;0.7578;0.0036068778
0.2534956976029502;0.7579;0.0036057483
0.25380301167793484;0.7579;0.003584994
0.25380301167793484;0.758;0.0035847048
0.2538414259373079;0.758;0.003581279
0.2538414259373079;0.7582;0.003577973
0.25395666871542716;0.7582;0.0035726242
0.25395666871542716;0.7583;0.003568111
0.25430239704978486;0.7583;0.003558513
0.25430239704978486;0.7584;0.003556501
0.2548017824216349;0.7584;0.0035469565
0.2548017824216349;0.7585;0.003546841
0.2550706822372465;0.7585;0.003528895
0.2550706822372465;0.7586;0.0035262876
0.25510909649661956;0.7586;0.0035260422
0.25510909649661956;0.759;0.0035228687
0.2551475107559926;0.759;0.0035226843
0.2551475107559926;0.7591;0.0035204263
0.25530116779348494;0.7591;0.0035150643
0.25530116779348494;0.7592;0.0035143956
0.2553779963122311;0.7592;0.0035096048
0.2553779963122311;0.7593;0.0035086009
0.25545482483097726;0.7593;0.003506907
0.25545482483097726;0.7594;0.0035056497
0.25587738168408114;0.7594;0.003483274
0.25587738168408114;0.7595;0.0034798782
0.25595421020282727;0.7595;0.003477487
0.25595421020282727;0.7596;0.0034770942
0.2560694529809465;0.7596;0.0034726777
0.2560694529809465;0.7597;0.003471838
0.256299938537185;0.7597;0.0034562533
0.256299938537185;0.7598;0.0034559832
0.2563383527965581;0.7598;0.0034552603
0.2563383527965581;0.7599;0.0034546084
0.25637676705593115;0.7599;0.0034541015
0.25637676705593115;0.7601;0.003448858
0.25645359557467734;0.7601;0.0034477431
0.25645359557467734;0.7602;0.003447542
0.25656883835279654;0.7602;0.0034461138
0.25656883835279654;0.7606;0.0034427587
0.25679932390903504;0.7606;0.0034282755
0.25679932390903504;0.7607;0.0034256296
0.25687615242778117;0.7607;0.0034232142
0.25687615242778117;0.7608;0.0034218812
0.2569145666871543;0.7608;0.00342056
0.2569145666871543;0.7609;0.0034203604
0.2570298094652735;0.7609;0.0034171278
0.2570298094652735;0.761;0.0034168314
0.25729870928088505;0.761;0.0034079908
0.25729870928088505;0.7611;0.0034069705
0.2574139520590043;0.7611;0.00340421
0.2574139520590043;0.7612;0.003403612
0.25749078057775043;0.7612;0.00340224
0.25749078057775043;0.7614;0.0033986
0.2577980946527351;0.7614;0.0033888866
0.2577980946527351;0.7617;0.0033882
0.25810540872771975;0.7617;0.003381621
0.25810540872771975;0.7619;0.003376121
0.25829748002458514;0.7619;0.0033707463
0.25829748002458514;0.7623;0.0033677977
0.2586816226183159;0.7623;0.0033544265
0.2586816226183159;0.7624;0.0033543396
0.2588352796558082;0.7624;0.0033438534
0.2588352796558082;0.7625;0.0033410783
0.25895052243392747;0.7625;0.0033357937
0.25895052243392747;0.7626;0.0033356405
0.2594883220651506;0.7626;0.0033184213
0.2594883220651506;0.7627;0.0033165053
0.25952673632452367;0.7627;0.0033155147
0.25952673632452367;0.7628;0.0033136953
0.2596035648432698;0.7628;0.0033126445
0.2596035648432698;0.7629;0.003312505
0.25979563614013523;0.7629;0.0033085947
0.25979563614013523;0.763;0.0033083148
0.25994929317762755;0.763;0.0033034082
0.25994929317762755;0.7632;0.0033026568
0.260179778733866;0.7632;0.0032918393
0.260179778733866;0.7634;0.003289365
0.26044867854947756;0.7634;0.0032779493
0.26044867854947756;0.7636;0.0032772722
0.2608328211432084;0.7636;0.0032624966
0.2608328211432084;0.7637;0.0032620342
0.2609480639213276;0.7637;0.0032589613
0.2609480639213276;0.7638;0.003258899
0.26102489244007376;0.7638;0.0032550236
0.26102489244007376;0.7639;0.003254233
0.26106330669944683;0.7639;0.003253105
0.26106330669944683;0.7641;0.003248923
0.2611017209588199;0.7641;0.003248704
0.2611017209588199;0.7642;0.0032484033
0.26144744929317765;0.7642;0.0032335212
0.26144744929317765;0.7643;0.0032278113
0.2615242778119238;0.7643;0.003226075
0.2615242778119238;0.7644;0.0032253286
0.2618700061462815;0.7644;0.003213134
0.2618700061462815;0.7647;0.0032094258
0.26252304855562386;0.7647;0.0031874208
0.26252304855562386;0.7648;0.0031844291
0.26259987707437;0.7648;0.0031794584
0.26259987707437;0.7649;0.0031774626
0.26309926244622006;0.7649;0.003162389
0.26309926244622006;0.7651;0.0031557179
0.2634065765212047;0.7651;0.0031412304
0.2634065765212047;0.7653;0.0031398288
0.26386754763368164;0.7653;0.0031279372
0.26386754763368164;0.7654;0.0031272017
0.2640980331899201;0.7654;0.0031176885
0.2640980331899201;0.7655;0.0031166314
0.26413644744929315;0.7655;0.0031153306
0.26413644744929315;0.7656;0.0031138817
0.264520590043024;0.7656;0.0031035554
0.264520590043024;0.7657;0.0031029964
0.2645974185617701;0.7657;0.0030996185
0.2645974185617701;0.7658;0.0030983845
0.26490473263675474;0.7658;0.0030898831
0.26490473263675474;0.7659;0.0030882675
0.2655961893054702;0.7659;0.003064571
0.2655961893054702;0.766;0.0030642217
0.26601874615857407;0.766;0.0030449
0.26601874615857407;0.7661;0.003042153
0.2662492317148125;0.7661;0.0030359717
0.2662492317148125;0.7662;0.0030356909
0.26628764597418564;0.7662;0.0030352331
0.26628764597418564;0.7664;0.0030340974
0.26659496004917027;0.7664;0.0030310997
0.26659496004917027;0.7665;0.0030308655
0.2666717885679164;0.7665;0.0030301427
0.2666717885679164;0.7668;0.0030277064
0.2670559311616472;0.7668;0.003021032
0.2670559311616472;0.7669;0.0030204556
0.26732483097725873;0.7669;0.003010654
0.26732483097725873;0.767;0.0030102618
0.26778580208973574;0.767;0.0030005279
0.26778580208973574;0.7672;0.0029979022
0.26809311616472037;0.7672;0.0029848956
0.26809311616472037;0.7673;0.0029846071
0.26820835894283956;0.7673;0.0029808478
0.26820835894283956;0.7676;0.0029761395
0.2683620159803319;0.7676;0.002969516
0.2683620159803319;0.7677;0.0029685295
0.26843884449907807;0.7677;0.002968058
0.26843884449907807;0.7679;0.002966756
0.2685925015365704;0.7679;0.0029652764
0.2685925015365704;0.768;0.002965051
0.26870774431468963;0.768;0.0029599653
0.26870774431468963;0.7681;0.0029593795
0.26882298709280883;0.7681;0.0029565908
0.26882298709280883;0.7682;0.0029559196
0.26886140135218195;0.7682;0.0029538705
0.26886140135218195;0.7683;0.0029533936
0.26905347264904733;0.7683;0.0029497808
0.26905347264904733;0.7684;0.0029484825
0.26936078672403196;0.7684;0.0029373222
0.26936078672403196;0.7685;0.0029371034
0.26939920098340503;0.7685;0.0029338934
0.26939920098340503;0.7686;0.0029337679
0.2694760295021512;0.7686;0.0029317879
0.2694760295021512;0.7687;0.002931437
0.2696681007990166;0.7687;0.0029269634
0.2696681007990166;0.7688;0.0029253203
0.2700138291333743;0.7688;0.0029158832
0.2700138291333743;0.7689;0.00291523
0.27012907191149355;0.7689;0.0029106305
0.27012907191149355;0.7691;0.002908267
0.2701674861708666;0.7691;0.0029074913
0.2701674861708666;0.7692;0.0029063832
0.2703979717271051;0.7692;0.0028972402
0.2703979717271051;0.7693;0.002891924
0.2706668715427167;0.7693;0.0028889668
0.2706668715427167;0.7694;0.002879807
0.2710125998770744;0.7694;0.002866043
0.2710125998770744;0.7695;0.0028619524
0.2710894283958205;0.7695;0.0028584604
0.2710894283958205;0.7698;0.0028566187
0.271319913952059;0.7698;0.0028448708
0.271319913952059;0.7699;0.0028422957
0.27139674247080514;0.7699;0.0028362805
0.27139674247080514;0.7701;0.002832252
0.2715119852489244;0.7701;0.002828519
0.2715119852489244;0.7702;0.0028282562
0.27155039950829746;0.7702;0.0028253975
0.27155039950829746;0.7703;0.0028236865
0.2717424708051629;0.7703;0.002817177
0.2717424708051629;0.7704;0.0028144442
0.2718961278426552;0.7704;0.002808603
0.2718961278426552;0.7705;0.0028083639
0.2721650276582667;0.7705;0.0027917752
0.2721650276582667;0.7707;0.002789853
0.272280270436386;0.7707;0.0027856594
0.272280270436386;0.7708;0.0027839206
0.27231868469575904;0.7708;0.002783735
0.27231868469575904;0.7709;0.0027821294
0.2726259987707437;0.7709;0.002775809
0.2726259987707437;0.771;0.002775395
0.2726644130301168;0.771;0.002773812
0.2726644130301168;0.7711;0.0027696786
0.2730869698832207;0.7711;0.002754719
0.2730869698832207;0.7712;0.0027545765
0.27320221266133987;0.7712;0.0027501343
0.27320221266133987;0.7713;0.0027458963
0.2735095267363245;0.7713;0.0027304504
0.2735095267363245;0.7715;0.002728717
0.27362476951444376;0.7715;0.0027272415
0.27362476951444376;0.7717;0.0027234962
0.2740857406269207;0.7717;0.0027079335
0.2740857406269207;0.7718;0.0027053226
0.2741625691456669;0.7718;0.0027043945
0.2741625691456669;0.7719;0.0027023163
0.2744698832206515;0.7719;0.0026927907
0.2744698832206515;0.7722;0.0026860975
0.2746619545175169;0.7722;0.0026808148
0.2746619545175169;0.7723;0.0026803806
0.27473878303626303;0.7723;0.0026789901
0.27473878303626303;0.7724;0.0026784437
0.27477719729563616;0.7724;0.0026769617
0.27477719729563616;0.7725;0.0026768832
0.27512292562999385;0.7725;0.0026663102
0.27512292562999385;0.7726;0.0026654718
0.27519975414874004;0.7726;0.0026648156
0.27519975414874004;0.7727;0.0026636228
0.27535341118623236;0.7727;0.0026606272
0.27535341118623236;0.7728;0.0026591916
0.2755838967424708;0.7728;0.0026462325
0.2755838967424708;0.7729;0.0026449948
0.27604486785494775;0.7729;0.0026337253
0.27604486785494775;0.773;0.0026314782
0.27612169637369394;0.773;0.0026303034
0.27612169637369394;0.7731;0.0026302377
0.27627535341118625;0.7731;0.002626179
0.27627535341118625;0.7732;0.0026237124
0.2763521819299324;0.7732;0.0026202938
0.2763521819299324;0.7733;0.002619436
0.27681315304240933;0.7733;0.0026050166
0.27681315304240933;0.7735;0.0025968067
0.2770052243392747;0.7735;0.0025911818
0.2770052243392747;0.7737;0.0025891447
0.27704363859864783;0.7737;0.0025864665
0.27704363859864783;0.7739;0.0025815535
0.27712046711739396;0.7739;0.002577888
0.27712046711739396;0.774;0.0025778224
0.27731253841425935;0.774;0.0025729323
0.27731253841425935;0.7741;0.0025727006
0.27746619545175166;0.7741;0.0025670275
0.27746619545175166;0.7742;0.0025613823
0.27796558082360173;0.7742;0.0025476087
0.27796558082360173;0.7743;0.0025462161
0.278080823601721;0.7743;0.0025426708
0.278080823601721;0.7745;0.002540915
0.27846496619545175;0.7745;0.0025318665
0.27846496619545175;0.7746;0.0025314393
0.27904118008604795;0.7746;0.0025154718
0.27904118008604795;0.7747;0.0025149276
0.2791180086047941;0.7747;0.002513645
0.2791180086047941;0.7748;0.002512362
0.27923325138291333;0.7748;0.002507628
0.27923325138291333;0.7749;0.0025069343
0.279578979717271;0.7749;0.0024973203
0.279578979717271;0.7751;0.0024944239
0.2796558082360172;0.7751;0.002493133
0.2796558082360172;0.7752;0.0024910797
0.2800783650891211;0.7752;0.0024810147
0.2800783650891211;0.7753;0.0024802191
0.2802704363859865;0.7753;0.002469306
0.2802704363859865;0.7754;0.002468992
0.28046250768285186;0.7754;0.002461222
0.28046250768285186;0.7755;0.0024608953
0.2806161647203442;0.7755;0.0024568718
0.2806161647203442;0.7756;0.0024568397
0.2808082360172096;0.7756;0.0024547973
0.2808082360172096;0.7757;0.0024544897
0.2809234787953288;0.7757;0.0024530408
0.2809234787953288;0.7758;0.002452336
0.28096189305470193;0.7758;0.0024478196
0.28096189305470193;0.776;0.0024470096
0.281000307314075;0.776;0.002446452
0.281000307314075;0.7761;0.002445118
0.28123079287031344;0.7761;0.0024319727
0.28123079287031344;0.7762;0.0024314616
0.2814228641671789;0.7762;0.0024237488
0.2814228641671789;0.7763;0.0024235942
0.28153810694529807;0.7763;0.002419518
0.28153810694529807;0.7764;0.0024179996
0.2816917639827904;0.7764;0.0024136165
0.2816917639827904;0.7765;0.0024129923
0.281999078057775;0.7765;0.0024048507
0.281999078057775;0.7766;0.0024033713
0.28230639213275965;0.7766;0.002389892
0.28230639213275965;0.7767;0.002387926
0.2824984634296251;0.7767;0.002380775
0.2824984634296251;0.7768;0.0023802554
0.2825752919483712;0.7768;0.002375289
0.2825752919483712;0.7769;0.002374058
0.2837661339889367;0.7769;0.0023375999
0.2837661339889367;0.777;0.002336235
0.2840734480639213;0.777;0.0023240175
0.2840734480639213;0.7771;0.002323646
0.28422710510141364;0.7771;0.0023172847
0.28422710510141364;0.7772;0.002316266
0.284419176398279;0.7772;0.0023107142
0.284419176398279;0.7773;0.002310275
0.2844960049170252;0.7773;0.0023071119
0.2844960049170252;0.7774;0.0023058322
0.28453441917639827;0.7774;0.0023047149
0.28453441917639827;0.7775;0.002303852
0.2846496619545175;0.7775;0.0022962377
0.2846496619545175;0.7776;0.0022956298
0.28472649047326365;0.7776;0.0022947644
0.28472649047326365;0.7777;0.0022934997
0.28476490473263677;0.7777;0.0022916195
0.28476490473263677;0.7778;0.002289692
0.2849185617701291;0.7778;0.0022803165
0.2849185617701291;0.778;0.0022785773
0.28503380454824834;0.778;0.0022773838
0.28503380454824834;0.7781;0.0022761505
0.2850722188076214;0.7781;0.0022749773
0.2850722188076214;0.7782;0.0022747624
0.28545636140135217;0.7782;0.0022673148
0.28545636140135217;0.7783;0.0022672075
0.2854947756607253;0.7783;0.002266853
0.2854947756607253;0.7784;0.002266415
0.28572526121696373;0.7784;0.0022614694
0.28572526121696373;0.7785;0.0022610924
0.2859173325138291;0.7785;0.002253774
0.2859173325138291;0.7786;0.0022524132
0.28607098955132143;0.7786;0.0022486353
0.28607098955132143;0.7787;0.0022485112
0.28610940381069455;0.7787;0.002247735
0.28610940381069455;0.7788;0.0022476332
0.28645513214505225;0.7788;0.0022360869
0.28645513214505225;0.7789;0.002234603
0.2865703749231715;0.7789;0.002230013
0.2865703749231715;0.779;0.002227303
0.2867240319606638;0.779;0.002217265
0.2867240319606638;0.7791;0.0022168227
0.286839274738783;0.7791;0.0022117402
0.286839274738783;0.7792;0.0022115316
0.28695451751690226;0.7792;0.002207261
0.28695451751690226;0.7793;0.0022039881
0.2870697602950215;0.7793;0.0022018333
0.2870697602950215;0.7796;0.002197822
0.28714658881376764;0.7796;0.0021972193
0.28714658881376764;0.7797;0.0021951578
0.28718500307314077;0.7797;0.0021933217
0.28718500307314077;0.7799;0.0021930728
0.2874923171481254;0.7799;0.002183561
0.2874923171481254;0.78;0.0021832609
0.2876459741856177;0.78;0.0021796906
0.2876459741856177;0.7801;0.0021792522
0.28772280270436384;0.7801;0.002177161
0.28772280270436384;0.7802;0.0021764636
0.28829901659496004;0.7802;0.002161197
0.28829901659496004;0.7803;0.0021600768
0.28837584511370623;0.7803;0.0021598279
0.28837584511370623;0.7804;0.0021578753
0.2885679164105716;0.7804;0.002155059
0.2885679164105716;0.7805;0.0021523729
0.28902888752304856;0.7805;0.002143724
0.28902888752304856;0.7806;0.0021410843
0.2891057160417947;0.7806;0.0021378982
0.2891057160417947;0.7807;0.002137627
0.289259373079287;0.7807;0.0021347725
0.289259373079287;0.7808;0.0021332623
0.28945144437615244;0.7808;0.002127694
0.28945144437615244;0.7809;0.0021267761
0.2895282728948986;0.7809;0.0021254937
0.2895282728948986;0.781;0.0021248742
0.28960510141364476;0.781;0.00212385
0.28960510141364476;0.7811;0.0021208266
0.2896435156730178;0.7811;0.0021157782
0.2896435156730178;0.7812;0.0021157614
0.2901044867854948;0.7812;0.0021011587
0.2901044867854948;0.7813;0.002100084
0.290219729563614;0.7813;0.002096688
0.290219729563614;0.7816;0.002093421
0.29094960049170254;0.7816;0.002077864
0.29094960049170254;0.7817;0.0020777837
0.2909880147510756;0.7817;0.0020760598
0.2909880147510756;0.7818;0.0020752538
0.2913337430854333;0.7818;0.0020684812
0.2913337430854333;0.7819;0.00206829
0.291679471419791;0.7819;0.0020618935
0.291679471419791;0.782;0.0020617058
0.2917178856791641;0.782;0.0020601326
0.2917178856791641;0.7821;0.0020586196
0.2917562999385372;0.7821;0.0020574585
0.2917562999385372;0.7822;0.0020570366
0.29214044253226795;0.7822;0.0020506373
0.29214044253226795;0.7823;0.0020502845
0.2929087277197296;0.7823;0.002027725
0.2929087277197296;0.7824;0.002027702
0.2932544560540873;0.7824;0.0020206254
0.2932544560540873;0.7826;0.002019278
0.29367701290719117;0.7826;0.0020058907
0.29367701290719117;0.7827;0.0020047084
0.29440688383527963;0.7827;0.0019865204
0.29440688383527963;0.7828;0.0019858368
0.2944837123540258;0.7828;0.001984833
0.2944837123540258;0.783;0.001978885
0.29463736939151813;0.783;0.0019765403
0.29463736939151813;0.7831;0.0019763818
0.2947526121696374;0.7831;0.001975403
0.2947526121696374;0.7832;0.0019753468
0.29536724031960665;0.7832;0.0019646536
0.29536724031960665;0.7833;0.0019642718
0.2954824830977259;0.7833;0.0019628734
0.2954824830977259;0.7835;0.0019620988
0.2957513829133374;0.7835;0.0019587858
0.2957513829133374;0.7836;0.0019585378
0.296020282728949;0.7836;0.0019492207
0.296020282728949;0.7837;0.0019478066
0.2962507682851875;0.7837;0.0019434623
0.2962507682851875;0.7838;0.0019433501
0.29648125384142593;0.7838;0.0019364858
0.29648125384142593;0.7839;0.0019313628
0.2969038106945298;0.7839;0.0019225688
0.2969038106945298;0.7841;0.0019214186
0.29698063921327594;0.7841;0.0019209445
0.29698063921327594;0.7842;0.0019201533
0.2973263675476337;0.7842;0.0019111166
0.2973263675476337;0.7844;0.0019098558
0.2976720958819914;0.7844;0.0018979646
0.2976720958819914;0.7845;0.0018978372
0.29836355255070685;0.7845;0.0018852286
0.29836355255070685;0.7846;0.0018841721
0.298440381069453;0.7846;0.001883029
0.298440381069453;0.7847;0.0018828209
0.29847879532882604;0.7847;0.0018825965
0.29847879532882604;0.7848;0.0018824321
0.29851720958819916;0.7848;0.0018823248
0.29851720958819916;0.7849;0.0018823246
0.2986708666256915;0.7849;0.0018788468
0.2986708666256915;0.785;0.0018786421
0.2990934234787953;0.785;0.0018707677
0.2990934234787953;0.7851;0.0018704984
0.29963122311001844;0.7851;0.0018600937
0.29963122311001844;0.7852;0.0018595696
0.2998232944068838;0.7852;0.0018575349
0.2998232944068838;0.7853;0.0018567591
0.2998617086662569;0.7853;0.0018560446
0.2998617086662569;0.7854;0.0018552117
0.3000537799631223;0.7854;0.001851867
0.3000537799631223;0.7855;0.0018512707
0.30028426551936077;0.7855;0.0018473458
0.30028426551936077;0.7856;0.001846796
0.3004763368162262;0.7856;0.0018445726
0.3004763368162262;0.7857;0.0018431894
0.3006299938537185;0.7857;0.0018397425
0.3006299938537185;0.7858;0.0018387076
0.3007452366318377;0.7858;0.0018378594
0.3007452366318377;0.7859;0.0018370377
0.30078365089121084;0.7859;0.0018370033
0.30078365089121084;0.7861;0.0018338695
0.3008220651505839;0.7861;0.0018333889
0.3008220651505839;0.7862;0.0018328134
0.3009757221880762;0.7862;0.0018307541
0.3009757221880762;0.7863;0.0018302454
0.30143669330055317;0.7863;0.0018211588
0.30143669330055317;0.7864;0.0018205411
0.3016671788567916;0.7864;0.0018184495
0.3016671788567916;0.7865;0.0018175477
0.30182083589428393;0.7865;0.0018136404
0.30182083589428393;0.7866;0.001813407
0.30197449293177625;0.7866;0.0018109172
0.30197449293177625;0.7867;0.0018108352
0.30201290719114937;0.7867;0.0018105422
0.30201290719114937;0.7868;0.0018101899
0.3021665642286417;0.7868;0.0018071963
0.3021665642286417;0.7869;0.0018057856
0.30235863552550707;0.7869;0.0018022805
0.30235863552550707;0.787;0.0018020043
0.3024738783036263;0.787;0.0017990655
0.3024738783036263;0.7871;0.0017983671
0.3027427781192379;0.7871;0.00179201
0.3027427781192379;0.7872;0.0017918472
0.3030116779348494;0.7872;0.0017874521
0.3030116779348494;0.7873;0.0017872131
0.30312692071296865;0.7873;0.0017852765
0.30312692071296865;0.7875;0.0017843534
0.3031653349723417;0.7875;0.0017841423
0.3031653349723417;0.7876;0.0017837617
0.3033958205285802;0.7876;0.0017786201
0.3033958205285802;0.7877;0.0017779238
0.3034342347879533;0.7877;0.001777418
0.3034342347879533;0.7878;0.0017772713
0.3036647203441918;0.7878;0.0017729851
0.3036647203441918;0.7881;0.0017707503
0.30370313460356485;0.7881;0.0017703918
0.30370313460356485;0.7884;0.0017687
0.303779963122311;0.7884;0.0017676179
0.303779963122311;0.7885;0.0017664876
0.3038183773816841;0.7885;0.0017658562
0.3038183773816841;0.7886;0.001765086
0.30427934849416105;0.7886;0.0017577832
0.30427934849416105;0.7887;0.0017573208
0.3043561770129072;0.7887;0.0017565028
0.3043561770129072;0.7888;0.0017563426
0.30462507682851875;0.7888;0.0017498529
0.30462507682851875;0.7889;0.0017483712
0.3048555623847572;0.7889;0.0017444376
0.3048555623847572;0.789;0.0017428449
0.3049323909035034;0.789;0.0017413674
0.3049323909035034;0.7891;0.0017410993
0.30500921942224957;0.7891;0.0017402219
0.30500921942224957;0.7892;0.0017394706
0.30562384757221883;0.7892;0.0017281062
0.30562384757221883;0.7893;0.0017260403
0.3058543331284573;0.7893;0.0017197387
0.3058543331284573;0.7894;0.0017197283
0.30596957590657653;0.7894;0.0017195609
0.30596957590657653;0.7895;0.0017179959
0.3060079901659496;0.7895;0.0017177534
0.3060079901659496;0.7896;0.0017168836
0.3060848186846958;0.7896;0.0017164445
0.3060848186846958;0.7897;0.0017152779
0.30627688998156116;0.7897;0.0017109086
0.30627688998156116;0.7898;0.0017106584
0.30685310387215736;0.7898;0.0016997262
0.30685310387215736;0.7899;0.0016996178
0.3069299323909035;0.7899;0.0016990101
0.3069299323909035;0.79;0.0016986135
0.30696834665027656;0.79;0.0016969253
0.30696834665027656;0.7902;0.001694387
0.30704517516902274;0.7902;0.0016918504
0.30704517516902274;0.7903;0.0016915913
0.30719883220651506;0.7903;0.0016897582
0.30719883220651506;0.7904;0.0016890988
0.3077366318377382;0.7904;0.0016777474
0.3077366318377382;0.7905;0.0016776127
0.30777504609711126;0.7905;0.0016773434
0.30777504609711126;0.7906;0.0016761628
0.3080823601720959;0.7906;0.0016708946
0.3080823601720959;0.7907;0.0016707912
0.30812077443146896;0.7907;0.0016687566
0.30812077443146896;0.7908;0.0016672568
0.3083896742470805;0.7908;0.0016622802
0.3083896742470805;0.7909;0.0016621815
0.3085049170251998;0.7909;0.0016589232
0.3085049170251998;0.7911;0.0016580342
0.3087354025814382;0.7911;0.0016557368
0.3087354025814382;0.7913;0.0016553295
0.3090043023970498;0.7913;0.0016469734
0.3090043023970498;0.7914;0.0016451194
0.30904271665642286;0.7914;0.0016447738
0.30904271665642286;0.7915;0.0016446423
0.30919637369391517;0.7915;0.0016438777
0.30919637369391517;0.7916;0.0016436053
0.30946527350952674;0.7916;0.0016409344
0.30946527350952674;0.7918;0.0016394577
0.30961893054701906;0.7918;0.0016360288
0.30961893054701906;0.7919;0.0016341683
0.3097341733251383;0.7919;0.0016335213
0.3097341733251383;0.792;0.0016323458
0.30977258758451137;0.792;0.0016316145
0.30977258758451137;0.7921;0.0016303017
0.30996465888137675;0.7921;0.0016263041
0.30996465888137675;0.7922;0.0016258298
0.3100030731407499;0.7922;0.0016243747
0.3100030731407499;0.7923;0.0016242088
0.3101567301782422;0.7923;0.001623772
0.3101567301782422;0.7924;0.0016237393
0.31061770129071914;0.7924;0.0016162475
0.31061770129071914;0.7926;0.001614989
0.31073294406883833;0.7926;0.0016118585
0.31073294406883833;0.7927;0.001611229
0.31161647203441917;0.7927;0.0015920403
0.31161647203441917;0.7929;0.0015907766
0.31180854333128455;0.7929;0.0015872648
0.31180854333128455;0.793;0.0015868099
0.31184695759065767;0.793;0.0015862507
0.31184695759065767;0.7931;0.0015849638
0.31203902888752305;0.7931;0.0015818925
0.31203902888752305;0.7934;0.0015811749
0.3121542716656423;0.7934;0.0015808749
0.3121542716656423;0.7936;0.0015804205
0.31238475722188075;0.7936;0.0015758702
0.31238475722188075;0.7938;0.0015752394
0.31280731407498463;0.7938;0.0015674947
0.31280731407498463;0.7939;0.0015667406
0.31338352796558083;0.7939;0.0015591548
0.31338352796558083;0.794;0.0015589951
0.31353718500307315;0.794;0.0015567223
0.31353718500307315;0.7942;0.001554853
0.3137676705593116;0.7942;0.0015486876
0.3137676705593116;0.7943;0.0015482991
0.3139981561155501;0.7943;0.0015426254
0.3139981561155501;0.7944;0.001541972
0.31411339889366935;0.7944;0.0015402398
0.31411339889366935;0.7945;0.0015398075
0.3147280270436386;0.7945;0.0015304643
0.3147280270436386;0.7946;0.001529502
0.3147664413030117;0.7946;0.0015294417
0.3147664413030117;0.7948;0.0015289552
0.31503534111862325;0.7948;0.0015252555
0.31503534111862325;0.7949;0.0015244881
0.3153426551936079;0.7949;0.001520999
0.3153426551936079;0.7951;0.0015198252
0.31538106945298094;0.7951;0.0015191926
0.31538106945298094;0.7952;0.0015184754
0.315419483712354;0.7952;0.0015178127
0.315419483712354;0.7953;0.0015164778
0.3155731407498463;0.7953;0.00151501
0.3155731407498463;0.7954;0.0015147122
0.3159956976029502;0.7954;0.0015091823
0.3159956976029502;0.7955;0.0015087074
0.31630301167793484;0.7955;0.00150351
0.31630301167793484;0.7956;0.001503372
0.3164182544560541;0.7956;0.0015007958
0.3164182544560541;0.7957;0.0015004905
0.31653349723417334;0.7957;0.0014987737
0.31653349723417334;0.7958;0.0014983075
0.3167639827904118;0.7958;0.0014935482
0.3167639827904118;0.796;0.0014918154
0.31680239704978486;0.796;0.001489826
0.31680239704978486;0.7961;0.001489302
0.3170712968653964;0.7961;0.0014863362
0.3170712968653964;0.7962;0.0014862817
0.31737861094038106;0.7962;0.0014772073
0.31737861094038106;0.7963;0.0014766046
0.3174938537185003;0.7963;0.0014743148
0.3174938537185003;0.7964;0.0014743094
0.3177243392747388;0.7964;0.0014714407
0.3177243392747388;0.7966;0.0014707176
0.31803165334972344;0.7966;0.0014641436
0.31803165334972344;0.7967;0.0014637824
0.31814689612784264;0.7967;0.001463537
0.31814689612784264;0.7969;0.0014628264
0.3182237246465888;0.7969;0.0014626512
0.3182237246465888;0.797;0.0014614136
0.3184157959434542;0.797;0.0014603146
0.3184157959434542;0.7971;0.0014594378
0.31845421020282727;0.7971;0.0014566905
0.31845421020282727;0.7972;0.0014562925
0.31853103872157346;0.7972;0.001454702
0.31853103872157346;0.7973;0.0014541211
0.3188383527965581;0.7973;0.0014494911
0.3188383527965581;0.7974;0.001449446
0.31887676705593115;0.7974;0.0014484744
0.31887676705593115;0.7975;0.0014480989
0.3189920098340504;0.7975;0.00144693
0.3189920098340504;0.7976;0.0014466399
0.3191456668715427;0.7976;0.0014439324
0.3191456668715427;0.7977;0.0014429485
0.31929932390903504;0.7977;0.0014402795
0.31929932390903504;0.7978;0.0014400791
0.3194145666871543;0.7978;0.0014381633
0.3194145666871543;0.798;0.0014375796
0.31964505224339274;0.798;0.0014358391
0.31964505224339274;0.7981;0.0014351367
0.3196834665027658;0.7981;0.0014333235
0.3196834665027658;0.7983;0.0014321312
0.3197218807621389;0.7983;0.0014320888
0.3197218807621389;0.7984;0.0014313955
0.319760295021512;0.7984;0.0014312099
0.319760295021512;0.7985;0.0014299355
0.320259680393362;0.7985;0.0014206802
0.320259680393362;0.7986;0.0014189918
0.3202980946527351;0.7986;0.0014189158
0.3202980946527351;0.7987;0.0014183605
0.3206438229870928;0.7987;0.0014144577
0.3206438229870928;0.7988;0.0014140366
0.3209127228027044;0.7988;0.0014053511
0.3209127228027044;0.799;0.0014040843
0.32114320835894283;0.799;0.0014003041
0.32114320835894283;0.7991;0.0013998615
0.3213352796558082;0.7991;0.0013967202
0.3213352796558082;0.7992;0.0013966663
0.3214121081745544;0.7992;0.0013963887
0.3214121081745544;0.7993;0.0013948932
0.32168100799016597;0.7993;0.0013894924
0.32168100799016597;0.7994;0.0013891951
0.3218346650276583;0.7994;0.0013881958
0.3218346650276583;0.7997;0.0013861655
0.3219883220651506;0.7997;0.0013832676
0.3219883220651506;0.7998;0.0013829663
0.322180393362016;0.7998;0.001378956
0.322180393362016;0.7999;0.0013788152
0.32237246465888136;0.7999;0.0013764021
0.32237246465888136;0.8;0.0013752736
0.32244929317762755;0.8;0.0013740081
0.32244929317762755;0.8001;0.0013735713
0.32264136447449293;0.8001;0.0013702456
0.32264136447449293;0.8002;0.0013700952
0.32294867854947756;0.8002;0.0013663189
0.32294867854947756;0.8003;0.0013657507
0.3231023355869699;0.8003;0.0013632639
0.3231023355869699;0.8004;0.0013631146
0.32321757836508913;0.8004;0.0013610504
0.32321757836508913;0.8005;0.0013608343
0.3234864781807007;0.8005;0.0013552493
0.3234864781807007;0.8006;0.0013540053
0.32352489244007376;0.8006;0.0013536161
0.32352489244007376;0.8008;0.0013520729
0.32394744929317765;0.8008;0.0013467962
0.32394744929317765;0.8009;0.001346733
0.3244084204056546;0.8009;0.00134203
0.3244084204056546;0.801;0.0013417709
0.32463890596189304;0.801;0.0013395889
0.32463890596189304;0.8011;0.0013385152
0.3249078057775046;0.8011;0.0013344625
0.3249078057775046;0.8012;0.0013338545
0.32502304855562386;0.8012;0.001330988
0.32502304855562386;0.8013;0.0013309459
0.3251767055931162;0.8013;0.0013265889
0.3251767055931162;0.8014;0.0013264908
0.3254840196681008;0.8014;0.0013202699
0.3254840196681008;0.8015;0.0013196926
0.3257529194837124;0.8015;0.0013153056
0.3257529194837124;0.8017;0.0013146428
0.32579133374308544;0.8017;0.0013139233
0.32579133374308544;0.8019;0.0013126438
0.3260218192993239;0.8019;0.0013105259
0.3260218192993239;0.802;0.0013104051
0.326060233558697;0.802;0.001308768
0.326060233558697;0.8021;0.001307109
0.3262523048555624;0.8021;0.00130364
0.3262523048555624;0.8022;0.0013034446
0.3264059618930547;0.8022;0.0013018034
0.3264059618930547;0.8024;0.0013012207
0.32652120467117396;0.8024;0.001300056
0.32652120467117396;0.8025;0.0012997298
0.32671327596803934;0.8025;0.0012912251
0.32671327596803934;0.8026;0.0012902044
0.3267516902274124;0.8026;0.0012900055
0.3267516902274124;0.8027;0.001289905
0.327020590043024;0.8027;0.0012853241
0.327020590043024;0.8028;0.0012851574
0.32705900430239704;0.8028;0.0012845617
0.32705900430239704;0.8029;0.001284339
0.3270974185617701;0.8029;0.0012839284
0.3270974185617701;0.803;0.0012839162
0.3277120467117394;0.803;0.0012758755
0.3277120467117394;0.8031;0.0012757417
0.32778887523048555;0.8031;0.0012741748
0.32778887523048555;0.8032;0.0012739677
0.3281730178242164;0.8032;0.0012682071
0.3281730178242164;0.8033;0.0012678963
0.32828826060233557;0.8033;0.0012673817
0.32828826060233557;0.8034;0.0012664417
0.3284035033804548;0.8034;0.0012649088
0.3284035033804548;0.8036;0.00126384
0.3286724031960664;0.8036;0.0012613037
0.3286724031960664;0.8037;0.0012611492
0.3287492317148125;0.8037;0.0012596635
0.3287492317148125;0.8038;0.0012586162
0.328979717271051;0.8038;0.0012559542
0.328979717271051;0.8039;0.0012546747
0.32909496004917027;0.8039;0.001254051
0.32909496004917027;0.804;0.001253247
0.32928703134603565;0.804;0.0012506654
0.32928703134603565;0.8041;0.0012503883
0.3294022741241549;0.8041;0.0012482947
0.3294022741241549;0.8042;0.0012476866
0.3295943454210203;0.8042;0.0012463247
0.3295943454210203;0.8043;0.0012461673
0.3297480024585126;0.8043;0.0012453976
0.3297480024585126;0.8044;0.0012449462
0.33040104486785493;0.8044;0.0012391276
0.33040104486785493;0.8045;0.0012385859
0.3304778733866011;0.8045;0.0012372428
0.3304778733866011;0.8046;0.0012359177
0.33055470190534725;0.8046;0.0012344917
0.33055470190534725;0.8048;0.0012323268
0.3308620159803319;0.8048;0.0012295147
0.3308620159803319;0.8049;0.0012294976
0.330900430239705;0.8049;0.0012284999
0.330900430239705;0.805;0.0012279071
0.33128457283343576;0.805;0.0012234736
0.33128457283343576;0.8051;0.0012233179
0.33132298709280883;0.8051;0.0012224981
0.33132298709280883;0.8052;0.0012217116
0.331399815611555;0.8052;0.001221038
0.331399815611555;0.8053;0.0012209319
0.3320912722802704;0.8053;0.0012128815
0.3320912722802704;0.8054;0.0012120698
0.33270590043023973;0.8054;0.0011992266
0.33270590043023973;0.8055;0.0011978348
0.33278272894898586;0.8055;0.0011973144
0.33278272894898586;0.8057;0.0011963346
0.33362784265519363;0.8057;0.0011861799
0.33362784265519363;0.8058;0.0011859831
0.33370467117393976;0.8058;0.0011854296
0.33370467117393976;0.8059;0.0011839932
0.3344345421020283;0.8059;0.0011758091
0.3344345421020283;0.806;0.0011758005
0.3345881991395206;0.806;0.001171974
0.3345881991395206;0.8061;0.0011719629
0.3346650276582667;0.8061;0.0011699866
0.3346650276582667;0.8062;0.0011697861
0.33485709895513216;0.8062;0.0011656994
0.33485709895513216;0.8063;0.0011651888
0.33504917025199754;0.8063;0.0011628915
0.33504917025199754;0.8064;0.0011624933
0.33539489858635524;0.8064;0.0011584878
0.33539489858635524;0.8065;0.0011579053
0.3356637984019668;0.8065;0.0011547584
0.3356637984019668;0.8067;0.0011523712
0.335740626920713;0.8067;0.0011518332
0.335740626920713;0.8068;0.0011516839
0.3360479409956976;0.8068;0.001147572
0.3360479409956976;0.8069;0.0011471902
0.3360863552550707;0.8069;0.0011460832
0.3360863552550707;0.807;0.0011458824
0.336240012292563;0.807;0.0011444349
0.336240012292563;0.8072;0.0011440885
0.3363936693300553;0.8072;0.0011419572
0.3363936693300553;0.8073;0.0011418079
0.3364320835894284;0.8073;0.0011413792
0.3364320835894284;0.8074;0.0011411982
0.33662415488629377;0.8074;0.0011395611
0.33662415488629377;0.8075;0.0011394061
0.3368162261831592;0.8075;0.0011371948
0.3368162261831592;0.8076;0.0011371853
0.33685464044253227;0.8076;0.0011370393
0.33685464044253227;0.8077;0.0011367633
0.33689305470190534;0.8077;0.0011364284
0.33689305470190534;0.8078;0.001136311
0.3369698832206515;0.8078;0.0011350907
0.3369698832206515;0.8079;0.0011348315
0.33712354025814384;0.8079;0.0011327675
0.33712354025814384;0.808;0.0011324736
0.3371619545175169;0.808;0.0011320077
0.3371619545175169;0.8081;0.001130703
0.33727719729563616;0.8081;0.0011298367
0.33727719729563616;0.8082;0.0011296237
0.3376613398893669;0.8082;0.0011257404
0.3376613398893669;0.8083;0.0011250068
0.338160725261217;0.8083;0.001118703
0.338160725261217;0.8085;0.0011178373
0.3383143822987093;0.8085;0.0011149595
0.3383143822987093;0.8086;0.0011148503
0.3384296250768285;0.8086;0.0011140681
0.3384296250768285;0.8087;0.0011138046
0.33862169637369394;0.8087;0.0011089856
0.33862169637369394;0.8089;0.0011080657
0.33896742470805163;0.8089;0.0011049246
0.33896742470805163;0.809;0.0011044631
0.3391979102642901;0.809;0.0011023679
0.3391979102642901;0.8091;0.0011022795
0.33965888137676703;0.8091;0.0010972418
0.33965888137676703;0.8094;0.0010966457
0.3400814382298709;0.8094;0.0010906697
0.3400814382298709;0.8095;0.001090586
0.34023509526736323;0.8095;0.001090132
0.34023509526736323;0.8096;0.0010899705
0.34027350952673635;0.8096;0.0010897459
0.34027350952673635;0.8098;0.0010895175
0.3403119237861094;0.8098;0.0010889863
0.3403119237861094;0.8099;0.001088817
0.3406960663798402;0.8099;0.0010844677
0.3406960663798402;0.8101;0.0010835
0.3408497234173325;0.8101;0.0010824077
0.3408497234173325;0.8102;0.0010822115
0.3415027658266749;0.8102;0.0010766963
0.3415027658266749;0.8103;0.0010762442
0.3418484941610326;0.8103;0.0010720468
0.3418484941610326;0.8104;0.0010719454
0.34196373693915183;0.8104;0.0010709681
0.34196373693915183;0.8105;0.0010697632
0.3420021511985249;0.8105;0.0010691561
0.3420021511985249;0.8106;0.001069049
0.34204056545789796;0.8106;0.0010685918
0.34204056545789796;0.8107;0.0010685392
0.3427320221266134;0.8107;0.0010632392
0.3427320221266134;0.8108;0.0010630215
0.3443454210202827;0.8108;0.0010473224
0.3443454210202827;0.8109;0.0010461052
0.3444222495390289;0.8109;0.0010442714
0.3444222495390289;0.811;0.0010432547
0.3451521204671174;0.811;0.0010367148
0.3451521204671174;0.8111;0.0010362649
0.34526736324523666;0.8111;0.0010351668
0.34526736324523666;0.8112;0.001034682
0.34580516287645974;0.8112;0.0010288329
0.34580516287645974;0.8114;0.0010274594
0.3464966195451752;0.8114;0.0010230156
0.3464966195451752;0.8115;0.0010219162
0.34668869084204057;0.8115;0.0010196338
0.34668869084204057;0.8116;0.0010195856
0.3467655193607867;0.8116;0.0010189775
0.3467655193607867;0.8117;0.0010178027
0.34711124769514445;0.8117;0.001013577
0.34711124769514445;0.8118;0.0010134121
0.3473417332513829;0.8118;0.0010106672
0.3473417332513829;0.8119;0.0010101197
0.34753380454824834;0.8119;0.0010088346
0.34753380454824834;0.812;0.0010085664
0.3477642901044868;0.812;0.001006897
0.3477642901044868;0.8122;0.0010060443
0.34784111862323297;0.8122;0.0010054336
0.34784111862323297;0.8123;0.0010046012
0.3479179471419791;0.8123;0.0010038253
0.3479179471419791;0.8124;0.0010037776
0.3480716041794714;0.8124;0.0010024708
0.3480716041794714;0.8125;0.0010023109
0.3482636754763368;0.8125;0.000998742
0.3482636754763368;0.8126;0.0009986784
0.34837891825445605;0.8126;0.0009980962
0.34837891825445605;0.8129;0.0009968155
0.34872464658881375;0.8129;0.000992387
0.34872464658881375;0.813;0.0009918365
0.34887830362630606;0.813;0.000991201
0.34887830362630606;0.8131;0.0009911349
0.349339274738783;0.8131;0.0009877299
0.349339274738783;0.8132;0.0009875718
0.3495697602950215;0.8132;0.0009858619
0.3495697602950215;0.8133;0.0009857204
0.34968500307314077;0.8133;0.0009845728
0.34968500307314077;0.8134;0.0009843421
0.3498386601106331;0.8134;0.0009832777
0.3498386601106331;0.8135;0.0009831296
0.3499154886293792;0.8135;0.0009812284
0.3499154886293792;0.8136;0.0009807862
0.3505301167793485;0.8136;0.0009762093
0.3505301167793485;0.8137;0.0009749627
0.3506837738168408;0.8137;0.000972672
0.3506837738168408;0.8138;0.00097248564
0.3509142593730793;0.8138;0.0009701276
0.3509142593730793;0.8139;0.0009701271
0.35118315918869086;0.8139;0.00096782786
0.35118315918869086;0.814;0.00096781115
0.3514136447449293;0.814;0.0009664375
0.3514136447449293;0.8142;0.00096611737
0.3516057160417947;0.8142;0.00096454896
0.3516057160417947;0.8145;0.00096392917
0.351759373079287;0.8145;0.0009626412
0.351759373079287;0.8146;0.0009625221
0.35187461585740626;0.8146;0.0009607428
0.35187461585740626;0.8147;0.0009607334
0.35245082974800246;0.8147;0.000957985
0.35245082974800246;0.8148;0.0009577943
0.35252765826674864;0.8148;0.0009553732
0.35252765826674864;0.8149;0.0009549395
0.3529502151198525;0.8149;0.0009526202
0.3529502151198525;0.815;0.0009523784
0.353180700676091;0.815;0.00095114607
0.353180700676091;0.8151;0.00094998535
0.3532959434542102;0.8151;0.00094904477
0.3532959434542102;0.8153;0.00094838947
0.3534111862323294;0.8153;0.000946937
0.3534111862323294;0.8154;0.0009467113
0.35356484326982174;0.8154;0.00094623776
0.35356484326982174;0.8155;0.00094550365
0.3543331284572833;0.8155;0.0009398595
0.3543331284572833;0.8156;0.0009398202
0.3546020282728949;0.8156;0.0009384166
0.3546020282728949;0.8157;0.0009380563
0.3547556853103872;0.8157;0.0009360178
0.3547556853103872;0.8158;0.00093570864
0.35479409956976027;0.8158;0.000935599
0.35479409956976027;0.8159;0.00093550317
0.3549477566072526;0.8159;0.0009352094
0.3549477566072526;0.816;0.0009351791
0.35560079901659497;0.816;0.00093046424
0.35560079901659497;0.8161;0.0009302316
0.3558312845728334;0.8161;0.00092719204
0.3558312845728334;0.8162;0.0009270123
0.35598494161032573;0.8162;0.0009265317
0.35598494161032573;0.8163;0.0009258354
0.3562538414259373;0.8163;0.00092410744
0.3562538414259373;0.8164;0.0009240293
0.3567532267977873;0.8164;0.00091626454
0.3567532267977873;0.8165;0.0009159426
0.35694529809465275;0.8165;0.0009141815
0.35694529809465275;0.8166;0.00091336836
0.3569837123540258;0.8166;0.00091332465
0.3569837123540258;0.8167;0.00091309694
0.35709895513214507;0.8167;0.00091187056
0.35709895513214507;0.8169;0.0009106421
0.3572526121696374;0.8169;0.0009096198
0.3572526121696374;0.817;0.00090961903
0.3573678549477566;0.817;0.00090869056
0.3573678549477566;0.8171;0.0009078077
0.357559926244622;0.8171;0.00090595154
0.357559926244622;0.8172;0.0009057986
0.35805931161647203;0.8172;0.0009009182
0.35805931161647203;0.8173;0.0009008065
0.35828979717271053;0.8173;0.00089930446
0.35828979717271053;0.8174;0.0008992528
0.35840503995082973;0.8174;0.00089763984
0.35840503995082973;0.8175;0.0008973379
0.35859711124769517;0.8175;0.00089505425
0.35859711124769517;0.8178;0.0008944066
0.3587507682851875;0.8178;0.00089280616
0.3587507682851875;0.818;0.00089270703
0.35894283958205286;0.818;0.0008898402
0.35894283958205286;0.8182;0.0008881819
0.35921173939766443;0.8182;0.0008865476
0.35921173939766443;0.8183;0.0008864505
0.3593269821757836;0.8183;0.0008859505
0.3593269821757836;0.8184;0.0008858846
0.35963429625076826;0.8184;0.00088308303
0.35963429625076826;0.8185;0.0008830385
0.3596727105101414;0.8185;0.0008824761
0.3596727105101414;0.8186;0.00088244834
0.36009526736324526;0.8186;0.0008794228
0.36009526736324526;0.8187;0.00087885745
0.3602489244007376;0.8187;0.00087820936
0.3602489244007376;0.8188;0.0008777705
0.3603257529194837;0.8188;0.0008772523
0.3603257529194837;0.8189;0.0008767879
0.3604025814382299;0.8189;0.0008763934
0.3604025814382299;0.819;0.000876209
0.360940381069453;0.819;0.00087084295
0.360940381069453;0.8191;0.0008706658
0.3612861094038107;0.8191;0.0008684039
0.3612861094038107;0.8192;0.0008675954
0.3613245236631838;0.8192;0.0008670677
0.3613245236631838;0.8193;0.0008661016
0.361439766441303;0.8193;0.00086429116
0.361439766441303;0.8194;0.0008637548
0.36170866625691456;0.8194;0.0008622628
0.36170866625691456;0.8195;0.00086204946
0.36190073755377994;0.8195;0.0008606477
0.36190073755377994;0.8196;0.0008604597
0.36220805162876457;0.8196;0.0008572594
0.36220805162876457;0.8197;0.0008572554
0.3622464658881377;0.8197;0.0008567292
0.3622464658881377;0.8198;0.00085565227
0.3623617086662569;0.8198;0.0008553459
0.3623617086662569;0.8201;0.000853798
0.3624385371850031;0.8201;0.0008527062
0.3624385371850031;0.8202;0.00085265114
0.3625537799631223;0.8202;0.00085164455
0.3625537799631223;0.8203;0.0008502892
0.3626690227412416;0.8203;0.0008491374
0.3626690227412416;0.8204;0.00084908586
0.36343730792870316;0.8204;0.00084366585
0.36343730792870316;0.8206;0.000843403
0.36355255070682235;0.8206;0.0008420565
0.36355255070682235;0.8207;0.0008413319
0.36370620774431467;0.8207;0.0008393894
0.36370620774431467;0.8209;0.0008389531
0.3643976644130301;0.8209;0.000832554
0.3643976644130301;0.8211;0.0008321251
0.3647433927473878;0.8211;0.0008304551
0.3647433927473878;0.8212;0.0008302282
0.36489704978488013;0.8212;0.0008290362
0.36489704978488013;0.8213;0.000828945
0.3651659496004917;0.8213;0.000827675
0.3651659496004917;0.8214;0.0008274596
0.3660878918254456;0.8214;0.0008213231
0.3660878918254456;0.8215;0.0008210667
0.3661647203441918;0.8215;0.00082064164
0.3661647203441918;0.8216;0.0008196545
0.3666641057160418;0.8216;0.00081447465
0.3666641057160418;0.8218;0.0008140338
0.3672019053472649;0.8218;0.0008112304
0.3672019053472649;0.822;0.0008107789
0.3677781192378611;0.822;0.00080653635
0.3677781192378611;0.8223;0.0008053701
0.36785494775660726;0.8223;0.0008052912
0.36785494775660726;0.8224;0.00080436
0.36820067609096496;0.8224;0.00080149004
0.36820067609096496;0.8225;0.0008010577
0.36839274738783034;0.8225;0.00079786684
0.36839274738783034;0.8226;0.00079783733
0.3688921327596804;0.8226;0.00079431396
0.3688921327596804;0.8228;0.0007935449
0.36896896127842654;0.8228;0.00079289026
0.36896896127842654;0.8229;0.00079136435
0.36931468961278424;0.8229;0.000787177
0.36931468961278424;0.823;0.00078698416
0.3697372464658881;0.823;0.0007838319
0.3697372464658881;0.8231;0.00078313536
0.3698140749846343;0.8231;0.0007825422
0.3698140749846343;0.8233;0.00078187557
0.3707360172095882;0.8233;0.0007743015
0.3707360172095882;0.8234;0.00077429885
0.3709280885064536;0.8234;0.00077222893
0.3709280885064536;0.8235;0.0007721061
0.37112015980331897;0.8235;0.00077117095
0.37112015980331897;0.8236;0.0007710162
0.37119698832206516;0.8236;0.0007703015
0.37119698832206516;0.8238;0.00077001605
0.3714274738783036;0.8238;0.0007676154
0.3714274738783036;0.8239;0.0007673768
0.3715043023970498;0.8239;0.0007668027
0.3715043023970498;0.824;0.00076678675
0.37161954517516904;0.824;0.00076563854
0.37161954517516904;0.8241;0.000765482
0.37196527350952674;0.8241;0.00076255685
0.37196527350952674;0.8242;0.00076215435
0.37211893054701906;0.8242;0.00076151354
0.37211893054701906;0.8243;0.0007614775
0.3723494161032575;0.8243;0.00076040276
0.3723494161032575;0.8244;0.0007603049
0.3728103872157345;0.8244;0.00075773255
0.3728103872157345;0.8245;0.00075728714
0.3733481868469576;0.8245;0.00075268326
0.3733481868469576;0.8247;0.0007524986
0.3736555009219422;0.8247;0.00074993924
0.3736555009219422;0.8249;0.00074957305
0.37377074370006147;0.8249;0.0007490866
0.37377074370006147;0.825;0.000748843
0.37380915795943453;0.825;0.00074855116
0.37380915795943453;0.8251;0.0007480661
0.37434695759065767;0.8251;0.00074418914
0.37434695759065767;0.8252;0.00074418396
0.37503841425937307;0.8252;0.00073996023
0.37503841425937307;0.8253;0.00073895615
0.37511524277811925;0.8253;0.00073777343
0.37511524277811925;0.8254;0.0007376814
0.3755762138905962;0.8254;0.0007354953
0.3755762138905962;0.8255;0.00073548604
0.3759987707437001;0.8255;0.00073216413
0.3759987707437001;0.8256;0.0007321409
0.3766518131530424;0.8256;0.00072788785
0.3766518131530424;0.8257;0.00072782417
0.3773432698217578;0.8257;0.0007224495
0.3773432698217578;0.8258;0.000722117
0.37768899815611556;0.8258;0.00071918796
0.37768899815611556;0.8259;0.00071895175
0.3778042409342348;0.8259;0.0007186789
0.3778042409342348;0.826;0.00071862555
0.37838045482483096;0.826;0.00071365683
0.37838045482483096;0.8261;0.00071358716
0.3787645974185618;0.8261;0.0007112251
0.3787645974185618;0.8262;0.000711156
0.37887984019668103;0.8262;0.00071008323
0.37887984019668103;0.8264;0.0007094108
0.3794176398279041;0.8264;0.00070472324
0.3794176398279041;0.8265;0.0007045343
0.3797633681622618;0.8265;0.0007027313
0.3797633681622618;0.8266;0.0007013938
0.3799938537185003;0.8266;0.0007006662
0.3799938537185003;0.8267;0.0007006577
0.3801475107559926;0.8267;0.00070007466
0.3801475107559926;0.8268;0.00069991214
0.3807621389059619;0.8268;0.0006948484
0.3807621389059619;0.8269;0.00069433806
0.3808389674247081;0.8269;0.00069376983
0.3808389674247081;0.827;0.00069364946
0.38095421020282727;0.827;0.0006922036
0.38095421020282727;0.8271;0.0006920664
0.3826060233558697;0.8271;0.0006806749
0.3826060233558697;0.8273;0.0006803427
0.3827980946527351;0.8273;0.000679174
0.3827980946527351;0.8275;0.00067806675
0.3828365089121082;0.8275;0.00067771063
0.3828365089121082;0.8276;0.0006774157
0.38322065150583895;0.8276;0.00067536294
0.38322065150583895;0.8277;0.00067404436
0.3835279655808236;0.8277;0.0006715683
0.3835279655808236;0.8278;0.0006714255
0.38379686539643515;0.8278;0.0006701502
0.38379686539643515;0.8279;0.00066981534
0.3841041794714198;0.8279;0.0006689923
0.3841041794714198;0.8281;0.0006686896
0.38418100799016597;0.8281;0.0006685302
0.38418100799016597;0.8282;0.000668374
0.3842578365089121;0.8282;0.00066826586
0.3842578365089121;0.8283;0.00066818553
0.38479563614013523;0.8283;0.00066510367
0.38479563614013523;0.8284;0.00066487864
0.38487246465888136;0.8284;0.0006644295
0.38487246465888136;0.8285;0.0006637744
0.3852566072526122;0.8285;0.0006607874
0.3852566072526122;0.8286;0.00066063454
0.3853334357713583;0.8286;0.0006602044
0.3853334357713583;0.8287;0.0006598602
0.38552550706822375;0.8287;0.00065898255
0.38552550706822375;0.8288;0.00065896683
0.3868700061462815;0.8288;0.00064968405
0.3868700061462815;0.829;0.00064944936
0.3869852489244007;0.829;0.00064795977
0.3869852489244007;0.8291;0.00064725545
0.3876382913337431;0.8291;0.00064423034
0.3876382913337431;0.8292;0.0006438927
0.3879840196681008;0.8292;0.0006424393
0.3879840196681008;0.8293;0.0006419583
0.38844499078057776;0.8293;0.00063940097
0.38844499078057776;0.8294;0.0006391654
0.3885218192993239;0.8294;0.0006389593
0.3885218192993239;0.8295;0.0006387393
0.3885986478180701;0.8295;0.000638332
0.3885986478180701;0.8296;0.0006381816
0.3887138905961893;0.8296;0.0006374733
0.3887138905961893;0.8297;0.0006374404
0.38921327596803934;0.8297;0.0006332448
0.38921327596803934;0.8299;0.00063290837
0.3896358328211432;0.8299;0.0006302776
0.3896358328211432;0.83;0.0006301444
0.39013521819299324;0.83;0.00062831555
0.39013521819299324;0.8301;0.0006280622
0.39051936078672406;0.8301;0.0006267786
0.39051936078672406;0.8302;0.00062673684
0.3905577750460971;0.8302;0.00062661566
0.3905577750460971;0.8303;0.0006259732
0.3905961893054702;0.8303;0.0006258267
0.3905961893054702;0.8304;0.00062568765
0.3906730178242164;0.8304;0.00062539754
0.3906730178242164;0.8305;0.0006251988
0.3908266748617087;0.8305;0.00062497007
0.3908266748617087;0.8307;0.00062408886
0.39105716041794714;0.8307;0.0006231054
0.39105716041794714;0.8308;0.00062261964
0.3910955746773202;0.8308;0.00062201405
0.3910955746773202;0.8309;0.00062181544
0.3911339889366933;0.8309;0.00062181125
0.3911339889366933;0.831;0.0006216183
0.39144130301167795;0.831;0.00062033575
0.39144130301167795;0.8311;0.00061926455
0.39163337430854334;0.8311;0.00061806594
0.39163337430854334;0.8312;0.00061770144
0.39171020282728947;0.8312;0.0006170562
0.39171020282728947;0.8313;0.0006170255
0.3922480024585126;0.8313;0.0006147996
0.3922480024585126;0.8314;0.00061464345
0.3929778733866011;0.8314;0.0006113989
0.3929778733866011;0.8317;0.0006105016
0.39328518746158575;0.8317;0.0006084816
0.39328518746158575;0.8318;0.00060830096
0.39386140135218195;0.8318;0.0006046758
0.39386140135218195;0.8319;0.0006043094
0.39470651505838966;0.8319;0.0005989341
0.39470651505838966;0.832;0.00059892825
0.3948217578365089;0.832;0.00059859775
0.3948217578365089;0.8321;0.00059856015
0.394860172095882;0.8321;0.000598164
0.394860172095882;0.8322;0.0005974399
0.39547480024585124;0.8322;0.00059304433
0.39547480024585124;0.8323;0.0005928567
0.3956668715427167;0.8323;0.0005923918
0.3956668715427167;0.8324;0.00059237966
0.39570528580208975;0.8324;0.0005923297
0.39570528580208975;0.8325;0.0005922423
0.3959741856177013;0.8325;0.00059015537
0.3959741856177013;0.8326;0.0005900883
0.3964735709895513;0.8326;0.0005851968
0.3964735709895513;0.8327;0.000584796
0.3967040565457898;0.8327;0.00058357103
0.3967040565457898;0.8328;0.0005833807
0.3967424708051629;0.8328;0.00058301777
0.3967424708051629;0.8329;0.000582966
0.3968577135832821;0.8329;0.00058286625
0.3968577135832821;0.833;0.00058252894
0.3970497848801475;0.833;0.0005816375
0.3970497848801475;0.8331;0.00058160175
0.3970881991395206;0.8331;0.00058148
0.3970881991395206;0.8334;0.00058107724
0.39754917025199754;0.8334;0.0005785896
0.39754917025199754;0.8335;0.00057794596
0.39777965580823604;0.8335;0.00057683163
0.39777965580823604;0.8336;0.000576771
0.3978564843269822;0.8336;0.00057660905
0.3978564843269822;0.8338;0.0005762032
0.39793331284572836;0.8338;0.00057576154
0.39793331284572836;0.8339;0.00057546387
0.3980101413644745;0.8339;0.0005754042
0.3980101413644745;0.834;0.0005749004
0.398240626920713;0.834;0.00057450566
0.398240626920713;0.8342;0.00057430007
0.39904732636754764;0.8342;0.0005686149
0.39904732636754764;0.8343;0.00056821486
0.3998156115550092;0.8343;0.0005637533
0.3998156115550092;0.8344;0.00056355505
0.3998540258143823;0.8344;0.0005635059
0.3998540258143823;0.8346;0.00056313357
0.40012292562999385;0.8346;0.00056213967
0.40012292562999385;0.8347;0.0005620461
0.4003918254456054;0.8347;0.0005600804
0.4003918254456054;0.8348;0.00056004775
0.4004302397049785;0.8348;0.0005599676
0.4004302397049785;0.8349;0.0005592047
0.40127535341118625;0.8349;0.0005537505
0.40127535341118625;0.8351;0.0005529419
0.40204363859864783;0.8351;0.0005494978
0.40204363859864783;0.8352;0.00054923893
0.40292716656422867;0.8352;0.0005455424
0.40292716656422867;0.8353;0.0005453951
0.40304240934234786;0.8353;0.00054507056
0.40304240934234786;0.8355;0.0005449201
0.4032344806392133;0.8355;0.00054395763
0.4032344806392133;0.8356;0.0005437542
0.40327289489858636;0.8356;0.0005437191
0.40327289489858636;0.8357;0.00054365944
0.4037722802704364;0.8357;0.0005408004
0.4037722802704364;0.8358;0.00054077164
0.40419483712354026;0.8358;0.0005390801
0.40419483712354026;0.8359;0.00053894665
0.4046942224953903;0.8359;0.0005366537
0.4046942224953903;0.836;0.00053659256
0.4049247080516288;0.836;0.0005351256
0.4049247080516288;0.8361;0.0005350446
0.40546250768285186;0.8361;0.00053174363
0.40546250768285186;0.8362;0.000531454
0.405500921942225;0.8362;0.0005313307
0.405500921942225;0.8363;0.00053119886
0.4056161647203442;0.8363;0.00053076027
0.4056161647203442;0.8364;0.00053063786
0.4058466502765827;0.8364;0.00052923476
0.4058466502765827;0.8365;0.000529094
0.40646127842655194;0.8365;0.0005254376
0.40646127842655194;0.8366;0.0005251571
0.4066917639827904;0.8366;0.00052451063
0.4066917639827904;0.8367;0.00052446494
0.40680700676090964;0.8367;0.0005240284
0.40680700676090964;0.8368;0.0005239752
0.40738322065150584;0.8368;0.00052084203
0.40738322065150584;0.8369;0.0005204164
0.40769053472649047;0.8369;0.0005196679
0.40769053472649047;0.837;0.00051965826
0.408420405654579;0.837;0.0005158273
0.408420405654579;0.8371;0.00051571976
0.4087661339889367;0.8371;0.0005137338
0.4087661339889367;0.8372;0.0005137316
0.40918869084204057;0.8372;0.00051165547
0.40918869084204057;0.8373;0.00051162724
0.40922710510141364;0.8373;0.0005116031
0.40922710510141364;0.8374;0.0005115679
0.40945759065765214;0.8374;0.00051114184
0.40945759065765214;0.8375;0.00051092624
0.4100722188076214;0.8375;0.000507939
0.4100722188076214;0.8376;0.0005079309
0.4104179471419791;0.8376;0.0005063432
0.4104179471419791;0.8377;0.000506273
0.4109941610325753;0.8377;0.00050419185
0.4109941610325753;0.8378;0.00050409284
0.4115319606637984;0.8378;0.0005009593
0.4115319606637984;0.8379;0.00050089986
0.41187768899815613;0.8379;0.0004988315
0.41187768899815613;0.838;0.00049865583
0.41195451751690226;0.838;0.0004982749
0.41195451751690226;0.8381;0.0004982636
0.41214658881376764;0.8381;0.000497544
0.41214658881376764;0.8382;0.0004973488
0.4123386601106331;0.8382;0.00049701275
0.4123386601106331;0.8383;0.0004967248
0.4128380454824831;0.8383;0.00049414876
0.4128380454824831;0.8384;0.00049402553
0.4136063306699447;0.8384;0.000490229
0.4136063306699447;0.8385;0.00049022166
0.4138368162261832;0.8385;0.0004888897
0.4138368162261832;0.8387;0.00048880506
0.41495082974800246;0.8387;0.00048417028
0.41495082974800246;0.8388;0.00048415211
0.415219729563614;0.8388;0.00048290502
0.415219729563614;0.8389;0.00048251098
0.4156422864167179;0.8389;0.00048068317
0.4156422864167179;0.839;0.00048035642
0.41587277197295636;0.839;0.00047911552
0.41587277197295636;0.8391;0.00047901424
0.4162569145666872;0.8391;0.00047767384
0.4162569145666872;0.8392;0.00047728186
0.41694837123540257;0.8392;0.00047492675
0.41694837123540257;0.8393;0.000474839
0.41852335586969885;0.8393;0.00046799998
0.41852335586969885;0.8394;0.00046798895
0.41879225568531037;0.8394;0.00046706622
0.41879225568531037;0.8395;0.00046680451
0.41886908420405655;0.8395;0.00046644665
0.41886908420405655;0.8396;0.00046636985
0.41936846957590657;0.8396;0.00046436783
0.41936846957590657;0.8397;0.00046423211
0.42036724031960665;0.8397;0.0004599718
0.42036724031960665;0.8398;0.00045993683
0.42090503995082973;0.8398;0.0004577054
0.42090503995082973;0.8399;0.0004576934
0.4211739397664413;0.8399;0.00045686922
0.4211739397664413;0.84;0.00045681815
0.42144283958205286;0.84;0.0004557965
0.42144283958205286;0.8401;0.00045571293
0.421519668100799;0.8401;0.00045549517
0.421519668100799;0.8402;0.0004551628
0.4228257529194837;0.8402;0.00044928284
0.4228257529194837;0.8403;0.00044919824
0.4229025814382299;0.8403;0.0004489348
0.4229025814382299;0.8404;0.00044890464
0.4235556238475722;0.8404;0.00044568366
0.4235556238475722;0.8406;0.00044543613
0.4244775660725261;0.8406;0.00044224263
0.4244775660725261;0.8407;0.00044165782
0.42455439459127225;0.8407;0.00044150295
0.42455439459127225;0.8408;0.000441476
0.4246696373693915;0.8408;0.00044087117
0.4246696373693915;0.841;0.00044067064
0.42536109403810696;0.841;0.0004377133
0.42536109403810696;0.8411;0.00043766672
0.4256299938537185;0.8411;0.00043687044
0.4256299938537185;0.8412;0.0004366816
0.4258220651505839;0.8412;0.00043545273
0.4258220651505839;0.8413;0.00043519092
0.4261677934849416;0.8413;0.0004337678
0.4261677934849416;0.8414;0.00043310435
0.42620620774431467;0.8414;0.00043303616
0.42620620774431467;0.8416;0.00043289206
0.42643669330055317;0.8416;0.0004320896
0.42643669330055317;0.8417;0.00043180754
0.4265903503380455;0.8417;0.0004310919
0.4265903503380455;0.8418;0.00043107418
0.4268976644130301;0.8418;0.0004293673
0.4268976644130301;0.8419;0.00042912862
0.4272433927473878;0.8419;0.00042786627
0.4272433927473878;0.842;0.00042726702
0.4283958205285802;0.842;0.0004224903
0.4283958205285802;0.8421;0.00042238014
0.42851106330669947;0.8421;0.00042179236
0.42851106330669947;0.8422;0.00042169576
0.42912569145666873;0.8422;0.0004197159
0.42912569145666873;0.8423;0.00041963696
0.4297019053472649;0.8423;0.00041759177
0.4297019053472649;0.8424;0.0004172071
0.4303165334972342;0.8424;0.00041345603
0.4303165334972342;0.8425;0.00041330597
0.43054701905347265;0.8425;0.00041215468
0.43054701905347265;0.8427;0.00041195817
0.4308159188690842;0.8427;0.00041128215
0.4308159188690842;0.8428;0.00041122345
0.4317378610940381;0.8428;0.0004083053
0.4317378610940381;0.8429;0.00040820887
0.4319299323909035;0.8429;0.00040780552
0.4319299323909035;0.843;0.00040744682
0.4328518746158574;0.843;0.0004034902
0.4328518746158574;0.8431;0.0004032771
0.4330055316533497;0.8431;0.0004029321
0.4330055316533497;0.8432;0.00040289806
0.4333896742470805;0.8432;0.00040106935
0.4333896742470805;0.8433;0.00040090777
0.4335049170251998;0.8433;0.00040063978
0.4335049170251998;0.8434;0.0004006088
0.43404271665642286;0.8434;0.00039888147
0.43404271665642286;0.8435;0.0003987346
0.4340811309157959;0.8435;0.00039856174
0.4340811309157959;0.8436;0.00039847847
0.43438844499078055;0.8436;0.0003977152
0.43438844499078055;0.8437;0.00039765803
0.43496465888137675;0.8437;0.00039597775
0.43496465888137675;0.8439;0.0003957588
0.43504148740012294;0.8439;0.00039561364
0.43504148740012294;0.8441;0.00039543275
0.4356561155500922;0.8441;0.00039310195
0.4356561155500922;0.8442;0.0003929461
0.4361555009219422;0.8442;0.00039167455
0.4361555009219422;0.8443;0.00039156468
0.43684695759065767;0.8443;0.00038942136
0.43684695759065767;0.8444;0.00038935305
0.4371542716656423;0.8444;0.0003880854
0.4371542716656423;0.8446;0.00038797563
0.43753841425937307;0.8446;0.00038617395
0.43753841425937307;0.8447;0.0003860441
0.4376920712968654;0.8447;0.000385811
0.4376920712968654;0.8448;0.00038563556
0.43799938537185;0.8448;0.00038423078
0.43799938537185;0.8449;0.00038415537
0.43803779963122313;0.8449;0.0003840842
0.43803779963122313;0.845;0.0003839097
0.43819145666871545;0.845;0.00038376547
0.43819145666871545;0.8451;0.00038361578
0.43838352796558083;0.8451;0.0003833655
0.43838352796558083;0.8452;0.0003833031
0.4384987707437001;0.8452;0.00038283077
0.4384987707437001;0.8453;0.00038280923
0.43930547019053473;0.8453;0.00037985496
0.43930547019053473;0.8454;0.00037985377
0.4393438844499078;0.8454;0.00037983333
0.4393438844499078;0.8455;0.0003793986
0.4395359557467732;0.8455;0.00037845483
0.4395359557467732;0.8456;0.00037828673
0.4396896127842655;0.8456;0.0003781004
0.4396896127842655;0.8458;0.00037799642
0.43988168408113093;0.8458;0.0003769359
0.43988168408113093;0.8459;0.0003768978
0.4401121696373694;0.8459;0.0003759043
0.4401121696373694;0.846;0.00037589588
0.44038106945298094;0.846;0.00037500163
0.44038106945298094;0.8461;0.00037499558
0.4408420405654579;0.8461;0.00037354024
0.4408420405654579;0.8463;0.0003735058
0.44130301167793484;0.8463;0.00037170236
0.44130301167793484;0.8464;0.0003714564
0.4414182544560541;0.8464;0.00037127276
0.4414182544560541;0.8465;0.0003712647
0.44145666871542716;0.8465;0.00037124113
0.44145666871542716;0.8466;0.00037103356
0.4415719114935464;0.8466;0.00037076315
0.4415719114935464;0.8467;0.00037063248
0.4419560540872772;0.8467;0.0003694619
0.4419560540872772;0.8468;0.0003691969
0.4420712968653964;0.8468;0.0003683778
0.4420712968653964;0.8469;0.00036824183
0.44237861094038106;0.8469;0.00036719802
0.44237861094038106;0.847;0.00036713327
0.44295482483097726;0.847;0.00036496544
0.44295482483097726;0.8471;0.00036451296
0.44353103872157346;0.8471;0.0003614013
0.44353103872157346;0.8472;0.00036130316
0.4437615242778119;0.8472;0.00036078304
0.4437615242778119;0.8473;0.0003607253
0.4441456668715427;0.8473;0.00035994756
0.4441456668715427;0.8474;0.00035988464
0.4441840811309158;0.8474;0.00035981069
0.4441840811309158;0.8475;0.00035976732
0.4446834665027658;0.8475;0.0003577246
0.4446834665027658;0.8476;0.000357724
0.44537492317148125;0.8476;0.00035556493
0.44537492317148125;0.8477;0.00035540064
0.4464121081745544;0.8477;0.0003514359
0.4464121081745544;0.8479;0.00035131077
0.44648893669330053;0.8479;0.0003511868
0.44648893669330053;0.8481;0.00035102072
0.44664259373079285;0.8481;0.00035072098
0.44664259373079285;0.8482;0.00035065477
0.4469499078057775;0.8482;0.00034988107
0.4469499078057775;0.8484;0.00034977376
0.44760295021511987;0.8484;0.00034792424
0.44760295021511987;0.8485;0.0003478239
0.44798709280885063;0.8485;0.00034648343
0.44798709280885063;0.8487;0.00034602973
0.4481023355869699;0.8487;0.0003457535
0.4481023355869699;0.8488;0.0003456549
0.44837123540258145;0.8488;0.0003448788
0.44837123540258145;0.8489;0.0003447321
0.4488322065150584;0.8489;0.00034366708
0.4488322065150584;0.849;0.00034364365
0.4491779348494161;0.849;0.0003429389
0.4491779348494161;0.8491;0.00034287697
0.4493315918869084;0.8491;0.00034266894
0.4493315918869084;0.8492;0.00034265962
0.4504071911493546;0.8492;0.00033951
0.4504071911493546;0.8493;0.0003390338
0.45056084818684694;0.8493;0.00033877857
0.45056084818684694;0.8494;0.00033866448
0.45071450522433926;0.8494;0.00033836305
0.45071450522433926;0.8495;0.00033820138
0.4508297480024585;0.8495;0.00033801148
0.4508297480024585;0.8496;0.00033793598
0.4508681622618316;0.8496;0.00033790013
0.4508681622618316;0.8497;0.00033757053
0.4513291333743085;0.8497;0.0003362406
0.4513291333743085;0.8498;0.00033613152
0.452020590043024;0.8498;0.00033436983
0.452020590043024;0.8499;0.0003343681
0.4523279041180086;0.8499;0.00033339224
0.4523279041180086;0.85;0.00033337408
0.45286570374923174;0.85;0.0003317549
0.45286570374923174;0.8501;0.00033170485
0.4531730178242164;0.8501;0.00033083843
0.4531730178242164;0.8502;0.00033059524
0.4533266748617087;0.8502;0.00032979317
0.4533266748617087;0.8503;0.000329697
0.453480331899201;0.8503;0.00032947492
0.453480331899201;0.8504;0.00032906028
0.4536339889366933;0.8504;0.00032850087
0.4536339889366933;0.8505;0.00032809214
0.4540181315304241;0.8505;0.00032688663
0.4540181315304241;0.8506;0.0003268507
0.45444068838352797;0.8506;0.00032631596
0.45444068838352797;0.8508;0.0003260998
0.454940073755378;0.8508;0.00032501252
0.454940073755378;0.8509;0.00032489677
0.45543945912722805;0.8509;0.00032298054
0.45543945912722805;0.851;0.00032297263
0.45578518746158575;0.851;0.0003220234
0.45578518746158575;0.8511;0.0003220168
0.4570912722802704;0.8511;0.0003188546
0.4571681007990166;0.8511;0.0003188529
0.4572449293177627;0.8511;0.00031801232
0.4572449293177627;0.8512;0.00031763304
0.45728334357713585;0.8512;0.00031737535
0.45728334357713585;0.8513;0.00031734075
0.45747541487400123;0.8513;0.00031621358
0.45747541487400123;0.8514;0.0003161386
0.45812845728334356;0.8514;0.00031437812
0.45812845728334356;0.8515;0.00031405082
0.4590888137676706;0.8515;0.00031146494
0.4590888137676706;0.8516;0.00031141707
0.4595113706207744;0.8516;0.00031025958
0.4595113706207744;0.8517;0.00031024488
0.4599339274738783;0.8517;0.00030939293
0.4599339274738783;0.8518;0.0003093924
0.4610095267363245;0.8518;0.00030668557
0.4610095267363245;0.8519;0.00030648243
0.46120159803318994;0.8519;0.00030557218
0.46120159803318994;0.852;0.000305557
0.46131684081130914;0.852;0.00030510573
0.46131684081130914;0.8521;0.0003050495
0.46154732636754764;0.8521;0.00030462755
0.46154732636754764;0.8522;0.00030461134
0.46204671173939765;0.8522;0.000303387
0.46204671173939765;0.8523;0.000303329
0.46212354025814384;0.8523;0.00030308365
0.46212354025814384;0.8524;0.00030302873
0.46246926859250154;0.8524;0.00030223775
0.46246926859250154;0.8525;0.000302095
0.4634296250768285;0.8525;0.00030023765
0.4634296250768285;0.8526;0.00030017307
0.4640826674861709;0.8526;0.0002986646
0.4640826674861709;0.8527;0.00029853714
0.4647741241548863;0.8527;0.0002967626
0.4647741241548863;0.8529;0.00029651046
0.4649277811923786;0.8529;0.00029583648
0.4649277811923786;0.853;0.0002957931
0.46519668100799016;0.853;0.00029490519
0.46519668100799016;0.8531;0.0002948635
0.46527350952673635;0.8531;0.00029449808
0.46527350952673635;0.8532;0.00029444785
0.4658497234173325;0.8532;0.00029306463
0.4658497234173325;0.8533;0.00029292452
0.4658881376767056;0.8533;0.00029277522
0.4658881376767056;0.8534;0.0002926543
0.46604179471419793;0.8534;0.00029201995
0.46604179471419793;0.8535;0.0002919956
0.46631069452980944;0.8535;0.00029086025
0.46631069452980944;0.8537;0.00029072975
0.46638752304855563;0.8537;0.0002904881
0.46638752304855563;0.8538;0.0002904673
0.46654118008604795;0.8538;0.0002902862
0.46654118008604795;0.8539;0.0002902808
0.466579594345421;0.8539;0.00029010483
0.466579594345421;0.854;0.0002900496
0.4668100799016595;0.854;0.00028915633
0.4668100799016595;0.8541;0.0002890389
0.46688690842040564;0.8541;0.0002887429
0.46688690842040564;0.8542;0.00028873936
0.46711739397664415;0.8542;0.00028824416
0.46711739397664415;0.8543;0.00028790778
0.4671942224953903;0.8543;0.00028773028
0.4671942224953903;0.8544;0.0002876655
0.46846189305470193;0.8544;0.0002834945
0.46846189305470193;0.8545;0.00028344058
0.46876920712968656;0.8545;0.0002826532
0.46876920712968656;0.8546;0.0002825843
0.4706899200983405;0.8546;0.00027811647
0.4706899200983405;0.8547;0.0002780413
0.47115089121081744;0.8547;0.00027669707
0.47115089121081744;0.8549;0.00027659858
0.47172710510141364;0.8549;0.00027492645
0.47172710510141364;0.855;0.00027489781
0.47188076213890595;0.855;0.00027423425
0.47188076213890595;0.8551;0.0002741517
0.4719960049170252;0.8551;0.00027387973
0.4719960049170252;0.8552;0.00027378905
0.47203441917639827;0.8552;0.00027325057
0.47203441917639827;0.8553;0.00027316835
0.4725722188076214;0.8553;0.00027154895
0.4725722188076214;0.8554;0.00027140722
0.4729947756607253;0.8554;0.00027048055
0.4729947756607253;0.8555;0.00027035104
0.47318684695759067;0.8555;0.00027005692
0.47318684695759067;0.8556;0.00027002062
0.47414720344191763;0.8556;0.00026813152
0.47414720344191763;0.8557;0.00026808778
0.4742240319606638;0.8557;0.000267954
0.4742240319606638;0.8558;0.00026792407
0.47449293177627533;0.8558;0.00026725663
0.47449293177627533;0.8559;0.0002672271
0.47537645974185616;0.8559;0.0002650342
0.47537645974185616;0.8561;0.0002648237
0.4754148740012293;0.8561;0.00026481773
0.4754148740012293;0.8562;0.000264806
0.4754917025199754;0.8562;0.00026477996
0.4754917025199754;0.8563;0.00026461727
0.47687461585740626;0.8563;0.00026221544
0.47687461585740626;0.8564;0.00026219292
0.47764290104486784;0.8564;0.0002597962
0.47764290104486784;0.8565;0.0002597853
0.47837277197295636;0.8565;0.00025859757
0.47837277197295636;0.8566;0.00025833992
0.47887215734480637;0.8566;0.0002563725
0.47887215734480637;0.8567;0.0002562811
0.4790642286416718;0.8567;0.00025605908
0.4790642286416718;0.8568;0.00025584621
0.4797556853103872;0.8568;0.0002538176
0.4797556853103872;0.8569;0.00025379076
0.4798325138291334;0.8569;0.0002536222
0.4798325138291334;0.8571;0.00025359693
0.47987092808850645;0.8571;0.00025354256
0.47987092808850645;0.8572;0.00025347053
0.4806776275353411;0.8572;0.00025170215
0.4806776275353411;0.8573;0.00025169304
0.48129225568531037;0.8573;0.00024949628
0.48129225568531037;0.8575;0.00024947085
0.4819837123540258;0.8575;0.00024791277
0.4819837123540258;0.8576;0.0002473564
0.48221419791026426;0.8576;0.0002471566
0.48221419791026426;0.8577;0.00024708145
0.4822526121696374;0.8577;0.0002470344
0.4822526121696374;0.8578;0.00024693346
0.48244468346650277;0.8578;0.0002464166
0.48244468346650277;0.8579;0.0002462971
0.48279041180086046;0.8579;0.00024567943
0.48279041180086046;0.858;0.00024560763
0.4838275968039336;0.858;0.00024341755
0.4838275968039336;0.8581;0.00024338742
0.4839044253226798;0.8581;0.00024321061
0.4839044253226798;0.8582;0.00024319055
0.48428856791641056;0.8582;0.0002423846
0.48428856791641056;0.8583;0.00024232807
0.4853257529194837;0.8583;0.00024052615
0.4853257529194837;0.8584;0.00024001412
0.4867470805162876;0.8584;0.00023652887
0.4867470805162876;0.8585;0.0002360909
0.48690073755377994;0.8585;0.00023598039
0.48690073755377994;0.8586;0.00023588505
0.4881299938537185;0.8586;0.0002338191
0.4881299938537185;0.8587;0.00023375505
0.48839889366933004;0.8587;0.00023301164
0.48839889366933004;0.8588;0.00023291481
0.4885141364474493;0.8588;0.0002324375
0.4885141364474493;0.8589;0.00023242798
0.49085740626920715;0.8589;0.00022715377
0.49085740626920715;0.859;0.00022704655
0.49170251997541486;0.859;0.00022559533
0.49170251997541486;0.8591;0.00022549713
0.4920098340503995;0.8591;0.0002245915
0.4920098340503995;0.8592;0.00022453287
0.49231714812538413;0.8592;0.00022425201
0.49231714812538413;0.8593;0.00022424907
0.49285494775660726;0.8593;0.0002231777
0.49285494775660726;0.8594;0.00022311645
0.4931622618315919;0.8594;0.00022229641
0.4931622618315919;0.8595;0.00022223947
0.49320067609096496;0.8595;0.00022221873
0.49320067609096496;0.8596;0.00022216409
0.4948140749846343;0.8596;0.00021904832
0.4948140749846343;0.8597;0.00021901364
0.49562077443146896;0.8597;0.00021766627
0.49562077443146896;0.8598;0.00021764847
0.4957744314689613;0.8598;0.00021730966
0.4957744314689613;0.8599;0.00021720486
0.49688844499078055;0.8599;0.00021434731
0.49688844499078055;0.86;0.00021428653
0.4971957590657652;0.86;0.00021376276
0.4971957590657652;0.8601;0.00021347824
0.4972341733251383;0.8601;0.00021337175
0.4972341733251383;0.8602;0.00021336244
0.49769514443761526;0.8602;0.00021238018
0.49769514443761526;0.8603;0.00021230488
0.4988859864781807;0.8603;0.0002092545
0.4988859864781807;0.8604;0.00020924912
0.49973110018438843;0.8604;0.00020758813
0.49973110018438843;0.8605;0.00020756842
0.49996158574062693;0.8605;0.00020727061
0.49996158574062693;0.8606;0.00020721306
0.5001920712968654;0.8606;0.00020693813
0.5001920712968654;0.8608;0.00020672721
0.500460971112477;0.8608;0.00020609886
0.500460971112477;0.8609;0.00020603601
0.5013060848186847;0.8609;0.0002045399
0.5013060848186847;0.861;0.00020449911
0.50149815611555;0.861;0.00020352003
0.50149815611555;0.8611;0.000203367
0.5016133988936693;0.8611;0.00020314202
0.5016133988936693;0.8612;0.00020309392
0.5018822987092809;0.8612;0.00020262663
0.5018822987092809;0.8613;0.00020258507
0.5023816840811309;0.8613;0.00020208514
0.5023816840811309;0.8616;0.00020200395
0.5025353411186232;0.8616;0.00020184083
0.5025353411186232;0.8617;0.00020182127
0.5029194837123541;0.8617;0.00020119961
0.5029194837123541;0.8618;0.00020119366
0.5033036263060848;0.8618;0.00020015315
0.5033036263060848;0.8619;0.00020011523
0.5034956976029502;0.8619;0.00019990376
0.5034956976029502;0.862;0.00019987106
0.5042255685310387;0.862;0.00019865842
0.5042255685310387;0.8621;0.00019858754
0.5046481253841426;0.8621;0.00019710726
0.5046481253841426;0.8622;0.00019703603
0.5047633681622619;0.8622;0.00019696033
0.5047633681622619;0.8623;0.00019688463
0.5049170251997541;0.8623;0.00019668869
0.5049170251997541;0.8624;0.00019667204
0.5051090964966195;0.8624;0.00019627958
0.5051090964966195;0.8625;0.00019625574
0.505339582052858;0.8625;0.00019588291
0.505339582052858;0.8626;0.00019585123
0.5061078672403196;0.8626;0.00019365389
0.5061078672403196;0.8627;0.00019324697
0.5072218807621389;0.8627;0.0001915769
0.5072218807621389;0.8628;0.00019154849
0.5076444376152428;0.8628;0.00019111024
0.5076444376152428;0.8629;0.00019106464
0.5081822372464659;0.8629;0.00019042585
0.5081822372464659;0.863;0.00019030392
0.5083358942839582;0.863;0.00018992196
0.5083358942839582;0.8631;0.00018984225
0.5084511370620775;0.8631;0.00018970124
0.5084511370620775;0.8632;0.00018969263
0.508720036877689;0.8632;0.00018890094
0.508720036877689;0.8633;0.00018889172
0.5090273509526736;0.8633;0.00018836108
0.5090273509526736;0.8634;0.00018831893
0.5093346650276582;0.8634;0.00018809269
0.5093346650276582;0.8635;0.00018770188
0.5098340503995082;0.8635;0.00018684815
0.5098340503995082;0.8636;0.00018682094
0.5098724646588814;0.8636;0.00018680526
0.5098724646588814;0.8637;0.00018671446
0.5101029502151199;0.8637;0.00018643019
0.5101029502151199;0.8638;0.00018638218
0.5102181929932391;0.8638;0.00018615669
0.5102181929932391;0.8639;0.00018612995
0.5109096496619545;0.8639;0.00018540186
0.5109096496619545;0.864;0.00018531366
0.5115626920712969;0.864;0.00018464404
0.5115626920712969;0.8641;0.00018463159
0.5125230485556238;0.8641;0.00018286413
0.5125230485556238;0.8642;0.00018286132
0.5130224339274739;0.8642;0.00018244376
0.5130224339274739;0.8643;0.00018239446
0.5130992624462201;0.8643;0.00018222452
0.5130992624462201;0.8644;0.00018218275
0.5138675476336816;0.8644;0.00018096395
0.5138675476336816;0.8645;0.0001809455
0.5139443761524278;0.8645;0.00018084874
0.5139443761524278;0.8646;0.0001808409
0.5162108174554395;0.8646;0.00017748636
0.5162108174554395;0.8648;0.0001774019
0.5171711739397664;0.8648;0.0001763446
0.5171711739397664;0.865;0.00017619244
0.5177089735709896;0.865;0.00017572055
0.5177089735709896;0.8651;0.0001756887
0.5177473878303627;0.8651;0.00017566593
0.5177473878303627;0.8652;0.00017565969
0.5185925015365703;0.8652;0.00017458634
0.5185925015365703;0.8653;0.0001744769
0.5187461585740627;0.8653;0.00017420865
0.5187461585740627;0.8654;0.0001742038
0.5197833435771358;0.8654;0.00017256569
0.5197833435771358;0.8655;0.0001725037
0.5209741856177013;0.8655;0.00017057243
0.5209741856177013;0.8656;0.00017042903
0.5217808850645359;0.8656;0.00016855092
0.5217808850645359;0.8657;0.00016854062
0.5218961278426552;0.8657;0.00016843571
0.5218961278426552;0.8658;0.0001684176
0.522280270436386;0.8658;0.00016762702
0.522280270436386;0.866;0.0001675349
0.5233174554394592;0.866;0.00016565822
0.5233174554394592;0.8661;0.00016564886
0.52420098340504;0.8661;0.00016466367
0.52420098340504;0.8662;0.00016460221
0.5242778119237861;0.8662;0.00016450798
0.5242778119237861;0.8663;0.00016447355
0.5243162261831592;0.8663;0.00016436908
0.5243162261831592;0.8664;0.0001642883
0.5248924400737554;0.8664;0.00016329905
0.5248924400737554;0.8666;0.00016320382
0.52519975414874;0.8666;0.00016302234
0.52519975414874;0.8667;0.00016299363
0.5252381684081131;0.8667;0.00016297337
0.5252381684081131;0.8668;0.00016296239
0.5255838967424709;0.8668;0.00016231337
0.5255838967424709;0.8669;0.0001622951
0.5261985248924401;0.8669;0.00016169026
0.5261985248924401;0.867;0.00016163841
0.5272357098955132;0.867;0.00016009534
0.5272357098955132;0.8671;0.00015992022
0.5273509526736324;0.8671;0.00015987403
0.5273509526736324;0.8672;0.00015985356
0.527658266748617;0.8672;0.00015950868
0.527658266748617;0.8673;0.00015949979
0.5283497234173326;0.8673;0.00015841484
0.5283497234173326;0.8674;0.00015839897
0.5286954517516902;0.8674;0.00015816679
0.5286954517516902;0.8675;0.0001581577
0.5297326367547633;0.8675;0.00015682758
0.5297326367547633;0.8676;0.00015682157
0.5309234787953289;0.8676;0.00015501172
0.5309234787953289;0.8677;0.00015494681
0.531000307314075;0.8677;0.0001549138
0.531000307314075;0.8678;0.00015475131
0.5313844499078058;0.8678;0.00015435094
0.5313844499078058;0.8679;0.00015430983
0.5314228641671789;0.8679;0.00015419676
0.5314228641671789;0.8681;0.0001541396
0.5322679778733866;0.8681;0.00015296799
0.5322679778733866;0.8682;0.00015288377
0.532498463429625;0.8682;0.00015261646
0.532498463429625;0.8683;0.00015253814
0.5328441917639828;0.8683;0.00015224695
0.5328441917639828;0.8684;0.00015214285
0.5329978488014752;0.8684;0.00015203001
0.5329978488014752;0.8687;0.00015196236
0.5332283343577136;0.8687;0.000151887
0.5332283343577136;0.8688;0.00015185929
0.5333051628764598;0.8688;0.00015173115
0.5333051628764598;0.8689;0.00015164404
0.5333819913952059;0.8689;0.00015151352
0.5333819913952059;0.869;0.00015136444
0.5337661339889367;0.869;0.00015097254
0.5337661339889367;0.8691;0.00015094262
0.5341502765826674;0.8691;0.00015046765
0.5341502765826674;0.8692;0.00015046578
0.5345728334357713;0.8692;0.00014967786
0.5345728334357713;0.8693;0.00014965223
0.5347264904732637;0.8693;0.0001491653
0.5347264904732637;0.8694;0.00014902656
0.5349185617701291;0.8694;0.00014859224
0.5349185617701291;0.8695;0.00014855959
0.5358789182544561;0.8695;0.00014713687
0.5358789182544561;0.8696;0.00014706518
0.5369545175169023;0.8696;0.0001458279
0.5369545175169023;0.8697;0.00014579417
0.5370313460356484;0.8697;0.00014568152
0.5370313460356484;0.8698;0.00014566274
0.5371081745543946;0.8698;0.00014547064
0.5371081745543946;0.8699;0.00014544724
0.5375691456668715;0.8699;0.0001451521
0.5375691456668715;0.87;0.00014513373
0.5378380454824832;0.87;0.00014462178
0.5378380454824832;0.8701;0.00014451354
0.5379148740012293;0.8701;0.00014443687
0.5379148740012293;0.8702;0.00014440372
0.5379532882606023;0.8702;0.00014439844
0.5379532882606023;0.8703;0.00014428185
0.5390288875230486;0.8703;0.00014289902
0.5390288875230486;0.8704;0.00014276983
0.5404118008604795;0.8704;0.00014150786
0.5404118008604795;0.8705;0.00014145474
0.5410264290104487;0.8705;0.00014076094
0.5410264290104487;0.8706;0.00014075957
0.5417562999385371;0.8706;0.00014004299
0.5417562999385371;0.8707;0.00013992166
0.5420251997541488;0.8707;0.00013972893
0.5420251997541488;0.8708;0.00013971883
0.5420636140135218;0.8708;0.00013967435
0.5420636140135218;0.8709;0.00013963408
0.5423325138291334;0.8709;0.0001392964
0.5423325138291334;0.871;0.00013921397
0.5425245851259988;0.871;0.0001390519
0.5425245851259988;0.8711;0.00013904415
0.5429471419791027;0.8711;0.00013858934
0.5429471419791027;0.8712;0.00013850251
0.5430623847572219;0.8712;0.00013842717
0.5430623847572219;0.8713;0.00013826435
0.5437922556853104;0.8713;0.00013697299
0.5437922556853104;0.8714;0.00013696554
0.5441379840196681;0.8714;0.00013648435
0.5441379840196681;0.8715;0.00013645444
0.5442148125384143;0.8715;0.00013635599
0.5442148125384143;0.8716;0.00013633489
0.5444837123540258;0.8716;0.00013600531
0.5444837123540258;0.8718;0.00013593717
0.545021511985249;0.8718;0.00013544798
0.545021511985249;0.8719;0.00013542909
0.5452135832821143;0.8719;0.00013526471
0.5452135832821143;0.872;0.00013521829
0.5455593116164721;0.872;0.00013508165
0.5455593116164721;0.8721;0.00013506567
0.5457129686539643;0.8721;0.0001349423
0.5457129686539643;0.8722;0.00013493981
0.5457897971727105;0.8722;0.0001348319
0.5457897971727105;0.8723;0.0001348107
0.546020282728949;0.8723;0.00013471239
0.546020282728949;0.8724;0.00013468074
0.547480024585126;0.8724;0.00013290168
0.547480024585126;0.8725;0.00013288071
0.5477873386601106;0.8725;0.00013225022
0.5477873386601106;0.8726;0.00013224408
0.5488245236631838;0.8726;0.00013067419
0.5488245236631838;0.8727;0.00013066301
0.5490165949600492;0.8727;0.0001302314
0.5490165949600492;0.8728;0.00013013568
0.5495159803318992;0.8728;0.000129592
0.5495159803318992;0.8729;0.00012951606
0.5495543945912723;0.8729;0.00012943265
0.5495543945912723;0.873;0.00012937735
0.5496696373693916;0.873;0.00012928361
0.5496696373693916;0.8731;0.00012926418
0.5520129071911494;0.8731;0.00012640732
0.5520129071911494;0.8733;0.00012617523
0.5522049784880148;0.8733;0.00012585106
0.5522049784880148;0.8734;0.00012570879
0.5526275353411186;0.8734;0.00012540055
0.5526275353411186;0.8735;0.00012537128
0.5528580208973571;0.8735;0.00012512683
0.5528580208973571;0.8736;0.00012511456
0.5529732636754764;0.8736;0.00012500543
0.5529732636754764;0.8737;0.00012500517
0.5532037492317148;0.8737;0.00012459025
0.5532037492317148;0.8738;0.0001245206
0.553280577750461;0.8738;0.00012445613
0.553280577750461;0.8739;0.00012443977
0.5537031346035648;0.8739;0.00012406509
0.5537031346035648;0.8741;0.00012392979
0.5538952059004303;0.8741;0.00012377933
0.5538952059004303;0.8742;0.00012376295
0.5543945912722803;0.8742;0.00012335357
0.5543945912722803;0.8743;0.00012327862
0.5555854333128457;0.8743;0.00012206392
0.5555854333128457;0.8744;0.00012205274
0.5563153042409342;0.8744;0.00012128733
0.5563153042409342;0.8745;0.0001212551
0.5565842040565457;0.8745;0.00012107979
0.5565842040565457;0.8747;0.00012096389
0.5573524892440074;0.8747;0.00011987384
0.5573524892440074;0.8748;0.00011980252
0.5577750460971113;0.8748;0.000119445736
0.5577750460971113;0.8749;0.00011939759
0.5585817455439459;0.8749;0.00011836861
0.5585817455439459;0.875;0.00011836322
0.5587738168408113;0.875;0.00011798233
0.5587738168408113;0.8751;0.00011796281
0.559119545175169;0.8751;0.00011749352
0.559119545175169;0.8752;0.000117489726
0.5596189305470191;0.8752;0.000117076714
0.5596189305470191;0.8753;0.00011705484
0.5600030731407498;0.8753;0.00011668527
0.5600030731407498;0.8754;0.000116645126
0.5612323294406883;0.8754;0.00011485732
0.5612323294406883;0.8755;0.000114851675
0.5612707437000615;0.8755;0.00011481951
0.5612707437000615;0.8756;0.000114781324
0.5621158574062692;0.8756;0.000114154216
0.5621158574062692;0.8757;0.00011415325
0.5622311001843885;0.8757;0.00011409933
0.5622311001843885;0.8758;0.00011408832
0.5623463429625076;0.8758;0.00011390481
0.5623463429625076;0.8759;0.00011388189
0.5631530424093424;0.8759;0.000112896014
0.5631530424093424;0.876;0.00011288577
0.5631914566687154;0.876;0.00011285647
0.5631914566687154;0.8762;0.00011271102
0.5632682851874616;0.8762;0.00011265601
0.5632682851874616;0.8764;0.00011235844
0.563460356484327;0.8764;0.00011220977
0.563460356484327;0.8766;0.000112171365
0.5636524277811924;0.8766;0.000112049245
0.5636524277811924;0.8767;0.00011204329
0.5646511985248924;0.8767;0.00011093848
0.5646511985248924;0.8768;0.00011086543
0.5650353411186232;0.8768;0.00011047892
0.5650353411186232;0.8769;0.00011043797
0.5656115550092194;0.8769;0.00011003345
0.5656115550092194;0.877;0.00011001671
0.565880454824831;0.877;0.00010987252
0.565880454824831;0.8771;0.000109830544
0.5659956976029502;0.8771;0.00010977219
0.5659956976029502;0.8772;0.0001097372
0.5664182544560541;0.8772;0.00010942349
0.5664182544560541;0.8773;0.00010941664
0.5676475107559926;0.8773;0.0001084732
0.5676475107559926;0.8774;0.00010842209
0.5676859250153657;0.8774;0.00010839911
0.5676859250153657;0.8775;0.000108377426
0.5689920098340504;0.8775;0.00010738537
0.5689920098340504;0.8776;0.00010731387
0.5690304240934235;0.8776;0.00010731077
0.5690304240934235;0.8777;0.00010726407
0.5691840811309158;0.8777;0.00010714481
0.5691840811309158;0.8778;0.00010709495
0.5698371235402582;0.8778;0.00010667526
0.5698371235402582;0.8779;0.00010667348
0.5704517516902274;0.8779;0.000106086976
0.5704517516902274;0.878;0.0001059767
0.5707590657652121;0.878;0.000105611776
0.5707590657652121;0.8781;0.00010559268
0.5709127228027043;0.8781;0.00010533274
0.5709127228027043;0.8782;0.00010513271
0.5711047940995697;0.8782;0.00010500985
0.5711047940995697;0.8783;0.00010486863
0.571220036877689;0.8783;0.00010474978
0.571220036877689;0.8784;0.00010468827
0.5729102642901045;0.8784;0.00010285316
0.5729102642901045;0.8785;0.0001028499
0.5730255070682237;0.8785;0.00010280749
0.5730255070682237;0.8786;0.0001027828
0.5732175783650891;0.8786;0.00010232802
0.5732175783650891;0.8787;0.00010229992
0.5734480639213276;0.8787;0.000102160404
0.5734480639213276;0.8788;0.00010208938
0.5738706207744315;0.8788;0.00010168767
0.5738706207744315;0.8789;0.00010162321
0.5749462200368777;0.8789;0.00010061258
0.5749462200368777;0.879;0.000100554236
0.5764059618930547;0.879;9.939619e-05
0.5764059618930547;0.8791;9.932498e-05
0.5770974185617701;0.8791;9.856374e-05
0.5770974185617701;0.8792;9.855944e-05
0.5779041180086048;0.8792;9.807143e-05
0.5779041180086048;0.8793;9.805425e-05
0.5789028887523049;0.8793;9.741343e-05
0.5789028887523049;0.8794;9.736962e-05
0.579978488014751;0.8794;9.658446e-05
0.579978488014751;0.8795;9.65762e-05
0.5804778733866011;0.8795;9.6238895e-05
0.5804778733866011;0.8796;9.6177086e-05
0.580900430239705;0.8796;9.593906e-05
0.580900430239705;0.8797;9.588076e-05
0.5818992009834051;0.8797;9.5167736e-05
0.5818992009834051;0.8798;9.5137926e-05
0.5827443146896127;0.8798;9.452082e-05
0.5827443146896127;0.8799;9.447643e-05
0.5842040565457898;0.8799;9.29887e-05
0.5842040565457898;0.88;9.29858e-05
0.5869314689612785;0.88;9.054642e-05
0.5869314689612785;0.8801;9.0357666e-05
0.58720036877689;0.8801;9.0179754e-05
0.58720036877689;0.8802;9.016869e-05
0.587661339889367;0.8802;8.987912e-05
0.587661339889367;0.8803;8.984669e-05
0.5883143822987092;0.8803;8.938962e-05
0.5883143822987092;0.8804;8.9215595e-05
0.5883527965580824;0.8804;8.919428e-05
0.5883527965580824;0.8806;8.918497e-05
0.5889290104486785;0.8806;8.871919e-05
0.5889290104486785;0.8807;8.8697605e-05
0.5892747387830363;0.8807;8.847065e-05
0.5892747387830363;0.8808;8.842289e-05
0.5902735095267363;0.8808;8.756609e-05
0.5902735095267363;0.8809;8.75443e-05
0.5908113091579594;0.8809;8.7176944e-05
0.5908113091579594;0.881;8.716465e-05
0.5918484941610326;0.881;8.6271866e-05
0.5918484941610326;0.8811;8.6220854e-05
0.5931929932390904;0.8811;8.53711e-05
0.5931929932390904;0.8812;8.5303305e-05
0.5946143208358943;0.8812;8.4199906e-05
0.5946143208358943;0.8813;8.410895e-05
0.5950368776889982;0.8813;8.385978e-05
0.5950368776889982;0.8814;8.3827676e-05
0.5953057775046097;0.8814;8.3728875e-05
0.5953057775046097;0.8815;8.3716855e-05
0.5964197910264291;0.8815;8.287029e-05
0.5964197910264291;0.8816;8.28386e-05
0.5967655193607867;0.8816;8.2592465e-05
0.5967655193607867;0.8817;8.256989e-05
0.596880762138906;0.8817;8.251117e-05
0.596880762138906;0.8818;8.248896e-05
0.5973033189920098;0.8818;8.217511e-05
0.5973033189920098;0.8819;8.2094215e-05
0.5974569760295021;0.8819;8.1920974e-05
0.5974569760295021;0.882;8.191635e-05
0.598839889366933;0.882;8.0922975e-05
0.598839889366933;0.8821;8.0798636e-05
0.59930086047941;0.8821;8.0510115e-05
0.59930086047941;0.8822;8.049635e-05
0.5994161032575291;0.8822;8.04137e-05
0.5994161032575291;0.8823;8.0368496e-05
0.5996081745543946;0.8823;8.028097e-05
0.5996081745543946;0.8824;8.0273225e-05
0.6004148740012293;0.8824;7.959335e-05
0.6004148740012293;0.8825;7.9547965e-05
0.6005301167793485;0.8825;7.946585e-05
0.6005301167793485;0.8826;7.941831e-05
0.6007221880762139;0.8826;7.934177e-05
0.6007221880762139;0.8827;7.932127e-05
0.6012984019668101;0.8827;7.891467e-05
0.6012984019668101;0.8828;7.890457e-05
0.6015673017824217;0.8828;7.8724326e-05
0.6015673017824217;0.8829;7.8645324e-05
0.6017209588199139;0.8829;7.8472636e-05
0.6017209588199139;0.8831;7.841542e-05
0.6017977873386601;0.8831;7.831776e-05
0.6017977873386601;0.8832;7.8317404e-05
0.6020282728948986;0.8832;7.821828e-05
0.6020282728948986;0.8833;7.8205834e-05
0.6029502151198525;0.8833;7.746154e-05
0.6029502151198525;0.8834;7.745418e-05
0.6045636140135218;0.8834;7.61858e-05
0.6045636140135218;0.8835;7.618001e-05
0.6048709280885064;0.8835;7.598581e-05
0.6048709280885064;0.8836;7.5938435e-05
0.6064459127228027;0.8836;7.489233e-05
0.6064459127228027;0.8837;7.483553e-05
0.6084434542102028;0.8837;7.376223e-05
0.6084434542102028;0.8838;7.369388e-05
0.6085586969883221;0.8838;7.3641146e-05
0.6085586969883221;0.8839;7.361414e-05
0.6086355255070682;0.8839;7.359703e-05
0.6086355255070682;0.884;7.359555e-05
0.6097111247695144;0.884;7.280712e-05
0.6097111247695144;0.8841;7.280262e-05
0.6103257529194838;0.8841;7.249262e-05
0.6103257529194838;0.8842;7.247895e-05
0.6107483097725875;0.8842;7.236379e-05
0.6107483097725875;0.8843;7.234127e-05
0.6112092808850645;0.8843;7.195445e-05
0.6112092808850645;0.8844;7.194331e-05
0.6116318377381684;0.8844;7.163188e-05
0.6116318377381684;0.8846;7.15878e-05
0.6116702519975414;0.8846;7.1576236e-05
0.6116702519975414;0.8847;7.156364e-05
0.6123232944068838;0.8847;7.113765e-05
0.6123232944068838;0.8848;7.111333e-05
0.6123617086662569;0.8848;7.111149e-05
0.6123617086662569;0.8849;7.110326e-05
0.6126690227412416;0.8849;7.088364e-05
0.6126690227412416;0.885;7.087672e-05
0.6130531653349723;0.885;7.054846e-05
0.6130531653349723;0.8851;7.0524846e-05
0.6132068223724647;0.8851;7.043091e-05
0.6132068223724647;0.8852;7.03965e-05
0.6157421634910879;0.8852;6.850005e-05
0.6157421634910879;0.8853;6.8474015e-05
0.6161263060848187;0.8853;6.8169946e-05
0.6161263060848187;0.8854;6.8169575e-05
0.616279963122311;0.8854;6.8131005e-05
0.616279963122311;0.8855;6.809757e-05
0.616318377381684;0.8855;6.807871e-05
0.616318377381684;0.8856;6.807102e-05
0.6166256914566687;0.8856;6.77999e-05
0.6166256914566687;0.8857;6.779871e-05
0.6184311616472035;0.8857;6.685115e-05
0.6184311616472035;0.8858;6.684313e-05
0.619698832206515;0.8858;6.634088e-05
0.619698832206515;0.8859;6.6329994e-05
0.6208512599877074;0.8859;6.571662e-05
0.6208512599877074;0.886;6.571349e-05
0.6213122311001844;0.886;6.523668e-05
0.6213122311001844;0.8861;6.523289e-05
0.621657959434542;0.8861;6.507932e-05
0.621657959434542;0.8862;6.5042004e-05
0.6217347879532883;0.8862;6.5009735e-05
0.6217347879532883;0.8863;6.50064e-05
0.6224262446220037;0.8863;6.4574735e-05
0.6224262446220037;0.8864;6.44597e-05
0.6225414874001229;0.8864;6.435545e-05
0.6225414874001229;0.8865;6.42994e-05
0.6228488014751076;0.8865;6.415199e-05
0.6228488014751076;0.8866;6.4135544e-05
0.6228872157344807;0.8866;6.4122214e-05
0.6228872157344807;0.8867;6.411153e-05
0.6241164720344192;0.8867;6.350898e-05
0.6241164720344192;0.8868;6.3508385e-05
0.6246926859250154;0.8868;6.3269115e-05
0.6246926859250154;0.8869;6.319864e-05
0.6263444990780578;0.8869;6.222844e-05
0.6263444990780578;0.887;6.21899e-05
0.6267286416717885;0.887;6.1953244e-05
0.6267286416717885;0.8872;6.189505e-05
0.6273816840811309;0.8872;6.15226e-05
0.6273816840811309;0.8873;6.151682e-05
0.629340811309158;0.8873;6.0159637e-05
0.629340811309158;0.8874;6.015811e-05
0.6296865396435156;0.8874;6.0010683e-05
0.6296865396435156;0.8875;6.0010294e-05
0.6299938537185003;0.8875;5.9847967e-05
0.6299938537185003;0.8876;5.980612e-05
0.6301859250153657;0.8876;5.9695492e-05
0.6301859250153657;0.8878;5.9648763e-05
0.6306468961278426;0.8878;5.941501e-05
0.6306468961278426;0.8879;5.9396996e-05
0.6306853103872158;0.8879;5.9350932e-05
0.6306853103872158;0.8881;5.933533e-05
0.6310310387215734;0.8881;5.913964e-05
0.6310310387215734;0.8882;5.912697e-05
0.6318377381684082;0.8882;5.877903e-05
0.6318377381684082;0.8883;5.8768226e-05
0.6319145666871543;0.8883;5.8639736e-05
0.6319145666871543;0.8884;5.8630667e-05
0.6328749231714813;0.8884;5.785525e-05
0.6328749231714813;0.8885;5.7819554e-05
0.6337968653964352;0.8885;5.72796e-05
0.6337968653964352;0.8886;5.727547e-05
0.6338736939151813;0.8886;5.725822e-05
0.6338736939151813;0.8887;5.7199533e-05
0.6339121081745543;0.8887;5.7178342e-05
0.6339121081745543;0.8888;5.7176345e-05
0.634181007990166;0.8888;5.7020756e-05
0.634181007990166;0.8889;5.698991e-05
0.6347956361401352;0.8889;5.6670997e-05
0.6347956361401352;0.889;5.666579e-05
0.6359864781807006;0.889;5.5957033e-05
0.6359864781807006;0.8891;5.5944904e-05
0.6360633066994469;0.8891;5.5907607e-05
0.6360633066994469;0.8892;5.590499e-05
0.6364090350338045;0.8892;5.5711294e-05
0.6364090350338045;0.8893;5.5671e-05
0.6364474492931776;0.8893;5.5622233e-05
0.6364474492931776;0.8894;5.56161e-05
0.6364858635525507;0.8894;5.559784e-05
0.6364858635525507;0.8895;5.5589637e-05
0.6374846342962508;0.8895;5.5060438e-05
0.6374846342962508;0.8896;5.505372e-05
0.6379071911493547;0.8896;5.4771946e-05
0.6379071911493547;0.8897;5.4761258e-05
0.6387523048555623;0.8897;5.423264e-05
0.6387523048555623;0.8898;5.4208856e-05
0.6402888752304856;0.8898;5.3381722e-05
0.6402888752304856;0.8899;5.3273714e-05
0.6403272894898586;0.8899;5.324186e-05
0.6403272894898586;0.89;5.3193584e-05
0.6405961893054702;0.89;5.3046177e-05
0.6405961893054702;0.8901;5.3035972e-05
0.6406346035648433;0.8901;5.2935527e-05
0.6406346035648433;0.8903;5.2916457e-05
0.6417486170866625;0.8903;5.2159055e-05
0.6417486170866625;0.8904;5.2157415e-05
0.6421327596803934;0.8904;5.178464e-05
0.6421327596803934;0.8905;5.176203e-05
0.6422095881991395;0.8905;5.1695584e-05
0.6422095881991395;0.8907;5.1627598e-05
0.6427089735709896;0.8907;5.1362822e-05
0.6427089735709896;0.8908;5.1358307e-05
0.6431315304240934;0.8908;5.118392e-05
0.6431315304240934;0.8909;5.117833e-05
0.6431699446834666;0.8909;5.1176954e-05
0.6431699446834666;0.8911;5.1136703e-05
0.6432083589428396;0.8911;5.1121897e-05
0.6432083589428396;0.8912;5.1072268e-05
0.6444760295021512;0.8912;5.0116338e-05
0.6444760295021512;0.8913;5.0106242e-05
0.645321143208359;0.8913;4.9714392e-05
0.645321143208359;0.8914;4.9700866e-05
0.6460510141364475;0.8914;4.9309056e-05
0.6460510141364475;0.8915;4.928107e-05
0.6462814996926859;0.8915;4.9101338e-05
0.6462814996926859;0.8916;4.9101214e-05
0.646319913952059;0.8916;4.907533e-05
0.646319913952059;0.8917;4.907151e-05
0.6468577135832821;0.8917;4.8714777e-05
0.6468577135832821;0.8918;4.871409e-05
0.6472034419176398;0.8918;4.8564794e-05
0.6472034419176398;0.8919;4.8561153e-05
0.6482790411800861;0.8919;4.7968977e-05
0.6482790411800861;0.892;4.796303e-05
0.6484711124769514;0.892;4.7862726e-05
0.6484711124769514;0.8921;4.7815753e-05
0.6485863552550707;0.8921;4.777634e-05
0.6485863552550707;0.8922;4.77736e-05
0.64920098340504;0.8922;4.748372e-05
0.64920098340504;0.8923;4.7474423e-05
0.6500460971112477;0.8923;4.7162182e-05
0.6500460971112477;0.8924;4.7113506e-05
0.65019975414874;0.8924;4.7081994e-05
0.65019975414874;0.8925;4.706782e-05
0.6509296250768285;0.8925;4.6799e-05
0.6509296250768285;0.8926;4.6796453e-05
0.6509680393362016;0.8926;4.6778445e-05
0.6509680393362016;0.8927;4.6760557e-05
0.6510064535955746;0.8927;4.6700574e-05
0.6510064535955746;0.8928;4.667527e-05
0.6517747387830363;0.8928;4.6320274e-05
0.6517747387830363;0.8929;4.62977e-05
0.6520820528580209;0.8929;4.613972e-05
0.6520820528580209;0.893;4.6128203e-05
0.6523125384142594;0.893;4.6014145e-05
0.6523125384142594;0.8931;4.6010748e-05
0.6528119237861094;0.8931;4.582955e-05
0.6528119237861094;0.8932;4.5826368e-05
0.6532344806392133;0.8932;4.57214e-05
0.6532344806392133;0.8933;4.5713732e-05
0.6534649661954518;0.8933;4.5597128e-05
0.6534649661954518;0.8934;4.5559762e-05
0.6556929932390904;0.8934;4.4644137e-05
0.6556929932390904;0.8935;4.4642078e-05
0.6560771358328211;0.8935;4.4483502e-05
0.6560771358328211;0.8936;4.445204e-05
0.6562307928703135;0.8936;4.4416138e-05
0.6562307928703135;0.8938;4.43922e-05
0.6563076213890596;0.8938;4.4371995e-05
0.6563076213890596;0.8939;4.4328022e-05
0.6564228641671789;0.8939;4.428109e-05
0.6564228641671789;0.894;4.4277283e-05
0.6565765212046711;0.894;4.417398e-05
0.6565765212046711;0.8942;4.41447e-05
0.6571527350952674;0.8942;4.3940254e-05
0.6571527350952674;0.8943;4.3932057e-05
0.6579210202827289;0.8943;4.3602045e-05
0.6579210202827289;0.8944;4.3600387e-05
0.6591502765826674;0.8944;4.3074506e-05
0.6591502765826674;0.8945;4.3058266e-05
0.6595344191763983;0.8945;4.290222e-05
0.6595344191763983;0.8946;4.2882682e-05
0.6603027043638598;0.8946;4.258598e-05
0.6603027043638598;0.8947;4.256859e-05
0.6610325752919484;0.8947;4.2290696e-05
0.6610325752919484;0.8948;4.2278796e-05
0.6612630608481869;0.8948;4.2180556e-05
0.6612630608481869;0.8949;4.2151874e-05
0.6622618315918869;0.8949;4.1722327e-05
0.6622618315918869;0.895;4.1669733e-05
0.6634142593730793;0.895;4.1115687e-05
0.6634142593730793;0.8951;4.1101925e-05
0.6638752304855562;0.8951;4.0905805e-05
0.6638752304855562;0.8952;4.0895964e-05
0.6642977873386601;0.8952;4.0736537e-05
0.6642977873386601;0.8953;4.0730396e-05
0.6657575291948371;0.8953;4.0223473e-05
0.6657575291948371;0.8954;4.0202267e-05
0.6675629993853719;0.8954;3.9563154e-05
0.6675629993853719;0.8955;3.954913e-05
0.6676782421634911;0.8955;3.9463303e-05
0.6676782421634911;0.8956;3.9433224e-05
0.6679471419791027;0.8956;3.9283143e-05
0.6679471419791027;0.8957;3.9264098e-05
0.6685233558696988;0.8957;3.9044673e-05
0.6685233558696988;0.8958;3.9043065e-05
0.669099569760295;0.8958;3.8729213e-05
0.669099569760295;0.8959;3.87249e-05
0.6693300553165334;0.8959;3.865241e-05
0.6693300553165334;0.896;3.8650836e-05
0.6698294406883836;0.896;3.8512168e-05
0.6698294406883836;0.8961;3.8494298e-05
0.6704056545789797;0.8961;3.8293732e-05
0.6704056545789797;0.8962;3.8275415e-05
0.6704824830977258;0.8962;3.825978e-05
0.6704824830977258;0.8963;3.8257833e-05
0.6707129686539643;0.8963;3.819397e-05
0.6707129686539643;0.8964;3.8193222e-05
0.6711355255070682;0.8964;3.7978585e-05
0.6711355255070682;0.8965;3.7956564e-05
0.6714428395820529;0.8965;3.781215e-05
0.6714428395820529;0.8966;3.7792663e-05
0.6720574677320221;0.8966;3.762854e-05
0.6720574677320221;0.8968;3.759164e-05
0.6721727105101414;0.8968;3.7553084e-05
0.6721727105101414;0.8969;3.7549788e-05
0.6726336816226183;0.8969;3.738997e-05
0.6726336816226183;0.897;3.738435e-05
0.6733251382913338;0.897;3.719005e-05
0.6733251382913338;0.8971;3.718687e-05
0.6742086662569146;0.8971;3.683278e-05
0.6742086662569146;0.8973;3.6804435e-05
0.6746696373693916;0.8973;3.662227e-05
0.6746696373693916;0.8974;3.6617977e-05
0.67490012292563;0.8974;3.6548696e-05
0.67490012292563;0.8975;3.6530975e-05
0.6751306084818685;0.8975;3.6385703e-05
0.6751306084818685;0.8976;3.6364036e-05
0.6769744929317763;0.8976;3.562508e-05
0.6769744929317763;0.8977;3.5620775e-05
0.6776659496004918;0.8977;3.5292083e-05
0.6776659496004918;0.8978;3.5278947e-05
0.6787031346035648;0.8978;3.4934743e-05
0.6787031346035648;0.8979;3.493054e-05
0.6793177627535341;0.8979;3.4726156e-05
0.6793177627535341;0.898;3.4705394e-05
0.6794330055316533;0.898;3.4697136e-05
0.6794330055316533;0.8981;3.467632e-05
0.6795866625691457;0.8981;3.4605724e-05
0.6795866625691457;0.8982;3.4603643e-05
0.6801244622003688;0.8982;3.438577e-05
0.6801244622003688;0.8983;3.4380642e-05
0.6802781192378611;0.8983;3.4324996e-05
0.6802781192378611;0.8984;3.4320394e-05
0.6813153042409342;0.8984;3.3953347e-05
0.6813153042409342;0.8985;3.39462e-05
0.6825829748002459;0.8985;3.3557753e-05
0.6825829748002459;0.8986;3.3554683e-05
0.6827750460971113;0.8986;3.352203e-05
0.6827750460971113;0.8987;3.3498378e-05
0.6837738168408113;0.8987;3.3126642e-05
0.6837738168408113;0.8988;3.309339e-05
0.6846189305470191;0.8988;3.272202e-05
0.6846189305470191;0.8989;3.2721175e-05
0.6848494161032576;0.8989;3.266255e-05
0.6848494161032576;0.899;3.265561e-05
0.6854640442532268;0.899;3.2494736e-05
0.6854640442532268;0.8991;3.24752e-05
0.6856945298094653;0.8991;3.2425483e-05
0.6856945298094653;0.8992;3.2425374e-05
0.6858866011063307;0.8992;3.2344793e-05
0.6858866011063307;0.8993;3.232183e-05
0.6859250153657037;0.8993;3.231279e-05
0.6859250153657037;0.8994;3.2301195e-05
0.68600184388445;0.8994;3.2241885e-05
0.68600184388445;0.8995;3.223234e-05
0.6861170866625691;0.8995;3.221477e-05
0.6861170866625691;0.8996;3.2199612e-05
0.6863475722188076;0.8996;3.2097236e-05
0.6863475722188076;0.8997;3.2096097e-05
0.686539643515673;0.8997;3.2078282e-05
0.686539643515673;0.8998;3.2068503e-05
0.6871926859250154;0.8998;3.1889704e-05
0.6871926859250154;0.8999;3.1851672e-05
0.6873847572218807;0.8999;3.1802796e-05
0.6873847572218807;0.9;3.1779215e-05
0.687960971112477;0.9;3.1585085e-05
0.687960971112477;0.9001;3.157776e-05
0.6882298709280885;0.9001;3.14275e-05
0.6882298709280885;0.9002;3.1419666e-05
0.6888829133374309;0.9002;3.1166743e-05
0.6888829133374309;0.9003;3.115799e-05
0.6890365703749232;0.9003;3.1088763e-05
0.6890365703749232;0.9004;3.1045834e-05
0.6895359557467732;0.9004;3.0920866e-05
0.6895359557467732;0.9005;3.092025e-05
0.6898432698217578;0.9005;3.0814386e-05
0.6898432698217578;0.9006;3.0808504e-05
0.6909188690842041;0.9006;3.0533454e-05
0.6909188690842041;0.9007;3.0532745e-05
0.6911109403810695;0.9007;3.0432437e-05
0.6911109403810695;0.9008;3.0421075e-05
0.6916871542716656;0.9008;3.0252893e-05
0.6916871542716656;0.9009;3.0251666e-05
0.6925706822372465;0.9009;3.0039419e-05
0.6925706822372465;0.901;3.0018855e-05
0.692839582052858;0.901;2.994073e-05
0.692839582052858;0.9011;2.9939907e-05
0.6937615242778119;0.9011;2.9674808e-05
0.6937615242778119;0.9012;2.9663122e-05
0.696181622618316;0.9012;2.9014278e-05
0.696181622618316;0.9014;2.9004157e-05
0.6966041794714198;0.9014;2.8881213e-05
0.6966041794714198;0.9015;2.886808e-05
0.6966425937307928;0.9015;2.8860455e-05
0.6966425937307928;0.9016;2.8845825e-05
0.697641364474493;0.9016;2.8497001e-05
0.697641364474493;0.9017;2.849552e-05
0.6979486785494776;0.9017;2.8321436e-05
0.6979486785494776;0.9018;2.8297378e-05
0.7005608481868469;0.9018;2.7645081e-05
0.7005608481868469;0.9019;2.7634376e-05
0.7014443761524278;0.9019;2.7422084e-05
0.7014443761524278;0.902;2.7405233e-05
0.7024047326367547;0.902;2.7078679e-05
0.7024047326367547;0.9021;2.7078326e-05
0.7029425322679779;0.9021;2.6958105e-05
0.7029425322679779;0.9023;2.693107e-05
0.7045175169022742;0.9023;2.655668e-05
0.7045175169022742;0.9025;2.6524249e-05
0.7047480024585125;0.9025;2.6455524e-05
0.7047480024585125;0.9026;2.644697e-05
0.705439459127228;0.9026;2.6235846e-05
0.705439459127228;0.9027;2.6235806e-05
0.7055931161647203;0.9027;2.6202635e-05
0.7055931161647203;0.9028;2.6198293e-05
0.706860786724032;0.9028;2.5814723e-05
0.706860786724032;0.9029;2.5804726e-05
0.7069376152427781;0.9029;2.5770232e-05
0.7069376152427781;0.903;2.5767236e-05
0.7072449293177627;0.903;2.5706102e-05
0.7072449293177627;0.9031;2.5693673e-05
0.7080900430239705;0.9031;2.5528981e-05
0.7080900430239705;0.9032;2.5526055e-05
0.7081284572833436;0.9032;2.5512665e-05
0.7081284572833436;0.9033;2.5511852e-05
0.7083973570989551;0.9033;2.5376243e-05
0.7083973570989551;0.9034;2.5374016e-05
0.7088583282114321;0.9034;2.520931e-05
0.7088583282114321;0.9035;2.5200308e-05
0.7091656422864168;0.9035;2.5069143e-05
0.7091656422864168;0.9036;2.5054962e-05
0.709319299323909;0.9036;2.503623e-05
0.709319299323909;0.9037;2.4976787e-05
0.7095113706207744;0.9037;2.4926238e-05
0.7095113706207744;0.9038;2.492366e-05
0.710318070067609;0.9038;2.4748713e-05
0.710318070067609;0.9039;2.4748357e-05
0.7103564843269822;0.9039;2.4735888e-05
0.7103564843269822;0.904;2.4735444e-05
0.7120467117393977;0.904;2.4264635e-05
0.7120467117393977;0.9041;2.4261895e-05
0.7123540258143823;0.9041;2.4175435e-05
0.7123540258143823;0.9042;2.4167539e-05
0.7129302397049785;0.9042;2.4033578e-05
0.7129302397049785;0.9043;2.4030744e-05
0.7138521819299324;0.9043;2.3796058e-05
0.7138521819299324;0.9044;2.3794228e-05
0.7142747387830363;0.9044;2.3734274e-05
0.7142747387830363;0.9045;2.3732106e-05
0.7146972956361402;0.9045;2.3682067e-05
0.7146972956361402;0.9046;2.3677389e-05
0.7150046097111248;0.9046;2.3571987e-05
0.7150046097111248;0.9047;2.3571236e-05
0.7158497234173326;0.9047;2.3343378e-05
0.7158497234173326;0.9048;2.3333705e-05
0.7165027658266748;0.9048;2.3183395e-05
0.7165027658266748;0.9049;2.3182158e-05
0.7173478795328826;0.9049;2.2882155e-05
0.7173478795328826;0.905;2.2881986e-05
0.7180777504609711;0.905;2.266099e-05
0.7180777504609711;0.9051;2.265644e-05
0.7188460356484327;0.9051;2.2462771e-05
0.7188460356484327;0.9052;2.242561e-05
0.719460663798402;0.9052;2.227857e-05
0.719460663798402;0.9053;2.2275326e-05
0.7206130915795943;0.9053;2.19144e-05
0.7206130915795943;0.9054;2.1910562e-05
0.7209972341733252;0.9054;2.1881528e-05
0.7209972341733252;0.9055;2.1853011e-05
0.7210356484326982;0.9055;2.18443e-05
0.7210356484326982;0.9056;2.1844296e-05
0.7211508912108174;0.9056;2.1821033e-05
0.7211508912108174;0.9057;2.1812286e-05
0.7213045482483098;0.9057;2.1770154e-05
0.7213045482483098;0.9058;2.1766493e-05
0.7213813767670559;0.9058;2.1727217e-05
0.7213813767670559;0.9059;2.1722177e-05
0.7217271051014137;0.9059;2.1644571e-05
0.7217271051014137;0.906;2.1633785e-05
0.7217655193607867;0.906;2.1632632e-05
0.7217655193607867;0.9061;2.162356e-05
0.7226874615857406;0.9061;2.135356e-05
0.7226874615857406;0.9062;2.1346486e-05
0.7230716041794715;0.9062;2.1259573e-05
0.7230716041794715;0.9063;2.1229436e-05
0.7239551321450522;0.9063;2.1068116e-05
0.7239551321450522;0.9065;2.1058759e-05
0.7244161032575291;0.9065;2.098524e-05
0.7244161032575291;0.9067;2.0975654e-05
0.7251459741856177;0.9067;2.078896e-05
0.7251459741856177;0.9068;2.0784451e-05
0.7257221880762139;0.9068;2.067508e-05
0.7257221880762139;0.9069;2.0668549e-05
0.7270666871542717;0.9069;2.0397409e-05
0.7270666871542717;0.907;2.0390016e-05
0.7271051014136447;0.907;2.0386991e-05
0.7271051014136447;0.9071;2.0378693e-05
0.7273355869698832;0.9071;2.030343e-05
0.7273355869698832;0.9072;2.029029e-05
0.727681315304241;0.9072;2.0211452e-05
0.727681315304241;0.9073;2.0205609e-05
0.727719729563614;0.9073;2.0196632e-05
0.727719729563614;0.9074;2.0181695e-05
0.7284496004917025;0.9074;1.999751e-05
0.7284496004917025;0.9076;1.9968693e-05
0.7286416717885679;0.9076;1.9949846e-05
0.7286416717885679;0.9077;1.9928882e-05
0.7293715427166564;0.9077;1.978234e-05
0.7293715427166564;0.9078;1.9782114e-05
0.7297172710510141;0.9078;1.9715708e-05
0.7297172710510141;0.9079;1.971561e-05
0.7299861708666256;0.9079;1.9648021e-05
0.7299861708666256;0.908;1.9646677e-05
0.7327519975414875;0.908;1.897755e-05
0.7327519975414875;0.9081;1.8964756e-05
0.7328288260602336;0.9081;1.8941275e-05
0.7328288260602336;0.9082;1.8937182e-05
0.7330593116164721;0.9082;1.890971e-05
0.7330593116164721;0.9083;1.8904171e-05
0.7337891825445605;0.9083;1.8716455e-05
0.7337891825445605;0.9084;1.871479e-05
0.7342501536570375;0.9084;1.862685e-05
0.7342501536570375;0.9085;1.8613051e-05
0.734519053472649;0.9085;1.857746e-05
0.734519053472649;0.9086;1.8559916e-05
0.7345574677320221;0.9086;1.8541663e-05
0.7345574677320221;0.9087;1.8539922e-05
0.7351336816226183;0.9087;1.840611e-05
0.7351336816226183;0.9088;1.840473e-05
0.7362476951444377;0.9088;1.8187007e-05
0.7362476951444377;0.9089;1.8184594e-05
0.7369007375537799;0.9089;1.8095056e-05
0.7369007375537799;0.9092;1.8091587e-05
0.7370543945912723;0.9092;1.803176e-05
0.7370543945912723;0.9093;1.8007255e-05
0.7373617086662569;0.9093;1.7983335e-05
0.7373617086662569;0.9094;1.7959905e-05
0.7386677934849416;0.9094;1.7736507e-05
0.7386677934849416;0.9095;1.7734636e-05
0.7387446220036877;0.9095;1.7709175e-05
0.7387446220036877;0.9096;1.7708973e-05
0.7389366933005531;0.9096;1.7688782e-05
0.7389366933005531;0.9097;1.7677452e-05
0.7392440073755377;0.9097;1.7622413e-05
0.7392440073755377;0.9098;1.761978e-05
0.7398970497848801;0.9098;1.748765e-05
0.7398970497848801;0.9099;1.748236e-05
0.7404732636754764;0.9099;1.7307326e-05
0.7404732636754764;0.91;1.730038e-05
0.7405500921942225;0.91;1.7293742e-05
0.7405500921942225;0.9101;1.7290122e-05
0.7418561770129072;0.9101;1.7047241e-05
0.7418561770129072;0.9102;1.704661e-05
0.742701290719115;0.9102;1.6929765e-05
0.742701290719115;0.9103;1.692771e-05
0.7431238475722188;0.9103;1.6868955e-05
0.7431238475722188;0.9104;1.6867822e-05
0.743700061462815;0.9104;1.6741546e-05
0.743700061462815;0.9105;1.6729626e-05
0.7443915181315304;0.9105;1.6648572e-05
0.7443915181315304;0.9106;1.6634745e-05
0.7451982175783651;0.9106;1.6550588e-05
0.7451982175783651;0.9107;1.6543945e-05
0.7455823601720959;0.9107;1.6466262e-05
0.7455823601720959;0.9108;1.6464992e-05
0.7462738168408113;0.9108;1.6346055e-05
0.7462738168408113;0.9109;1.633377e-05
0.7469268592501537;0.9109;1.62063e-05
0.7469268592501537;0.911;1.618949e-05
0.7471189305470191;0.911;1.616365e-05
0.7471189305470191;0.9111;1.6154008e-05
0.7476183159188691;0.9111;1.6060376e-05
0.7476183159188691;0.9112;1.605449e-05
0.7478872157344807;0.9112;1.6007503e-05
0.7478872157344807;0.9114;1.5988207e-05
0.7488091579594346;0.9114;1.5834059e-05
0.7488091579594346;0.9115;1.5830128e-05
0.749539028887523;0.9115;1.5642254e-05
0.749539028887523;0.9116;1.5639826e-05
0.7497311001843885;0.9116;1.5608168e-05
0.7497311001843885;0.9117;1.5606081e-05
0.75;0.9117;1.5535543e-05
0.75;0.9118;1.5534344e-05
0.7502688998156115;0.9118;1.5487676e-05
0.7502688998156115;0.9119;1.5475332e-05
0.7515749846342963;0.9119;1.52313405e-05
0.7515749846342963;0.912;1.5223461e-05
0.7516518131530424;0.912;1.5216045e-05
0.7516518131530424;0.9121;1.521008e-05
0.7523432698217578;0.9121;1.5110181e-05
0.7523432698217578;0.9123;1.5085065e-05
0.7548017824216349;0.9123;1.4664867e-05
0.7548017824216349;0.9124;1.465485e-05
0.7551090964966195;0.9124;1.46078855e-05
0.7551090964966195;0.9125;1.4604953e-05
0.7553779963122311;0.9125;1.4548894e-05
0.7553779963122311;0.9126;1.4526053e-05
0.7561078672403196;0.9126;1.4396591e-05
0.7561078672403196;0.9127;1.43901125e-05
0.7569145666871543;0.9127;1.4240185e-05
0.7569145666871543;0.9128;1.4235451e-05
0.7571450522433928;0.9128;1.419121e-05
0.7571450522433928;0.9129;1.418921e-05
0.7574139520590043;0.9129;1.4125505e-05
0.7574139520590043;0.913;1.4116237e-05
0.7574523663183774;0.913;1.4112457e-05
0.7574523663183774;0.9131;1.41059545e-05
0.7575676090964967;0.9131;1.4082492e-05
0.7575676090964967;0.9133;1.407129e-05
0.7576828518746158;0.9133;1.406052e-05
0.7576828518746158;0.9134;1.40569555e-05
0.7584895513214506;0.9134;1.3901433e-05
0.7584895513214506;0.9135;1.3893497e-05
0.7597956361401352;0.9135;1.3655221e-05
0.7597956361401352;0.9136;1.3647015e-05
0.760679164105716;0.9136;1.3480171e-05
0.760679164105716;0.9137;1.3478222e-05
0.7608328211432084;0.9137;1.3458334e-05
0.7608328211432084;0.9138;1.3456558e-05
0.7612169637369391;0.9138;1.34082e-05
0.7612169637369391;0.9139;1.3405764e-05
0.7614858635525507;0.9139;1.3349877e-05
0.7614858635525507;0.914;1.3342909e-05
0.761639520590043;0.914;1.3307566e-05
0.761639520590043;0.9141;1.3279624e-05
0.7617931776275353;0.9141;1.3266682e-05
0.7617931776275353;0.9142;1.32666555e-05
0.7623309772587584;0.9142;1.3175389e-05
0.7623309772587584;0.9143;1.317419e-05
0.7624846342962508;0.9143;1.3131235e-05
0.7624846342962508;0.9144;1.3128094e-05
0.7626767055931162;0.9144;1.3066627e-05
0.7626767055931162;0.9145;1.3055767e-05
0.7631376767055931;0.9145;1.29884675e-05
0.7631376767055931;0.9146;1.2978046e-05
0.7644437615242778;0.9146;1.27427165e-05
0.7644437615242778;0.9147;1.2741093e-05
0.7652120467117394;0.9147;1.2645141e-05
0.7652120467117394;0.9148;1.2644909e-05
0.765480946527351;0.9148;1.25736415e-05
0.765480946527351;0.9149;1.2572811e-05
0.7655577750460971;0.9149;1.25557835e-05
0.7655577750460971;0.915;1.2548504e-05
0.7657114320835894;0.915;1.2505957e-05
0.7657114320835894;0.9151;1.2499998e-05
0.7659419176398279;0.9151;1.2479691e-05
0.7659419176398279;0.9152;1.2459253e-05
0.7666333743085433;0.9152;1.2334358e-05
0.7666333743085433;0.9153;1.2330772e-05
0.7671327596803934;0.9153;1.2274766e-05
0.7671327596803934;0.9154;1.2269318e-05
0.7716272280270436;0.9154;1.1715933e-05
0.7716272280270436;0.9155;1.1715226e-05
0.7717424708051629;0.9155;1.1681027e-05
0.7717424708051629;0.9156;1.1668332e-05
0.7719729563614014;0.9156;1.1622646e-05
0.7719729563614014;0.9157;1.1616819e-05
0.7721266133988937;0.9157;1.1610379e-05
0.7721266133988937;0.9158;1.1610081e-05
0.7727028272894899;0.9158;1.1539652e-05
0.7727028272894899;0.9159;1.1521233e-05
0.7740089121081746;0.9159;1.1298258e-05
0.7740089121081746;0.916;1.1293922e-05
0.776659496004917;0.916;1.0976757e-05
0.776659496004917;0.9161;1.0973826e-05
0.7771972956361402;0.9161;1.0844864e-05
0.7771972956361402;0.9162;1.08434715e-05
0.7772357098955132;0.9162;1.0830701e-05
0.7772357098955132;0.9163;1.0812154e-05
0.7775430239704979;0.9163;1.0760059e-05
0.7775430239704979;0.9164;1.0759847e-05
0.7788875230485556;0.9164;1.0584217e-05
0.7788875230485556;0.9165;1.0579399e-05
0.7789643515673018;0.9165;1.0570873e-05
0.7789643515673018;0.9167;1.0559982e-05
0.7814228641671789;0.9167;1.02123495e-05
0.7814228641671789;0.9168;1.0207427e-05
0.7818070067609096;0.9168;1.0165565e-05
0.7818070067609096;0.9169;1.0156439e-05
0.7820759065765212;0.9169;1.0114702e-05
0.7820759065765212;0.917;1.0114532e-05
0.7823832206515058;0.917;1.0073269e-05
0.7823832206515058;0.9171;1.0072611e-05
0.7824216349108789;0.9171;1.0068153e-05
0.7824216349108789;0.9172;1.0058874e-05
0.7825368776889982;0.9172;1.0023621e-05
0.7825368776889982;0.9173;1.00228835e-05
0.7826521204671174;0.9173;1.0015223e-05
0.7826521204671174;0.9174;1.0008283e-05
0.7828826060233559;0.9174;9.973049e-06
0.7828826060233559;0.9175;9.972613e-06
0.7830362630608482;0.9175;9.943825e-06
0.7830362630608482;0.9176;9.933269e-06
0.784841733251383;0.9176;9.730685e-06
0.784841733251383;0.9178;9.728421e-06
0.784880147510756;0.9178;9.726267e-06
0.784880147510756;0.9179;9.711027e-06
0.7851490473263676;0.9179;9.648056e-06
0.7851490473263676;0.918;9.646382e-06
0.7865319606637984;0.918;9.4790885e-06
0.7865319606637984;0.9181;9.465604e-06
0.7870313460356484;0.9181;9.423922e-06
0.7870313460356484;0.9182;9.422015e-06
0.7871081745543946;0.9182;9.4108e-06
0.7871081745543946;0.9183;9.410247e-06
0.7871850030731408;0.9183;9.399167e-06
0.7871850030731408;0.9184;9.39402e-06
0.78730024585126;0.9184;9.369163e-06
0.78730024585126;0.9185;9.368889e-06
0.7878764597418562;0.9185;9.245898e-06
0.7878764597418562;0.9186;9.242057e-06
0.7881453595574678;0.9186;9.201179e-06
0.7881453595574678;0.9187;9.199681e-06
0.7887215734480639;0.9187;9.121611e-06
0.7887215734480639;0.9188;9.115524e-06
0.7891825445605408;0.9188;9.064272e-06
0.7891825445605408;0.9189;9.063353e-06
0.7892593730792871;0.9189;9.052086e-06
0.7892593730792871;0.919;9.048154e-06
0.7895282728948986;0.919;9.026265e-06
0.7895282728948986;0.9191;9.025145e-06
0.790181315304241;0.9191;8.946684e-06
0.790181315304241;0.9192;8.943671e-06
0.7904118008604795;0.9192;8.926317e-06
0.7904118008604795;0.9193;8.917087e-06
0.7910648432698217;0.9193;8.8240495e-06
0.7910648432698217;0.9194;8.820493e-06
0.791641057160418;0.9194;8.762041e-06
0.791641057160418;0.9195;8.761944e-06
0.7923325138291334;0.9195;8.650654e-06
0.7923325138291334;0.9196;8.640273e-06
0.7927550706822373;0.9196;8.605948e-06
0.7927550706822373;0.9197;8.604894e-06
0.793600184388445;0.9197;8.4819285e-06
0.793600184388445;0.9198;8.46819e-06
0.7957129686539643;0.9198;8.205239e-06
0.7957129686539643;0.9199;8.20318e-06
0.7965964966195451;0.9199;8.110623e-06
0.7965964966195451;0.92;8.108412e-06
0.7970574677320221;0.92;8.041698e-06
0.7970574677320221;0.9201;8.034647e-06
0.7974031960663799;0.9201;7.993983e-06
0.7974031960663799;0.9202;7.986131e-06
0.7975568531038721;0.9202;7.9751435e-06
0.7975568531038721;0.9203;7.9739775e-06
0.797979409956976;0.9203;7.920829e-06
0.797979409956976;0.9204;7.915802e-06
0.798440381069453;0.9204;7.853442e-06
0.798440381069453;0.9205;7.852342e-06
0.7989013521819299;0.9205;7.811567e-06
0.7989013521819299;0.9206;7.806946e-06
0.7990550092194223;0.9206;7.7759905e-06
0.7990550092194223;0.9207;7.772389e-06
0.7996312231100184;0.9207;7.708105e-06
0.7996312231100184;0.9208;7.704073e-06
0.7997080516287646;0.9208;7.689362e-06
0.7997080516287646;0.9211;7.684866e-06
0.7998617086662569;0.9211;7.666983e-06
0.7998617086662569;0.9213;7.652519e-06
0.8000153657037492;0.9213;7.635303e-06
0.8000153657037492;0.9214;7.633012e-06
0.8000921942224954;0.9214;7.6272736e-06
0.8000921942224954;0.9215;7.6243673e-06
0.8008220651505839;0.9215;7.5664857e-06
0.8008220651505839;0.9216;7.5654307e-06
0.8011293792255685;0.9216;7.5431462e-06
0.8011293792255685;0.9217;7.5412822e-06
0.8013982790411801;0.9217;7.5025996e-06
0.8013982790411801;0.9218;7.500265e-06
0.8020129071911494;0.9218;7.436016e-06
0.8020129071911494;0.922;7.43217e-06
0.8025122925629994;0.922;7.4003538e-06
0.8025122925629994;0.9221;7.3950614e-06
0.8039720344191764;0.9221;7.2764187e-06
0.8039720344191764;0.9222;7.271523e-06
0.8057775046097111;0.9222;7.07559e-06
0.8057775046097111;0.9223;7.074739e-06
0.8058543331284573;0.9223;7.0702267e-06
0.8058543331284573;0.9224;7.0593314e-06
0.8067378610940381;0.9224;6.983562e-06
0.8067378610940381;0.9225;6.9793573e-06
0.8067762753534112;0.9225;6.9774273e-06
0.8067762753534112;0.9226;6.977343e-06
0.807160417947142;0.9226;6.950629e-06
0.807160417947142;0.9228;6.9471153e-06
0.8073140749846343;0.9228;6.9350012e-06
0.8073140749846343;0.9229;6.934659e-06
0.808159188690842;0.9229;6.853686e-06
0.808159188690842;0.923;6.8489367e-06
0.8095421020282729;0.923;6.718316e-06
0.8095421020282729;0.9231;6.7091205e-06
0.8100030731407498;0.9231;6.676797e-06
0.8100030731407498;0.9232;6.6721905e-06
0.8108097725875845;0.9232;6.6060893e-06
0.8108097725875845;0.9233;6.600549e-06
0.812039028887523;0.9233;6.480439e-06
0.812039028887523;0.9234;6.47791e-06
0.8121158574062692;0.9234;6.4694163e-06
0.8121158574062692;0.9236;6.464624e-06
0.8126536570374924;0.9236;6.445436e-06
0.8126536570374924;0.9237;6.4440783e-06
0.8128841425937308;0.9237;6.4097153e-06
0.8128841425937308;0.9238;6.4094543e-06
0.813460356484327;0.9238;6.378848e-06
0.813460356484327;0.9239;6.3779453e-06
0.8136140135218193;0.9239;6.3651482e-06
0.8136140135218193;0.9241;6.3548514e-06
0.8139213275968039;0.9241;6.330593e-06
0.8139213275968039;0.9242;6.3197062e-06
0.8146511985248924;0.9242;6.25983e-06
0.8146511985248924;0.9243;6.2585073e-06
0.8149200983405039;0.9243;6.233669e-06
0.8149200983405039;0.9244;6.2309423e-06
0.8149585125998771;0.9244;6.2263302e-06
0.8149585125998771;0.9245;6.2251465e-06
0.8154194837123541;0.9245;6.189889e-06
0.8154194837123541;0.9246;6.1857813e-06
0.8164950829748002;0.9246;6.10407e-06
0.8164950829748002;0.9247;6.0986245e-06
0.8167255685310387;0.9247;6.085137e-06
0.8167255685310387;0.9248;6.0781294e-06
0.8169176398279041;0.9248;6.044272e-06
0.8169176398279041;0.9249;6.044148e-06
0.8171097111247695;0.9249;6.0415327e-06
0.8171097111247695;0.925;6.0375014e-06
0.817801167793485;0.925;6.0018538e-06
0.817801167793485;0.9251;5.9912427e-06
0.8185694529809465;0.9251;5.9186045e-06
0.8185694529809465;0.9252;5.917196e-06
0.8204133374308543;0.9252;5.795072e-06
0.8204133374308543;0.9253;5.7911698e-06
0.823140749846343;0.9253;5.531501e-06
0.823140749846343;0.9254;5.527456e-06
0.8236017209588199;0.9254;5.476648e-06
0.8236017209588199;0.9255;5.4754005e-06
0.8237553779963123;0.9255;5.467653e-06
0.8237553779963123;0.9256;5.46651e-06
0.8239474492931776;0.9256;5.4529746e-06
0.8239474492931776;0.9257;5.4425127e-06
0.8254071911493547;0.9257;5.355467e-06
0.8254071911493547;0.9258;5.3410613e-06
0.8255608481868469;0.9258;5.3163017e-06
0.8255608481868469;0.9259;5.315552e-06
0.8255992624462201;0.9259;5.314854e-06
0.8255992624462201;0.926;5.3098065e-06
0.8267901044867855;0.926;5.2192813e-06
0.8267901044867855;0.9262;5.216379e-06
0.8277888752304856;0.9262;5.135942e-06
0.8277888752304856;0.9263;5.135753e-06
0.828019360786724;0.9263;5.118409e-06
0.828019360786724;0.9265;5.114483e-06
0.8285571604179471;0.9265;5.0539984e-06
0.8285571604179471;0.9267;5.0493254e-06
0.8290565457897972;0.9267;5.018965e-06
0.8290565457897972;0.9268;5.015658e-06
0.8292870313460357;0.9268;4.9978657e-06
0.8292870313460357;0.9269;4.9935156e-06
0.8296327596803934;0.9269;4.9684872e-06
0.8296327596803934;0.927;4.959739e-06
0.8302858020897357;0.927;4.9135706e-06
0.8302858020897357;0.9271;4.9130067e-06
0.8305547019053473;0.9271;4.904104e-06
0.8305547019053473;0.9272;4.901821e-06
0.8305931161647203;0.9272;4.900472e-06
0.8305931161647203;0.9273;4.895807e-06
0.831361401352182;0.9273;4.84676e-06
0.831361401352182;0.9274;4.8444704e-06
0.8315534726490473;0.9274;4.828899e-06
0.8315534726490473;0.9275;4.828661e-06
0.8331284572833436;0.9275;4.7098483e-06
0.8331284572833436;0.9276;4.7081544e-06
0.833819913952059;0.9276;4.6605765e-06
0.833819913952059;0.9277;4.6529462e-06
0.8348570989551322;0.9277;4.583008e-06
0.8348570989551322;0.9278;4.582196e-06
0.8365473263675476;0.9278;4.4854123e-06
0.8365473263675476;0.9279;4.4771245e-06
0.8374308543331285;0.9279;4.4271583e-06
0.8374308543331285;0.928;4.4219773e-06
0.8382375537799631;0.928;4.3761997e-06
0.8382375537799631;0.9281;4.373335e-06
0.8390826674861709;0.9281;4.3344276e-06
0.8390826674861709;0.9282;4.3288037e-06
0.8398125384142594;0.9282;4.293921e-06
0.8398125384142594;0.9283;4.293306e-06
0.8404655808236017;0.9283;4.247469e-06
0.8404655808236017;0.9284;4.242238e-06
0.8409265519360787;0.9284;4.2122406e-06
0.8409265519360787;0.9285;4.2122224e-06
0.842040565457898;0.9285;4.1232097e-06
0.842040565457898;0.9286;4.1211706e-06
0.8422326367547633;0.9286;4.1163744e-06
0.8422326367547633;0.9287;4.116238e-06
0.8428472649047326;0.9287;4.0844466e-06
0.8428472649047326;0.9288;4.0787477e-06
0.8433466502765826;0.9288;4.0587497e-06
0.8433466502765826;0.9289;4.055786e-06
0.8438460356484327;0.9289;4.036035e-06
0.8438460356484327;0.929;4.0316854e-06
0.8439228641671789;0.929;4.0296823e-06
0.8439228641671789;0.9291;4.0207865e-06
0.8440765212046711;0.9291;4.006312e-06
0.8440765212046711;0.9292;4.0019318e-06
0.8441917639827904;0.9292;3.996497e-06
0.8441917639827904;0.9294;3.9930874e-06
0.8448448063921328;0.9294;3.948527e-06
0.8448448063921328;0.9295;3.947011e-06
0.8454978488014752;0.9295;3.913995e-06
0.8454978488014752;0.9297;3.90854e-06
0.8458819913952059;0.9297;3.8963412e-06
0.8458819913952059;0.9298;3.8949174e-06
0.8461508912108174;0.9298;3.8866683e-06
0.8461508912108174;0.9299;3.8838425e-06
0.8466118623232944;0.9299;3.851026e-06
0.8466118623232944;0.9301;3.847313e-06
0.8473033189920098;0.9301;3.7992627e-06
0.8473033189920098;0.9302;3.7966927e-06
0.8489551321450522;0.9302;3.6876831e-06
0.8489551321450522;0.9303;3.685028e-06
0.8492624462200369;0.9303;3.6727063e-06
0.8492624462200369;0.9304;3.67112e-06
0.8496081745543946;0.9304;3.6525955e-06
0.8496081745543946;0.9305;3.6507379e-06
0.84980024585126;0.9305;3.6457905e-06
0.84980024585126;0.9307;3.64306e-06
0.8501459741856177;0.9307;3.6180131e-06
0.8501459741856177;0.9308;3.6165764e-06
0.8503380454824832;0.9308;3.6051829e-06
0.8503380454824832;0.9309;3.6048384e-06
0.8504148740012293;0.9309;3.603627e-06
0.8504148740012293;0.931;3.6009517e-06
0.8504532882606023;0.931;3.5977491e-06
0.8504532882606023;0.9311;3.59737e-06
0.8505301167793485;0.9311;3.5952967e-06
0.8505301167793485;0.9312;3.5920564e-06
0.8506837738168408;0.9312;3.5812484e-06
0.8506837738168408;0.9313;3.5808625e-06
0.8514520590043024;0.9313;3.5513983e-06
0.8514520590043024;0.9314;3.5502412e-06
0.8521435156730178;0.9314;3.5052194e-06
0.8521435156730178;0.9315;3.5037554e-06
0.8525276582667486;0.9315;3.4844086e-06
0.8525276582667486;0.9316;3.4824434e-06
0.8527581438229871;0.9316;3.4721795e-06
0.8527581438229871;0.9317;3.4707402e-06
0.8529502151198525;0.9317;3.4567292e-06
0.8529502151198525;0.9318;3.4512052e-06
0.8532575291948371;0.9318;3.4013128e-06
0.8532575291948371;0.9319;3.3981808e-06
0.8536032575291949;0.9319;3.385929e-06
0.8536032575291949;0.932;3.384907e-06
0.8542178856791641;0.932;3.361423e-06
0.8542178856791641;0.9321;3.3601596e-06
0.8544099569760295;0.9321;3.350755e-06
0.8544099569760295;0.9322;3.3465385e-06
0.8559465273509527;0.9322;3.2538333e-06
0.8559465273509527;0.9323;3.253755e-06
0.8565611555009219;0.9323;3.219587e-06
0.8565611555009219;0.9324;3.219227e-06
0.8567916410571604;0.9324;3.208879e-06
0.8567916410571604;0.9325;3.2074252e-06
0.8568300553165334;0.9325;3.2064142e-06
0.8568300553165334;0.9326;3.2054538e-06
0.8570989551321451;0.9326;3.196592e-06
0.8570989551321451;0.9327;3.1955817e-06
0.8576751690227412;0.9327;3.1613986e-06
0.8576751690227412;0.9328;3.161107e-06
0.8578672403196066;0.9328;3.1513046e-06
0.8578672403196066;0.9329;3.1502748e-06
0.8581361401352182;0.9329;3.1293728e-06
0.8581361401352182;0.933;3.1289833e-06
0.8599416103257529;0.933;3.030947e-06
0.8599416103257529;0.9331;3.0235597e-06
0.8601336816226183;0.9331;3.0131155e-06
0.8601336816226183;0.9332;3.008452e-06
0.8611324523663184;0.9332;2.9439645e-06
0.8611324523663184;0.9333;2.9438108e-06
0.8613629379225568;0.9333;2.9211358e-06
0.8613629379225568;0.9334;2.919776e-06
0.8620159803318992;0.9334;2.888983e-06
0.8620159803318992;0.9335;2.8880102e-06
0.8623617086662569;0.9335;2.8786383e-06
0.8623617086662569;0.9336;2.8752227e-06
0.8626306084818685;0.9336;2.8669967e-06
0.8626306084818685;0.9337;2.864784e-06
0.8629763368162262;0.9337;2.847436e-06
0.8629763368162262;0.9338;2.8463717e-06
0.8635525507068224;0.9338;2.8190402e-06
0.8635525507068224;0.9339;2.8188588e-06
0.8644744929317763;0.9339;2.772803e-06
0.8644744929317763;0.934;2.7727135e-06
0.8650122925629994;0.934;2.7492376e-06
0.8650122925629994;0.9341;2.7487545e-06
0.8653580208973571;0.9341;2.730639e-06
0.8653580208973571;0.9343;2.7279818e-06
0.8665872771972957;0.9343;2.6660678e-06
0.8665872771972957;0.9344;2.6655123e-06
0.8669714197910264;0.9344;2.6473626e-06
0.8669714197910264;0.9345;2.645587e-06
0.8671634910878918;0.9345;2.6351343e-06
0.8671634910878918;0.9346;2.6348898e-06
0.8672019053472649;0.9346;2.6338928e-06
0.8672019053472649;0.9347;2.630476e-06
0.8700061462814997;0.9347;2.5215677e-06
0.8700061462814997;0.9348;2.5210086e-06
0.870659188690842;0.9348;2.4994815e-06
0.870659188690842;0.9349;2.4994372e-06
0.8710433312845728;0.9349;2.4703386e-06
0.8710433312845728;0.935;2.470118e-06
0.8721189305470191;0.935;2.4441283e-06
0.8721189305470191;0.9351;2.4440417e-06
0.8726951444376152;0.9351;2.4186302e-06
0.8726951444376152;0.9352;2.4182636e-06
0.8731177012907191;0.9352;2.3993794e-06
0.8731177012907191;0.9353;2.3986104e-06
0.8732713583282115;0.9353;2.395013e-06
0.8732713583282115;0.9354;2.3929667e-06
0.8733481868469576;0.9354;2.3884588e-06
0.8733481868469576;0.9355;2.3870186e-06
0.8740780577750461;0.9355;2.37002e-06
0.8740780577750461;0.9357;2.3655e-06
0.8756914566687154;0.9357;2.3002958e-06
0.8756914566687154;0.9358;2.3002428e-06
0.8760755992624463;0.9358;2.288067e-06
0.8760755992624463;0.9359;2.286718e-06
0.8761524277811924;0.9359;2.2844554e-06
0.8761524277811924;0.936;2.2840281e-06
0.8762676705593117;0.936;2.2815154e-06
0.8762676705593117;0.9361;2.2814027e-06
0.876459741856177;0.9361;2.2707038e-06
0.876459741856177;0.9362;2.2698505e-06
0.8785341118623233;0.9362;2.1838719e-06
0.8785341118623233;0.9363;2.1826613e-06
0.8788030116779348;0.9363;2.1748783e-06
0.8788030116779348;0.9364;2.1747776e-06
0.8792255685310387;0.9364;2.159051e-06
0.8792255685310387;0.9365;2.1582193e-06
0.8798017824216349;0.9365;2.1331987e-06
0.8798017824216349;0.9366;2.132485e-06
0.8804164105716041;0.9366;2.0836376e-06
0.8804164105716041;0.9367;2.082784e-06
0.8811078672403196;0.9367;2.0442192e-06
0.8811078672403196;0.9368;2.0413036e-06
0.8818761524277812;0.9368;2.0205819e-06
0.8818761524277812;0.9369;2.0180112e-06
0.8823755377996312;0.9369;1.9932806e-06
0.8823755377996312;0.937;1.993098e-06
0.8824139520590043;0.937;1.992953e-06
0.8824139520590043;0.9371;1.9903032e-06
0.8829133374308543;0.9371;1.972659e-06
0.8829133374308543;0.9372;1.9715333e-06
0.8833358942839582;0.9372;1.9576355e-06
0.8833358942839582;0.9375;1.9528068e-06
0.8841425937307928;0.9375;1.9223182e-06
0.8841425937307928;0.9377;1.9190002e-06
0.8843730792870313;0.9377;1.912918e-06
0.8843730792870313;0.9378;1.9127483e-06
0.8845651505838967;0.9378;1.9072818e-06
0.8845651505838967;0.9379;1.906336e-06
0.8847188076213891;0.9379;1.900318e-06
0.8847188076213891;0.938;1.8995707e-06
0.8852950215119852;0.938;1.8767377e-06
0.8852950215119852;0.9381;1.8759278e-06
0.885640749846343;0.9381;1.8678184e-06
0.885640749846343;0.9382;1.8654086e-06
0.886140135218193;0.9382;1.8466197e-06
0.886140135218193;0.9384;1.8427656e-06
0.8863706207744315;0.9384;1.8299099e-06
0.8863706207744315;0.9385;1.8297301e-06
0.88759987707437;0.9385;1.7873201e-06
0.88759987707437;0.9386;1.7867172e-06
0.8883681622618316;0.9386;1.7527551e-06
0.8883681622618316;0.9387;1.7512708e-06
0.8909035033804549;0.9387;1.6688717e-06
0.8909035033804549;0.9388;1.6658886e-06
0.8922095881991395;0.9388;1.61573e-06
0.8922095881991395;0.9389;1.6152912e-06
0.8922864167178857;0.9389;1.6137589e-06
0.8922864167178857;0.939;1.6095402e-06
0.892478488014751;0.939;1.6017046e-06
0.892478488014751;0.9391;1.6003385e-06
0.8928626306084819;0.9391;1.5879272e-06
0.8928626306084819;0.9392;1.5847222e-06
0.8929010448678549;0.9392;1.5829019e-06
0.8929010448678549;0.9393;1.5828692e-06
0.8936693300553166;0.9393;1.5506993e-06
0.8936693300553166;0.9394;1.5489503e-06
0.8940150583896742;0.9394;1.543608e-06
0.8940150583896742;0.9395;1.5425766e-06
0.8944376152427781;0.9395;1.5285062e-06
0.8944376152427781;0.9396;1.5267576e-06
0.8946296865396435;0.9396;1.5180701e-06
0.8946296865396435;0.9397;1.5180624e-06
0.894860172095882;0.9397;1.5072563e-06
0.894860172095882;0.9398;1.5066253e-06
0.8956284572833436;0.9398;1.4812483e-06
0.8956284572833436;0.9399;1.4812391e-06
0.895858942839582;0.9399;1.476532e-06
0.895858942839582;0.94;1.4757536e-06
0.8963967424708051;0.94;1.4596792e-06
0.8963967424708051;0.9401;1.4585543e-06
0.897779655808236;0.9401;1.4222577e-06
0.897779655808236;0.9402;1.4211804e-06
0.897818070067609;0.9402;1.4195721e-06
0.897818070067609;0.9403;1.4182025e-06
0.8984326982175783;0.9403;1.4003904e-06
0.8984326982175783;0.9404;1.3998026e-06
0.8985479409956976;0.9404;1.3950721e-06
0.8985479409956976;0.9405;1.3950627e-06
0.8987784265519361;0.9405;1.3843356e-06
0.8987784265519361;0.9406;1.3826236e-06
0.8992778119237861;0.9406;1.3671802e-06
0.8992778119237861;0.9407;1.3651619e-06
0.89970036877689;0.9407;1.3534394e-06
0.89970036877689;0.9411;1.3495907e-06
0.9008912108174555;0.9411;1.3213577e-06
0.9008912108174555;0.9412;1.3195174e-06
0.9015826674861709;0.9412;1.2984755e-06
0.9015826674861709;0.9413;1.2970421e-06
0.9017363245236631;0.9413;1.2920107e-06
0.9017363245236631;0.9414;1.2920096e-06
0.9019283958205285;0.9414;1.2824659e-06
0.9019283958205285;0.9416;1.2799875e-06
0.9025046097111248;0.9416;1.263104e-06
0.9025046097111248;0.9417;1.2626332e-06
0.9028887523048555;0.9417;1.2487541e-06
0.9028887523048555;0.9418;1.2462939e-06
0.9031576521204672;0.9418;1.239452e-06
0.9031576521204672;0.9421;1.2376362e-06
0.9033113091579594;0.9421;1.229736e-06
0.9033113091579594;0.9422;1.229505e-06
0.9034649661954518;0.9422;1.2268306e-06
0.9034649661954518;0.9423;1.2262858e-06
0.904041180086048;0.9423;1.2166876e-06
0.904041180086048;0.9424;1.2161777e-06
0.9040795943454211;0.9424;1.2145136e-06
0.9040795943454211;0.9425;1.2139428e-06
0.9047326367547633;0.9425;1.1964968e-06
0.9047326367547633;0.9426;1.1964e-06
0.9051936078672403;0.9426;1.1831107e-06
0.9051936078672403;0.9427;1.1828791e-06
0.9066149354640443;0.9427;1.1415534e-06
0.9066149354640443;0.9428;1.141238e-06
0.9074216349108789;0.9428;1.1142079e-06
0.9074216349108789;0.9429;1.1100295e-06
0.9080746773202213;0.9429;1.0882274e-06
0.9080746773202213;0.943;1.0874265e-06
0.9093423478795328;0.943;1.0363431e-06
0.9093423478795328;0.9431;1.0361258e-06
0.9099569760295021;0.9431;1.010603e-06
0.9099569760295021;0.9432;1.0103763e-06
0.9104947756607252;0.9432;9.992453e-07
0.9104947756607252;0.9433;9.975646e-07
0.9112630608481869;0.9433;9.815277e-07
0.9112630608481869;0.9434;9.796078e-07
0.9113783036263061;0.9434;9.753103e-07
0.9113783036263061;0.9435;9.735045e-07
0.9116472034419176;0.9435;9.6354e-07
0.9116472034419176;0.9436;9.613713e-07
0.9119161032575291;0.9436;9.550807e-07
0.9119161032575291;0.9437;9.545794e-07
0.9119545175169023;0.9437;9.530147e-07
0.9119545175169023;0.9438;9.526272e-07
0.9122234173325138;0.9438;9.446245e-07
0.9122234173325138;0.9439;9.4396427e-07
0.9123770743700061;0.9439;9.412734e-07
0.9123770743700061;0.944;9.386639e-07
0.9134142593730793;0.944;9.1896123e-07
0.9134142593730793;0.9441;9.1823773e-07
0.9136447449293178;0.9441;9.1296727e-07
0.9136447449293178;0.9442;9.123446e-07
0.9138368162261832;0.9442;9.1010764e-07
0.9138368162261832;0.9443;9.100894e-07
0.9138752304855562;0.9443;9.0728946e-07
0.9138752304855562;0.9444;9.069089e-07
0.9139904732636754;0.9444;9.037513e-07
0.9139904732636754;0.9445;9.03177e-07
0.9140673017824217;0.9445;9.0269987e-07
0.9140673017824217;0.9446;9.0153026e-07
0.9142977873386601;0.9446;8.948747e-07
0.9142977873386601;0.9447;8.938699e-07
0.917178856791641;0.9447;8.358922e-07
0.917178856791641;0.9448;8.352631e-07
0.9179471419791027;0.9448;8.188523e-07
0.9179471419791027;0.9449;8.178042e-07
0.9182160417947142;0.9449;8.101109e-07
0.9182160417947142;0.945;8.0936934e-07
0.9188690842040566;0.945;7.969939e-07
0.9188690842040566;0.9451;7.9539495e-07
0.9190227412415488;0.9451;7.8815714e-07
0.9190227412415488;0.9453;7.860746e-07
0.9193684695759066;0.9453;7.790854e-07
0.9193684695759066;0.9454;7.7719096e-07
0.9198678549477566;0.9454;7.707955e-07
0.9198678549477566;0.9455;7.707715e-07
0.9199830977258758;0.9455;7.697951e-07
0.9199830977258758;0.9456;7.6935964e-07
0.9201367547633682;0.9456;7.671639e-07
0.9201367547633682;0.9457;7.655342e-07
0.9205593116164721;0.9457;7.590575e-07
0.9205593116164721;0.9458;7.5877875e-07
0.9209434542102028;0.9458;7.507004e-07
0.9209434542102028;0.9459;7.505138e-07
0.9210586969883221;0.9459;7.49103e-07
0.9210586969883221;0.946;7.490398e-07
0.9211739397664414;0.946;7.451632e-07
0.9211739397664414;0.9461;7.448691e-07
0.921980639213276;0.9461;7.3711755e-07
0.921980639213276;0.9462;7.367702e-07
0.923440381069453;0.9462;7.1279686e-07
0.923440381069453;0.9464;7.115746e-07
0.923978180700676;0.9464;7.049227e-07
0.923978180700676;0.9465;7.047708e-07
0.9241318377381684;0.9465;7.037033e-07
0.9241318377381684;0.9466;7.035476e-07
0.9245928088506453;0.9466;6.9622706e-07
0.9245928088506453;0.9467;6.949386e-07
0.92490012292563;0.9467;6.91084e-07
0.92490012292563;0.9468;6.900849e-07
0.9258988936693301;0.9468;6.765211e-07
0.9258988936693301;0.9469;6.759059e-07
0.9259373079287031;0.9469;6.755345e-07
0.9259373079287031;0.947;6.734165e-07
0.9259757221880762;0.947;6.728625e-07
0.9259757221880762;0.9471;6.728371e-07
0.9262830362630609;0.9471;6.6848514e-07
0.9262830362630609;0.9472;6.6815255e-07
0.9270897357098955;0.9472;6.5507373e-07
0.9270897357098955;0.9473;6.5482124e-07
0.927358635525507;0.9473;6.5165193e-07
0.927358635525507;0.9475;6.500826e-07
0.927819606637984;0.9475;6.433079e-07
0.927819606637984;0.9476;6.430814e-07
0.9289336201598033;0.9476;6.279781e-07
0.9289336201598033;0.9478;6.270306e-07
0.9290872771972957;0.9478;6.235883e-07
0.9290872771972957;0.9479;6.229748e-07
0.9291256914566687;0.9479;6.2248586e-07
0.9291256914566687;0.948;6.22228e-07
0.9294714197910264;0.948;6.1619426e-07
0.9294714197910264;0.9481;6.130541e-07
0.9297787338660111;0.9481;6.093713e-07
0.9297787338660111;0.9482;6.0865676e-07
0.9302781192378611;0.9482;5.985983e-07
0.9302781192378611;0.9483;5.983575e-07
0.9305470190534727;0.9483;5.951422e-07
0.9305470190534727;0.9484;5.936621e-07
0.9308159188690842;0.9484;5.890979e-07
0.9308159188690842;0.9485;5.8902657e-07
0.9308543331284573;0.9485;5.88496e-07
0.9308543331284573;0.9486;5.870858e-07
0.9313921327596804;0.9486;5.7658104e-07
0.9313921327596804;0.9487;5.7566854e-07
0.9314305470190535;0.9487;5.7521095e-07
0.9314305470190535;0.9488;5.749256e-07
0.9316226183159189;0.9488;5.7320005e-07
0.9316226183159189;0.9489;5.724728e-07
0.9317762753534112;0.9489;5.7123935e-07
0.9317762753534112;0.9491;5.70703e-07
0.9326213890596189;0.9491;5.596253e-07
0.9326213890596189;0.9492;5.5871294e-07
0.9330055316533498;0.9492;5.5323267e-07
0.9330055316533498;0.9493;5.525531e-07
0.9330439459127228;0.9493;5.497132e-07
0.9330439459127228;0.9494;5.4969564e-07
0.933658574062692;0.9494;5.3878904e-07
0.933658574062692;0.9495;5.387763e-07
0.9346957590657652;0.9495;5.206601e-07
0.9346957590657652;0.9496;5.205953e-07
0.9354640442532268;0.9496;5.112596e-07
0.9354640442532268;0.9497;5.112236e-07
0.936040258143823;0.9497;5.0451547e-07
0.936040258143823;0.9498;5.044266e-07
0.9362323294406883;0.9498;5.023613e-07
0.9362323294406883;0.9499;5.022009e-07
0.9363091579594346;0.9499;5.013864e-07
0.9363091579594346;0.95;5.003106e-07
0.9364244007375537;0.95;4.982666e-07
0.9364244007375537;0.9502;4.9708893e-07
0.9366164720344192;0.9502;4.9432e-07
0.9366164720344192;0.9503;4.939091e-07
0.93700061462815;0.9503;4.880591e-07
0.93700061462815;0.9504;4.876282e-07
0.9370774431468961;0.9504;4.855387e-07
0.9370774431468961;0.9506;4.853068e-07
0.9373079287031346;0.9506;4.8159455e-07
0.9373079287031346;0.9507;4.803519e-07
0.9374231714812539;0.9507;4.78404e-07
0.9374231714812539;0.9508;4.7812716e-07
0.9382682851874616;0.9508;4.662519e-07
0.9382682851874616;0.951;4.651342e-07
0.9389213275968039;0.951;4.554471e-07
0.9389213275968039;0.9511;4.5476006e-07
0.9392286416717885;0.9511;4.516968e-07
0.9392286416717885;0.9513;4.5081003e-07
0.9394207129686539;0.9513;4.4648064e-07
0.9394207129686539;0.9515;4.4609675e-07
0.9402274124154887;0.9515;4.3481188e-07
0.9402274124154887;0.9516;4.3460045e-07
0.9403042409342348;0.9516;4.3400172e-07
0.9403042409342348;0.9517;4.3380416e-07
0.9404578979717271;0.9517;4.311209e-07
0.9404578979717271;0.9518;4.304626e-07
0.940880454824831;0.9518;4.2251682e-07
0.940880454824831;0.9519;4.22486e-07
0.9418023970497849;0.9519;4.083334e-07
0.9418023970497849;0.952;4.0814285e-07
0.9419944683466502;0.952;4.056674e-07
0.9419944683466502;0.9521;4.054127e-07
0.9424554394591272;0.9521;3.9902315e-07
0.9424554394591272;0.9522;3.977429e-07
0.9434542102028273;0.9522;3.8601354e-07
0.9434542102028273;0.9523;3.8548689e-07
0.9444529809465273;0.9523;3.772671e-07
0.9444529809465273;0.9524;3.7708475e-07
0.9446066379840197;0.9524;3.7618415e-07
0.9446066379840197;0.9525;3.7614763e-07
0.9447218807621389;0.9525;3.755654e-07
0.9447218807621389;0.9526;3.7523293e-07
0.9454133374308543;0.9526;3.6757217e-07
0.9454133374308543;0.9527;3.668725e-07
0.9455669944683467;0.9527;3.6503693e-07
0.9455669944683467;0.9528;3.6498193e-07
0.9456054087277197;0.9528;3.6444553e-07
0.9456054087277197;0.9529;3.6436154e-07
0.9456822372464659;0.9529;3.6221343e-07
0.9456822372464659;0.953;3.619768e-07
0.9458743085433313;0.953;3.5881504e-07
0.9458743085433313;0.9531;3.5779465e-07
0.9462584511370621;0.9531;3.539607e-07
0.9462584511370621;0.9532;3.5356945e-07
0.9463352796558082;0.9532;3.5220867e-07
0.9463352796558082;0.9533;3.5196766e-07
0.9464505224339275;0.9533;3.499789e-07
0.9464505224339275;0.9534;3.4982057e-07
0.9469114935464045;0.9534;3.456142e-07
0.9469114935464045;0.9535;3.4561012e-07
0.9473340503995082;0.9535;3.4044496e-07
0.9473340503995082;0.9536;3.4040855e-07
0.9473724646588814;0.9536;3.4037765e-07
0.9473724646588814;0.9537;3.4019337e-07
0.9484096496619545;0.9537;3.2644743e-07
0.9484096496619545;0.9538;3.2590034e-07
0.9487553779963123;0.9538;3.2027282e-07
0.9487553779963123;0.9539;3.196795e-07
0.9487937922556853;0.9539;3.1956313e-07
0.9487937922556853;0.954;3.1955346e-07
0.9494852489244008;0.954;3.106998e-07
0.9494852489244008;0.9541;3.105127e-07
0.9499462200368777;0.9541;3.054035e-07
0.9499462200368777;0.9542;3.0496122e-07
0.9500230485556238;0.9542;3.0455826e-07
0.9500230485556238;0.9543;3.043155e-07
0.95009987707437;0.9543;3.0379965e-07
0.95009987707437;0.9544;3.0367622e-07
0.9502919483712354;0.9544;3.0287495e-07
0.9502919483712354;0.9546;3.0205723e-07
0.9505608481868469;0.9546;3.008806e-07
0.9505608481868469;0.9547;3.007162e-07
0.9511754763368162;0.9547;2.9489297e-07
0.9511754763368162;0.9548;2.943394e-07
0.9513675476336816;0.9548;2.9246704e-07
0.9513675476336816;0.9549;2.9179944e-07
0.9514059618930547;0.9549;2.9150922e-07
0.9514059618930547;0.955;2.908838e-07
0.9519053472649047;0.955;2.8609855e-07
0.9519053472649047;0.9551;2.8538153e-07
0.9529041180086048;0.9551;2.771941e-07
0.9529041180086048;0.9552;2.7641303e-07
0.9531730178242164;0.9552;2.7112287e-07
0.9531730178242164;0.9553;2.709848e-07
0.9534035033804549;0.9553;2.6837665e-07
0.9534035033804549;0.9554;2.6794297e-07
0.9535571604179471;0.9554;2.6607313e-07
0.9535571604179471;0.9555;2.6585823e-07
0.9535955746773203;0.9555;2.6552232e-07
0.9535955746773203;0.9556;2.6439162e-07
0.9536339889366933;0.9556;2.6405618e-07
0.9536339889366933;0.9557;2.63248e-07
0.9540565457897972;0.9557;2.5996653e-07
0.9540565457897972;0.9558;2.5990104e-07
0.9547095881991395;0.9558;2.524303e-07
0.9547095881991395;0.9559;2.5232941e-07
0.9554010448678549;0.9559;2.427649e-07
0.9554010448678549;0.956;2.4189941e-07
0.9560925015365703;0.956;2.3572267e-07
0.9560925015365703;0.9561;2.3553167e-07
0.9561309157959434;0.9561;2.355119e-07
0.9561309157959434;0.9563;2.3498298e-07
0.9565150583896742;0.9563;2.3319593e-07
0.9565150583896742;0.9564;2.3264002e-07
0.9566303011677935;0.9564;2.3170264e-07
0.9566303011677935;0.9565;2.3157156e-07
0.957360172095882;0.9565;2.2722685e-07
0.957360172095882;0.9566;2.2712558e-07
0.9573985863552551;0.9566;2.2657646e-07
0.9573985863552551;0.9567;2.2656718e-07
0.9577827289489859;0.9567;2.228993e-07
0.9577827289489859;0.9568;2.2223608e-07
0.9579363859864782;0.9568;2.2080872e-07
0.9579363859864782;0.9569;2.2055967e-07
0.9582437000614629;0.9569;2.1768874e-07
0.9582437000614629;0.957;2.1702493e-07
0.9587046711739398;0.957;2.1257621e-07
0.9587046711739398;0.9571;2.1215783e-07
0.9588583282114321;0.9571;2.1155672e-07
0.9588583282114321;0.9573;2.1123401e-07
0.9590119852489244;0.9573;2.091876e-07
0.9590119852489244;0.9574;2.0874506e-07
0.9595497848801475;0.9574;2.0619464e-07
0.9595497848801475;0.9575;2.0573216e-07
0.9597418561770129;0.9575;2.049178e-07
0.9597418561770129;0.9576;2.0472044e-07
0.9600875845113707;0.9576;2.0189154e-07
0.9600875845113707;0.9577;2.0173528e-07
0.960318070067609;0.9577;1.991036e-07
0.960318070067609;0.9578;1.9872905e-07
0.9606637984019668;0.9578;1.9627586e-07
0.9606637984019668;0.9579;1.9620049e-07
0.9611631837738168;0.9579;1.9147338e-07
0.9611631837738168;0.958;1.9131107e-07
0.9615473263675476;0.958;1.8794051e-07
0.9615473263675476;0.9581;1.8659999e-07
0.9617778119237861;0.9581;1.849082e-07
0.9617778119237861;0.9582;1.8459176e-07
0.9620082974800246;0.9582;1.8195999e-07
0.9620082974800246;0.9583;1.8149306e-07
0.9620851259987707;0.9583;1.8113138e-07
0.9620851259987707;0.9584;1.8094829e-07
0.9621235402581438;0.9584;1.8089307e-07
0.9621235402581438;0.9585;1.8076113e-07
0.9629302397049785;0.9585;1.7667712e-07
0.9629302397049785;0.9586;1.7645631e-07
0.9630838967424709;0.9586;1.7464302e-07
0.9630838967424709;0.9587;1.744461e-07
0.9648893669330055;0.9587;1.6086071e-07
0.9648893669330055;0.9588;1.6082947e-07
0.9650046097111248;0.9588;1.6005025e-07
0.9650046097111248;0.9589;1.5978777e-07
0.9652350952673633;0.9589;1.590903e-07
0.9652350952673633;0.959;1.5883141e-07
0.9653887523048555;0.959;1.5725938e-07
0.9653887523048555;0.9591;1.5653936e-07
0.9657344806392133;0.9591;1.5409103e-07
0.9657344806392133;0.9592;1.539412e-07
0.9657728948985863;0.9592;1.5357865e-07
0.9657728948985863;0.9594;1.5306537e-07
0.9659649661954518;0.9594;1.5100588e-07
0.9659649661954518;0.9595;1.5014903e-07
0.9663491087891826;0.9595;1.481845e-07
0.9663491087891826;0.9596;1.4800148e-07
0.9669637369391518;0.9596;1.4366049e-07
0.9669637369391518;0.9597;1.434691e-07
0.9670021511985248;0.9597;1.4290147e-07
0.9670021511985248;0.9598;1.4280351e-07
0.9673862937922557;0.9598;1.3987324e-07
0.9673862937922557;0.9599;1.3975573e-07
0.9675783650891211;0.9599;1.3799551e-07
0.9675783650891211;0.9601;1.3764347e-07
0.9677704363859865;0.9601;1.3684937e-07
0.9677704363859865;0.9602;1.3652786e-07
0.9678856791641057;0.9602;1.3602629e-07
0.9678856791641057;0.9603;1.3556539e-07
0.9679240934234788;0.9603;1.3518752e-07
0.9679240934234788;0.9604;1.3488406e-07
0.9680777504609711;0.9604;1.3382635e-07
0.9680777504609711;0.9605;1.336618e-07
0.9686923786109404;0.9605;1.3024732e-07
0.9686923786109404;0.9606;1.3007288e-07
0.9687307928703135;0.9606;1.2999764e-07
0.9687307928703135;0.9607;1.2994217e-07
0.9688460356484327;0.9607;1.2846306e-07
0.9688460356484327;0.9608;1.2792034e-07
0.968999692685925;0.9608;1.268032e-07
0.968999692685925;0.9609;1.2648314e-07
0.9690381069452981;0.9609;1.2601274e-07
0.9690381069452981;0.961;1.2578059e-07
0.969499078057775;0.961;1.2239262e-07
0.969499078057775;0.9611;1.2221678e-07
0.9696911493546404;0.9611;1.2215322e-07
0.9696911493546404;0.9612;1.2198619e-07
0.9698448063921328;0.9612;1.2123955e-07
0.9698448063921328;0.9613;1.2101434e-07
0.9699216349108789;0.9613;1.2046516e-07
0.9699216349108789;0.9614;1.2039833e-07
0.9700368776889982;0.9614;1.18873565e-07
0.9700368776889982;0.9615;1.18675146e-07
0.9723033189920098;0.9615;1.0482306e-07
0.9723033189920098;0.9616;1.0478702e-07
0.972341733251383;0.9616;1.0461235e-07
0.972341733251383;0.9618;1.04022476e-07
0.9724569760295021;0.9618;1.0368564e-07
0.9724569760295021;0.962;1.0316196e-07
0.9728027043638598;0.962;1.0167658e-07
0.9728027043638598;0.9622;1.0107939e-07
0.9729563614013522;0.9622;1.0082119e-07
0.9729563614013522;0.9623;1.0063206e-07
0.9734941610325752;0.9623;9.88967e-08
0.9734941610325752;0.9626;9.836214e-08
0.9735325752919484;0.9626;9.821694e-08
0.9735325752919484;0.9627;9.814853e-08
0.9736478180700676;0.9627;9.7355176e-08
0.9736478180700676;0.9628;9.728747e-08
0.9741472034419176;0.9628;9.519048e-08
0.9741472034419176;0.9629;9.514338e-08
0.9742624462200369;0.9629;9.420322e-08
0.9742624462200369;0.9631;9.4057526e-08
0.97480024585126;0.9631;9.177677e-08
0.97480024585126;0.9632;9.1559066e-08
0.97529963122311;0.9632;8.901678e-08
0.97529963122311;0.9633;8.868208e-08
0.9754532882606023;0.9633;8.791362e-08
0.9754532882606023;0.9634;8.789935e-08
0.9758374308543332;0.9634;8.6568754e-08
0.9758374308543332;0.9635;8.649791e-08
0.9759526736324524;0.9635;8.600406e-08
0.9759526736324524;0.9636;8.585383e-08
0.9761447449293178;0.9636;8.476529e-08
0.9761447449293178;0.9637;8.476278e-08
0.9766057160417947;0.9637;8.1058545e-08
0.9766057160417947;0.9638;8.099094e-08
0.9766825445605408;0.9638;8.057557e-08
0.9766825445605408;0.964;8.046346e-08
0.9773355869698832;0.964;7.786006e-08
0.9773355869698832;0.9641;7.782188e-08
0.977681315304241;0.9641;7.545156e-08
0.977681315304241;0.9643;7.486997e-08
0.9778733866011063;0.9643;7.420386e-08
0.9778733866011063;0.9644;7.3867334e-08
0.9781038721573448;0.9644;7.278219e-08
0.9781038721573448;0.9645;7.267992e-08
0.9783343577135832;0.9645;7.0546264e-08
0.9783343577135832;0.9646;7.008794e-08
0.9786416717885679;0.9646;6.906933e-08
0.9786416717885679;0.9648;6.870055e-08
0.9790258143822987;0.9648;6.744808e-08
0.9790258143822987;0.9649;6.7365306e-08
0.9790642286416718;0.9649;6.7262526e-08
0.9790642286416718;0.965;6.712757e-08
0.9797556853103873;0.965;6.568078e-08
0.9797556853103873;0.9651;6.5598634e-08
0.9799477566072526;0.9651;6.4774824e-08
0.9799477566072526;0.9652;6.476148e-08
0.9799861708666256;0.9652;6.455108e-08
0.9799861708666256;0.9653;6.419222e-08
0.9805623847572219;0.9653;6.067968e-08
0.9805623847572219;0.9654;6.033492e-08
0.9813306699446834;0.9654;5.683423e-08
0.9813306699446834;0.9655;5.6767107e-08
0.9815227412415488;0.9655;5.6144714e-08
0.9815227412415488;0.9656;5.6052862e-08
0.9817148125384143;0.9656;5.5464923e-08
0.9817148125384143;0.9657;5.5325348e-08
0.9820221266133989;0.9657;5.414438e-08
0.9820221266133989;0.9658;5.3989147e-08
0.9822141979102643;0.9658;5.356148e-08
0.9822141979102643;0.9659;5.3533718e-08
0.9823678549477566;0.9659;5.3345406e-08
0.9823678549477566;0.966;5.3279017e-08
0.9824062692071297;0.966;5.304364e-08
0.9824062692071297;0.9661;5.2262063e-08
0.9825983405039951;0.9661;5.1693767e-08
0.9825983405039951;0.9662;5.1544834e-08
0.9829824830977258;0.9662;5.0764072e-08
0.9829824830977258;0.9663;5.0558683e-08
0.9833282114320836;0.9663;4.940904e-08
0.9833282114320836;0.9664;4.9246257e-08
0.9834818684695759;0.9664;4.911342e-08
0.9834818684695759;0.9666;4.843562e-08
0.9837507682851875;0.9666;4.7634988e-08
0.9837507682851875;0.9667;4.761815e-08
0.9840580823601721;0.9667;4.6589207e-08
0.9840580823601721;0.9668;4.652967e-08
0.9841733251382914;0.9668;4.626453e-08
0.9841733251382914;0.9669;4.611511e-08
0.9842117393976644;0.9669;4.5893117e-08
0.9842117393976644;0.967;4.5757023e-08
0.9845958819913952;0.967;4.4286654e-08
0.9845958819913952;0.9671;4.4203873e-08
0.9849031960663799;0.9671;4.3377916e-08
0.9849031960663799;0.9672;4.3333277e-08
0.9850952673632453;0.9672;4.261053e-08
0.9850952673632453;0.9673;4.2318636e-08
0.9853257529194838;0.9673;4.060841e-08
0.9853257529194838;0.9674;4.0541067e-08
0.9853641671788568;0.9674;4.0521865e-08
0.9853641671788568;0.9675;4.0461824e-08
0.985479409956976;0.9675;4.0063195e-08
0.985479409956976;0.9676;3.9908144e-08
0.9855562384757222;0.9676;3.9582467e-08
0.9855562384757222;0.9677;3.9286583e-08
0.9855946527350953;0.9677;3.9212676e-08
0.9855946527350953;0.9678;3.916757e-08
0.9856330669944684;0.9678;3.9003588e-08
0.9856330669944684;0.9679;3.895215e-08
0.985940381069453;0.9679;3.8249297e-08
0.985940381069453;0.968;3.8196063e-08
0.985978795328826;0.968;3.7915733e-08
0.985978795328826;0.9681;3.7834294e-08
0.9861708666256914;0.9681;3.742999e-08
0.9861708666256914;0.9682;3.7427014e-08
0.9865934234787953;0.9682;3.4562433e-08
0.9865934234787953;0.9683;3.437219e-08
0.9869391518131531;0.9683;3.362343e-08
0.9869391518131531;0.9684;3.354385e-08
0.9872464658881377;0.9684;3.250936e-08
0.9872464658881377;0.9685;3.2509213e-08
0.9874769514443762;0.9685;3.186005e-08
0.9874769514443762;0.9686;3.18177e-08
0.9878995082974801;0.9686;3.0370526e-08
0.9878995082974801;0.9687;3.029485e-08
0.9879379225568531;0.9687;3.004082e-08
0.9879379225568531;0.9688;2.9840155e-08
0.9880915795943455;0.9688;2.9421818e-08
0.9880915795943455;0.969;2.9094437e-08
0.988360479409957;0.969;2.8691101e-08
0.988360479409957;0.9692;2.8571264e-08
0.9883988936693301;0.9692;2.8465355e-08
0.9883988936693301;0.9693;2.8463328e-08
0.9885909649661955;0.9693;2.7834169e-08
0.9885909649661955;0.9694;2.775062e-08
0.9886293792255685;0.9694;2.7618624e-08
0.9886293792255685;0.9695;2.7293698e-08
0.9889751075599262;0.9695;2.6808069e-08
0.9889751075599262;0.9696;2.6797297e-08
0.9892440073755377;0.9696;2.6330477e-08
0.9892440073755377;0.9697;2.6078451e-08
0.989359250153657;0.9697;2.5951193e-08
0.989359250153657;0.9698;2.5667772e-08
0.9895513214505224;0.9698;2.4979459e-08
0.9895513214505224;0.9699;2.468977e-08
0.9898970497848801;0.9699;2.4002553e-08
0.9898970497848801;0.97;2.3998876e-08
0.9900507068223725;0.97;2.3862723e-08
0.9900507068223725;0.9701;2.386177e-08
0.9901659496004918;0.9701;2.3202567e-08
0.9901659496004918;0.9702;2.3121245e-08
0.9903964351567301;0.9702;2.274428e-08
0.9903964351567301;0.9703;2.264953e-08
0.9906269207129687;0.9703;2.2371772e-08
0.9906269207129687;0.9705;2.2183652e-08
0.990780577750461;0.9705;2.1998446e-08
0.990780577750461;0.9706;2.1852287e-08
0.990818992009834;0.9706;2.1786594e-08
0.990818992009834;0.9707;2.178134e-08
0.9912415488629379;0.9707;2.0840352e-08
0.9912415488629379;0.9708;2.0755786e-08
0.991318377381684;0.9708;2.0543366e-08
0.991318377381684;0.9709;2.0500147e-08
0.9915104486785494;0.9709;2.0180204e-08
0.9915104486785494;0.9711;2.0093148e-08
0.9919714197910264;0.9711;1.8785144e-08
0.9919714197910264;0.9712;1.8720971e-08
0.9928933620159803;0.9712;1.735596e-08
0.9928933620159803;0.9713;1.683854e-08
0.9930470190534727;0.9713;1.636556e-08
0.9930470190534727;0.9714;1.6273956e-08
0.9931238475722188;0.9714;1.6209498e-08
0.9931238475722188;0.9715;1.609596e-08
0.9932390903503381;0.9715;1.573e-08
0.9932390903503381;0.9716;1.5583824e-08
0.9933543331284573;0.9716;1.5420751e-08
0.9933543331284573;0.9717;1.5405895e-08
0.9937768899815611;0.9717;1.4159546e-08
0.9937768899815611;0.9719;1.4058335e-08
0.9938153042409342;0.9719;1.3713829e-08
0.9938153042409342;0.972;1.3491966e-08
0.9940073755377996;0.972;1.30066535e-08
0.9940073755377996;0.9721;1.2758424e-08
0.9940842040565457;0.9721;1.2703382e-08
0.9940842040565457;0.9722;1.2484406e-08
0.994161032575292;0.9722;1.2295849e-08
0.994161032575292;0.9724;1.2198417e-08
0.9943915181315304;0.9724;1.1283685e-08
0.9943915181315304;0.9725;1.1258042e-08
0.9946220036877689;0.9725;1.0899506e-08
0.9946220036877689;0.9727;1.0851372e-08
0.994660417947142;0.9727;1.0825865e-08
0.994660417947142;0.9729;1.0621924e-08
0.994698832206515;0.9729;1.0255164e-08
0.994698832206515;0.973;1.0222734e-08
0.9947756607252612;0.973;1.0171438e-08
0.9947756607252612;0.9731;1.0051019e-08
0.9948909035033805;0.9731;9.932954e-09
0.9948909035033805;0.9732;9.917489e-09
0.9950445605408728;0.9732;9.865028e-09
0.9950445605408728;0.9734;9.809331e-09
0.9950829748002459;0.9734;9.72793e-09
0.9950829748002459;0.9735;9.630819e-09
0.995159803318992;0.9735;9.567885e-09
0.995159803318992;0.9736;9.4767145e-09
0.9951982175783651;0.9736;9.131483e-09
0.9951982175783651;0.9737;9.051355e-09
0.9953902888752305;0.9737;8.744987e-09
0.9953902888752305;0.9739;8.7133785e-09
0.9955055316533498;0.9739;8.584079e-09
0.9955055316533498;0.974;8.527343e-09
0.995659188690842;0.974;7.77591e-09
0.995659188690842;0.9742;7.694386e-09
0.9957360172095882;0.9742;7.595423e-09
0.9957360172095882;0.9744;7.531101e-09
0.9958512599877074;0.9744;7.496738e-09
0.9958512599877074;0.9749;7.205005e-09
0.9958896742470805;0.9749;7.151289e-09
0.9958896742470805;0.975;7.0525714e-09
0.9960433312845728;0.975;6.91899e-09
0.9960433312845728;0.9751;6.7242754e-09
0.996120159803319;0.9751;6.686243e-09
0.996120159803319;0.9752;6.576541e-09
0.996158574062692;0.9752;6.431473e-09
0.996158574062692;0.9753;6.3505268e-09
0.9962354025814383;0.9753;6.209291e-09
0.9962354025814383;0.9755;6.1494254e-09
0.9963122311001844;0.9755;6.0780945e-09
0.9963122311001844;0.9756;6.0581624e-09
0.9963506453595574;0.9756;5.9384018e-09
0.9963506453595574;0.9759;5.6427774e-09
0.9963890596189305;0.9759;5.6192144e-09
0.9963890596189305;0.9761;5.563571e-09
0.9964274738783037;0.9761;5.421251e-09
0.9964274738783037;0.9762;5.371613e-09
0.9964658881376767;0.9762;5.2163767e-09
0.9964658881376767;0.9765;5.1311e-09
0.9965043023970498;0.9765;5.115162e-09
0.9965043023970498;0.9766;5.02895e-09
0.9965811309157959;0.9766;4.9737348e-09
0.9965811309157959;0.9767;4.9662727e-09
0.9967732022126613;0.9767;4.6811395e-09
0.9967732022126613;0.9769;4.652752e-09
0.9968884449907806;0.9769;4.463272e-09
0.9968884449907806;0.9771;4.3779447e-09
0.9973110018438844;0.9771;3.936509e-09
0.9973110018438844;0.9772;3.7436485e-09
0.9975030731407498;0.9772;3.508894e-09
0.9975030731407498;0.9773;3.480565e-09
0.9975799016594961;0.9773;3.38755e-09
0.9975799016594961;0.9775;3.2431167e-09
0.9976183159188691;0.9775;3.2342558e-09
0.9976183159188691;0.9779;3.1578622e-09
0.9976567301782422;0.9779;3.1026148e-09
0.9976567301782422;0.978;3.0968539e-09
0.9978872157344807;0.978;2.8714247e-09
0.9978872157344807;0.9782;2.7794171e-09
0.998040872771973;0.9782;2.7515994e-09
0.998040872771973;0.9783;2.736747e-09
0.9981561155500922;0.9783;2.6419056e-09
0.9981561155500922;0.9786;2.590612e-09
0.9981945298094653;0.9786;2.4398321e-09
0.9981945298094653;0.9787;2.4136666e-09
0.9982329440688383;0.9787;2.3567268e-09
0.9982329440688383;0.9789;2.1782294e-09
0.9982713583282115;0.9789;2.1773605e-09
0.9982713583282115;0.979;2.1589552e-09
0.9984250153657037;0.979;2.0679687e-09
0.9984250153657037;0.9791;1.9887667e-09
0.9988091579594346;0.9791;1.5983321e-09
0.9988091579594346;0.9793;1.5622141e-09
0.9988475722188076;0.9793;1.5484968e-09
0.9988475722188076;0.9795;1.4790968e-09
0.9989244007375537;0.9795;1.4666246e-09
0.9989244007375537;0.9798;1.3594994e-09
0.9990012292563;0.9798;1.302875e-09
0.9990012292563;0.98;1.2864046e-09
0.9990780577750461;0.98;1.2687033e-09
0.9990780577750461;0.9801;1.2382827e-09
0.9991164720344192;0.9801;1.1876059e-09
0.9991164720344192;0.9803;1.1410636e-09
0.9991548862937922;0.9803;1.1260036e-09
0.9991548862937922;0.9804;1.1148903e-09
0.9992317148125384;0.9804;1.0856265e-09
0.9992317148125384;0.9811;9.799738e-10
0.9992701290719115;0.9811;9.680793e-10
0.9992701290719115;0.9813;8.953914e-10
0.9993085433312846;0.9813;8.8004887e-10
0.9993085433312846;0.9818;7.964866e-10
0.9993469575906576;0.9818;7.92498e-10
0.9993469575906576;0.9822;7.117107e-10
0.9993853718500307;0.9822;6.4690475e-10
0.9993853718500307;0.9823;6.422037e-10
0.9994237861094039;0.9823;6.2473193e-10
0.9994237861094039;0.9824;5.9440913e-10
0.9994622003687769;0.9824;5.866718e-10
0.9994622003687769;0.9827;5.331903e-10
0.99950061462815;0.9827;5.206772e-10
0.99950061462815;0.9829;5.056191e-10
0.999539028887523;0.9829;5.0209914e-10
0.999539028887523;0.9832;4.7888266e-10
0.9995774431468961;0.9832;4.652794e-10
0.9995774431468961;0.9839;3.3945083e-10
0.9996158574062692;0.9839;3.366678e-10
0.9996158574062692;0.984;3.3593608e-10
0.9996926859250154;0.984;2.9647781e-10
0.9996926859250154;0.9848;2.4004027e-10
0.9997311001843885;0.9848;2.2149012e-10
0.9997311001843885;0.9854;1.709541e-10
0.9997695144437615;0.9854;1.6790459e-10
0.9997695144437615;0.9858;1.2231052e-10
0.9998079287031346;0.9858;1.1740128e-10
0.9998079287031346;0.9861;1.0422922e-10
0.9998463429625076;0.9861;9.958874e-11
0.9998463429625076;0.9862;8.544374e-11
0.9999231714812539;0.9862;8.046293e-11
0.9999231714812539;0.9863;7.956577e-11
0.9999615857406269;0.9863;7.650919e-11
0.9999615857406269;0.9879;3.257825e-11
1.0;0.9879;3.1894196e-11
1.0;1.0;7.0911206e-30


==> experiments/svhn/ood-roc-deepensembles-num-ens-5_cnn_svhn.csv <==
fpr;tpr;thresh
0.0;0.0;3.0736938
0.0;0.0001;2.0736938
0.0;0.0002;2.0728886
3.8414259373079284e-05;0.0002;2.0688827
3.8414259373079284e-05;0.001;1.9679284
7.682851874615857e-05;0.001;1.9658899
7.682851874615857e-05;0.0019;1.9428356
0.00011524277811923786;0.0019;1.9426973
0.00011524277811923786;0.0029;1.9222281
0.00015365703749231714;0.0029;1.9194065
0.00015365703749231714;0.0101;1.8467977
0.00019207129686539643;0.0101;1.8466612
0.00019207129686539643;0.0145;1.820163
0.00023048555623847572;0.0145;1.8196926
0.00023048555623847572;0.0178;1.8073664
0.00026889981561155503;0.0178;1.8066461
0.00026889981561155503;0.0208;1.7968992
0.00030731407498463427;0.0208;1.796881
0.00030731407498463427;0.0213;1.7948937
0.00034572833435771356;0.0213;1.7945489
0.00034572833435771356;0.0356;1.7574195
0.00038414259373079285;0.0356;1.7573365
0.00038414259373079285;0.0373;1.7530174
0.00042255685310387214;0.0373;1.7526162
0.00042255685310387214;0.0378;1.7510298
0.00046097111247695143;0.0378;1.75084
0.00046097111247695143;0.0457;1.7386028
0.0004993853718500308;0.0457;1.7385607
0.0004993853718500308;0.048;1.7360702
0.0005377996312231101;0.048;1.7358234
0.0005377996312231101;0.0481;1.735812
0.0005762138905961894;0.0481;1.7357756
0.0005762138905961894;0.0492;1.7343267
0.0006146281499692685;0.0492;1.7342482
0.0006146281499692685;0.0525;1.7286427
0.0006530424093423478;0.0525;1.7286284
0.0006530424093423478;0.0534;1.7278566
0.0006914566687154271;0.0534;1.7278055
0.0006914566687154271;0.0637;1.7118666
0.0007298709280885064;0.0637;1.7117987
0.0007298709280885064;0.0733;1.6970154
0.0007682851874615857;0.0733;1.6969346
0.0007682851874615857;0.0737;1.6965023
0.000806699446834665;0.0737;1.6963341
0.000806699446834665;0.0769;1.6921159
0.0008451137062077443;0.0769;1.6918372
0.0008451137062077443;0.0793;1.688185
0.0008835279655808236;0.0793;1.6881546
0.0008835279655808236;0.0794;1.6879405
0.0009219422249539029;0.0794;1.6878822
0.0009219422249539029;0.0817;1.684419
0.0009603564843269822;0.0817;1.6843653
0.0009603564843269822;0.0824;1.6832483
0.0009987707437000616;0.0824;1.6830248
0.0009987707437000616;0.0825;1.6827934
0.0010371850030731408;0.0825;1.6827868
0.0010371850030731408;0.0845;1.6810533
0.0010755992624462201;0.0845;1.6809663
0.0010755992624462201;0.0899;1.672309
0.0011140135218192994;0.0899;1.6719584
0.0011140135218192994;0.09;1.6719369
0.0011524277811923787;0.09;1.6718295
0.0011524277811923787;0.093;1.6673325
0.0011908420405654578;0.093;1.6670994
0.0011908420405654578;0.0953;1.6641349
0.001229256299938537;0.0953;1.6638968
0.001229256299938537;0.1;1.6577367
0.0012676705593116164;0.1;1.6576335
0.0012676705593116164;0.1063;1.649452
0.0013060848186846957;0.1063;1.6494253
0.0013060848186846957;0.1081;1.6477797
0.001344499078057775;0.1081;1.6476086
0.001344499078057775;0.1101;1.6458483
0.0013829133374308542;0.1101;1.6456916
0.0013829133374308542;0.1115;1.6431253
0.0014213275968039335;0.1115;1.642993
0.0014213275968039335;0.1153;1.6395822
0.0014597418561770128;0.1153;1.6395761
0.0014597418561770128;0.1184;1.6375865
0.0014981561155500921;0.1184;1.6375346
0.0014981561155500921;0.1244;1.6314077
0.0015365703749231714;0.1244;1.6313707
0.0015365703749231714;0.1257;1.6300513
0.0015749846342962507;0.1257;1.6300321
0.0015749846342962507;0.1283;1.6277466
0.00161339889366933;0.1283;1.6276009
0.00161339889366933;0.1292;1.6269494
0.0016518131530424093;0.1292;1.6267706
0.0016518131530424093;0.1496;1.6127697
0.0016902274124154886;0.1496;1.612757
0.0016902274124154886;0.1501;1.6126503
0.0017286416717885679;0.1501;1.6126113
0.0017286416717885679;0.1594;1.6094348
0.0017286416717885679;0.1596;1.6094313
0.0017286416717885679;0.1629;1.6083577
0.0017670559311616472;0.1629;1.608349
0.0017670559311616472;0.1706;1.6023518
0.0018054701905347264;0.1706;1.6022602
0.0018054701905347264;0.1712;1.6013944
0.0018438844499078057;0.1712;1.6012878
0.0018438844499078057;0.1725;1.5998902
0.001882298709280885;0.1725;1.5998396
0.001882298709280885;0.1778;1.5942571
0.0019207129686539643;0.1778;1.5941663
0.0019207129686539643;0.1779;1.5941604
0.0019591272280270436;0.1779;1.594143
0.0019591272280270436;0.1789;1.5928471
0.001997541487400123;0.1789;1.5926428
0.001997541487400123;0.1844;1.5873884
0.002035955746773202;0.1844;1.5873635
0.002035955746773202;0.1869;1.5847257
0.0020743700061462817;0.1869;1.5844271
0.0020743700061462817;0.1874;1.5833921
0.0021127842655193608;0.1874;1.5833424
0.0021127842655193608;0.1886;1.5815096
0.0021511985248924403;0.1886;1.5814922
0.0021511985248924403;0.1937;1.576526
0.0021896127842655193;0.1937;1.5763311
0.0021896127842655193;0.1938;1.5759349
0.002228027043638599;0.1938;1.5756481
0.002228027043638599;0.1952;1.5745769
0.002266441303011678;0.1952;1.5744717
0.002266441303011678;0.1961;1.5737691
0.0023048555623847574;0.1961;1.5734849
0.0023048555623847574;0.2001;1.5692664
0.0023432698217578365;0.2001;1.5691979
0.0023432698217578365;0.2003;1.5688226
0.0023816840811309156;0.2003;1.5686345
0.0023816840811309156;0.2028;1.5655197
0.002458512599877074;0.2028;1.5653689
0.002458512599877074;0.2057;1.5628995
0.0024969268592501537;0.2057;1.5628636
0.0024969268592501537;0.2074;1.5613557
0.0025353411186232327;0.2074;1.5613401
0.0025353411186232327;0.215;1.5535986
0.0025737553779963123;0.215;1.553584
0.0025737553779963123;0.2208;1.5474907
0.0026121696373693913;0.2208;1.5474088
0.0026121696373693913;0.2211;1.5468941
0.002650583896742471;0.2211;1.5468041
0.002650583896742471;0.2273;1.5415367
0.00268899815611555;0.2273;1.5414101
0.00268899815611555;0.2277;1.5410624
0.0027274124154886294;0.2277;1.5410279
0.0027274124154886294;0.234;1.5356154
0.0027658266748617085;0.234;1.5355994
0.0027658266748617085;0.2346;1.5350105
0.002804240934234788;0.2346;1.5349581
0.002804240934234788;0.2365;1.5328833
0.002804240934234788;0.2367;1.532417
0.002804240934234788;0.2431;1.5267327
0.002842655193607867;0.2431;1.5265942
0.002842655193607867;0.2528;1.5178843
0.0028810694529809466;0.2528;1.5178356
0.0028810694529809466;0.2532;1.5175414
0.0029194837123540257;0.2532;1.517315
0.0029194837123540257;0.2559;1.5144558
0.002957897971727105;0.2559;1.5143582
0.002957897971727105;0.2562;1.5141467
0.0029963122311001842;0.2562;1.5141447
0.0029963122311001842;0.2571;1.5136459
0.0030347264904732637;0.2571;1.5135418
0.0030347264904732637;0.259;1.5115198
0.003073140749846343;0.259;1.5114535
0.003073140749846343;0.2599;1.5106733
0.0031115550092194223;0.2599;1.5105681
0.0031115550092194223;0.2627;1.5083404
0.0031499692685925014;0.2627;1.5082573
0.0031499692685925014;0.2641;1.5071455
0.003188383527965581;0.2641;1.5070044
0.003188383527965581;0.2669;1.5049729
0.00322679778733866;0.2669;1.504911
0.00322679778733866;0.2706;1.5008197
0.0032652120467117395;0.2706;1.5007721
0.0032652120467117395;0.2717;1.5000885
0.0033036263060848186;0.2717;1.5000744
0.0033036263060848186;0.275;1.4976504
0.003342040565457898;0.275;1.4975789
0.003342040565457898;0.2767;1.4960959
0.003380454824830977;0.2767;1.4959469
0.003380454824830977;0.2786;1.4947224
0.0034188690842040566;0.2786;1.4947199
0.0034188690842040566;0.2787;1.4947035
0.0034572833435771357;0.2787;1.4946954
0.0034572833435771357;0.284;1.4893045
0.0034956976029502152;0.284;1.4892389
0.0034956976029502152;0.2856;1.4879867
0.0035341118623232943;0.2856;1.4879539
0.0035341118623232943;0.2881;1.4861524
0.0035341118623232943;0.2883;1.486108
0.0035341118623232943;0.2886;1.4859611
0.003572526121696374;0.2886;1.4858812
0.003572526121696374;0.2981;1.4783024
0.003610940381069453;0.2981;1.4782443
0.003610940381069453;0.3002;1.4770802
0.0036493546404425324;0.3002;1.4769953
0.0036493546404425324;0.3025;1.4752762
0.0036877688998156115;0.3025;1.4752557
0.0036877688998156115;0.3041;1.4744815
0.003726183159188691;0.3041;1.4744709
0.003726183159188691;0.3114;1.4700874
0.00376459741856177;0.3114;1.4700744
0.00376459741856177;0.3116;1.4699831
0.0038030116779348496;0.3116;1.4699652
0.0038030116779348496;0.317;1.4668534
0.0038414259373079286;0.317;1.4667588
0.0038414259373079286;0.3175;1.4664972
0.003879840196681008;0.3175;1.4662601
0.003879840196681008;0.3211;1.4645462
0.003879840196681008;0.3213;1.464444
0.003879840196681008;0.326;1.4611815
0.003918254456054087;0.326;1.4611782
0.003918254456054087;0.3279;1.4599218
0.003956668715427166;0.3279;1.4598849
0.003956668715427166;0.3286;1.4596524
0.003995082974800246;0.3286;1.4594523
0.003995082974800246;0.3294;1.4590334
0.004033497234173325;0.3294;1.4589732
0.004033497234173325;0.3295;1.4587799
0.004071911493546404;0.3295;1.4586635
0.004071911493546404;0.3296;1.4585682
0.004148740012292563;0.3296;1.4584185
0.004148740012292563;0.3306;1.4578936
0.0041871542716656425;0.3306;1.4578147
0.0041871542716656425;0.3308;1.457656
0.0042255685310387215;0.3308;1.4575983
0.0042255685310387215;0.3321;1.4565809
0.004263982790411801;0.3321;1.4565216
0.004263982790411801;0.3355;1.4541657
0.0043023970497848806;0.3355;1.4541228
0.0043023970497848806;0.3394;1.4523032
0.00434081130915796;0.3394;1.4521604
0.00434081130915796;0.3416;1.4510019
0.004379225568531039;0.3416;1.4509807
0.004379225568531039;0.3435;1.4497594
0.004417639827904118;0.3435;1.4497514
0.004417639827904118;0.344;1.449602
0.004456054087277198;0.344;1.4495841
0.004456054087277198;0.3447;1.4489715
0.004494468346650277;0.3447;1.4489667
0.004494468346650277;0.3464;1.4480784
0.004532882606023356;0.3464;1.4479227
0.004532882606023356;0.3469;1.4474804
0.004571296865396435;0.3469;1.4474374
0.004571296865396435;0.349;1.446338
0.004609711124769515;0.349;1.4462456
0.004609711124769515;0.3501;1.4456587
0.004648125384142594;0.3501;1.4456453
0.004648125384142594;0.3526;1.4439387
0.004686539643515673;0.3526;1.4439378
0.004686539643515673;0.353;1.4437033
0.004724953902888752;0.353;1.4436939
0.004724953902888752;0.3581;1.4399592
0.004763368162261831;0.3581;1.4399327
0.004763368162261831;0.3619;1.4371006
0.004801782421634911;0.3619;1.437077
0.004801782421634911;0.3628;1.436477
0.00484019668100799;0.3628;1.4363784
0.00484019668100799;0.3637;1.4358337
0.004878610940381069;0.3637;1.4358189
0.004878610940381069;0.3658;1.4338834
0.004917025199754148;0.3658;1.4338526
0.004917025199754148;0.3669;1.4332478
0.004955439459127228;0.3669;1.4332068
0.004955439459127228;0.3685;1.4320357
0.004993853718500307;0.3685;1.4319061
0.004993853718500307;0.3724;1.429425
0.005032267977873386;0.3724;1.4293474
0.005032267977873386;0.375;1.4276215
0.0050706822372464655;0.375;1.4275305
0.0050706822372464655;0.3756;1.4270893
0.0051090964966195454;0.3756;1.4270526
0.0051090964966195454;0.3782;1.4258759
0.0051475107559926245;0.3782;1.4257833
0.0051475107559926245;0.3799;1.4249016
0.005185925015365704;0.3799;1.4248837
0.005185925015365704;0.381;1.4245062
0.005224339274738783;0.381;1.4244672
0.005224339274738783;0.382;1.4239676
0.005262753534111863;0.382;1.4239342
0.005262753534111863;0.3866;1.4211594
0.005301167793484942;0.3866;1.4211123
0.005301167793484942;0.3882;1.4203678
0.005339582052858021;0.3882;1.4203409
0.005339582052858021;0.3889;1.4200312
0.0053779963122311;0.3889;1.4199705
0.0053779963122311;0.39;1.4191697
0.00541641057160418;0.39;1.4191655
0.00541641057160418;0.3932;1.4167552
0.005454824830977259;0.3932;1.4167246
0.005454824830977259;0.3948;1.4152913
0.005493239090350338;0.3948;1.4151367
0.005493239090350338;0.3953;1.415028
0.005531653349723417;0.3953;1.4150195
0.005531653349723417;0.3955;1.4147984
0.005570067609096497;0.3955;1.4147784
0.005570067609096497;0.3961;1.4145436
0.005608481868469576;0.3961;1.4144629
0.005608481868469576;0.3963;1.4143596
0.005646896127842655;0.3963;1.4142737
0.005646896127842655;0.3977;1.4137714
0.005685310387215734;0.3977;1.4137566
0.005685310387215734;0.4018;1.4113687
0.005723724646588814;0.4018;1.4112573
0.005723724646588814;0.4091;1.4067599
0.005762138905961893;0.4091;1.4067147
0.005762138905961893;0.4117;1.4050372
0.005800553165334972;0.4117;1.4050189
0.005800553165334972;0.412;1.4048715
0.005838967424708051;0.412;1.4047629
0.005838967424708051;0.4138;1.4034048
0.005877381684081131;0.4138;1.403347
0.005877381684081131;0.4157;1.4024923
0.00591579594345421;0.4157;1.4023923
0.00591579594345421;0.4207;1.399385
0.005954210202827289;0.4207;1.3993784
0.005954210202827289;0.4244;1.3976204
0.0059926244622003685;0.4244;1.3976016
0.0059926244622003685;0.432;1.3927157
0.006031038721573448;0.432;1.3927146
0.006031038721573448;0.4337;1.3917131
0.0060694529809465275;0.4337;1.3916961
0.0060694529809465275;0.4394;1.3889415
0.0061078672403196066;0.4394;1.3888667
0.0061078672403196066;0.4404;1.3884193
0.006146281499692686;0.4404;1.3883936
0.006146281499692686;0.4421;1.3874035
0.006184695759065766;0.4421;1.3873861
0.006184695759065766;0.444;1.386034
0.006223110018438845;0.444;1.3860042
0.006223110018438845;0.4461;1.3847969
0.006261524277811924;0.4461;1.3847951
0.006261524277811924;0.4463;1.3846743
0.006299938537185003;0.4463;1.384602
0.006299938537185003;0.4467;1.3845052
0.006299938537185003;0.4469;1.3844959
0.006299938537185003;0.4487;1.3837539
0.006338352796558083;0.4487;1.3835894
0.006338352796558083;0.4558;1.3800251
0.006376767055931162;0.4558;1.3797005
0.006376767055931162;0.456;1.3795247
0.006415181315304241;0.456;1.3794694
0.006415181315304241;0.4675;1.3737088
0.00645359557467732;0.4675;1.3736995
0.00645359557467732;0.4683;1.3733875
0.0064920098340504;0.4683;1.373324
0.0064920098340504;0.4711;1.3720397
0.006568838352796558;0.4711;1.3719997
0.006568838352796558;0.4715;1.3718609
0.006607252612169637;0.4715;1.3717564
0.006607252612169637;0.4733;1.3705978
0.006645666871542717;0.4733;1.3705971
0.006645666871542717;0.4739;1.3703204
0.006684081130915796;0.4739;1.370291
0.006684081130915796;0.4764;1.3693643
0.006722495390288875;0.4764;1.3692523
0.006722495390288875;0.4786;1.3683676
0.006760909649661954;0.4786;1.3683538
0.006760909649661954;0.4798;1.3679599
0.006799323909035034;0.4798;1.3678968
0.006799323909035034;0.4799;1.3678794
0.006837738168408113;0.4799;1.3678726
0.006837738168408113;0.482;1.3669252
0.006876152427781192;0.482;1.3669242
0.006876152427781192;0.4822;1.3668492
0.0069145666871542714;0.4822;1.3668263
0.0069145666871542714;0.485;1.365506
0.0069529809465273505;0.485;1.3654801
0.0069529809465273505;0.4853;1.3654612
0.0070298094652735095;0.4853;1.3653611
0.0070298094652735095;0.4861;1.3649242
0.007068223724646589;0.4861;1.3648624
0.007068223724646589;0.4865;1.3646755
0.007106637984019668;0.4865;1.3646612
0.007106637984019668;0.4915;1.362758
0.007106637984019668;0.4917;1.3627349
0.007106637984019668;0.4923;1.3624601
0.007221880762138906;0.4923;1.3621068
0.007221880762138906;0.4996;1.3589822
0.007260295021511985;0.4996;1.3588864
0.007260295021511985;0.4997;1.3588635
0.007298709280885065;0.4997;1.3586814
0.007298709280885065;0.5015;1.3581383
0.007337123540258144;0.5016;1.3581355
0.007337123540258144;0.5018;1.3579074
0.007375537799631223;0.5018;1.3577577
0.007375537799631223;0.502;1.3577013
0.007375537799631223;0.5022;1.3576735
0.007375537799631223;0.506;1.3558075
0.007413952059004302;0.506;1.3557516
0.007413952059004302;0.5062;1.3556757
0.007452366318377382;0.5062;1.3556755
0.007452366318377382;0.5063;1.3556701
0.007490780577750461;0.5063;1.3555912
0.007490780577750461;0.5144;1.3516699
0.00752919483712354;0.5144;1.3516076
0.00752919483712354;0.5182;1.3501413
0.007567609096496619;0.5182;1.3500742
0.007567609096496619;0.52;1.349308
0.007606023355869699;0.52;1.3492837
0.007606023355869699;0.5206;1.3490987
0.007644437615242778;0.5206;1.3490964
0.007644437615242778;0.5215;1.3486437
0.007682851874615857;0.5215;1.3486046
0.007682851874615857;0.5219;1.3484645
0.007721266133988936;0.5219;1.348445
0.007721266133988936;0.5222;1.3484316
0.007759680393362016;0.5222;1.3483661
0.007759680393362016;0.5254;1.347298
0.007798094652735095;0.5254;1.347167
0.007798094652735095;0.5328;1.3442256
0.007836508912108174;0.5328;1.3441658
0.007836508912108174;0.5336;1.3438766
0.007874923171481253;0.5336;1.3438177
0.007874923171481253;0.5348;1.343349
0.007913337430854333;0.5348;1.3433287
0.007913337430854333;0.5417;1.3406367
0.007951751690227412;0.5417;1.3406098
0.007951751690227412;0.5485;1.3382839
0.007990165949600492;0.5485;1.3382816
0.007990165949600492;0.55;1.3378631
0.008028580208973572;0.55;1.3378514
0.008028580208973572;0.5522;1.3369768
0.00806699446834665;0.5522;1.3369424
0.00806699446834665;0.556;1.3359855
0.00810540872771973;0.556;1.3359369
0.00810540872771973;0.5563;1.3358922
0.008143822987092809;0.5563;1.3358841
0.008143822987092809;0.5617;1.3346248
0.008182237246465888;0.5617;1.3346033
0.008182237246465888;0.5709;1.3328226
0.008220651505838967;0.5709;1.3328198
0.008220651505838967;0.5769;1.3322196
0.008220651505838967;0.5771;1.3322046
0.008220651505838967;0.5774;1.3321917
0.008220651505838967;0.5776;1.332191
0.008220651505838967;0.5777;1.3321902
0.008220651505838967;0.5779;1.3321893
0.008220651505838967;0.5781;1.3321874
0.008220651505838967;0.5783;1.3321867
0.008220651505838967;0.5786;1.3321807
0.008220651505838967;0.5788;1.33218
0.008220651505838967;0.5789;1.3321793
0.008220651505838967;0.5791;1.3321791
0.008220651505838967;0.5812;1.3318679
0.008220651505838967;0.5814;1.3317907
0.008220651505838967;0.5864;1.3294427
0.008259065765212046;0.5864;1.3294334
0.008259065765212046;0.588;1.3286523
0.008297480024585127;0.588;1.3285904
0.008297480024585127;0.591;1.327099
0.008335894283958206;0.591;1.3270782
0.008335894283958206;0.5928;1.3260641
0.008374308543331285;0.5928;1.3260633
0.008374308543331285;0.5947;1.3246543
0.008412722802704364;0.5947;1.3246312
0.008412722802704364;0.5955;1.3239565
0.008451137062077443;0.5955;1.3239493
0.008451137062077443;0.5958;1.3236219
0.008489551321450522;0.5958;1.3235947
0.008489551321450522;0.5961;1.3233641
0.008527965580823601;0.5961;1.3231084
0.008527965580823601;0.5965;1.3227235
0.00856637984019668;0.5965;1.3227173
0.00856637984019668;0.5969;1.3223337
0.008604794099569761;0.5969;1.3222815
0.008604794099569761;0.597;1.3222764
0.00864320835894284;0.597;1.322007
0.00864320835894284;0.5999;1.3188833
0.00868162261831592;0.5999;1.3188409
0.00868162261831592;0.6008;1.318352
0.008720036877688998;0.6008;1.3181314
0.008720036877688998;0.601;1.3180798
0.008758451137062077;0.601;1.3178753
0.008758451137062077;0.6024;1.3172807
0.008835279655808236;0.6024;1.317035
0.008835279655808236;0.6031;1.316353
0.008873693915181315;0.6031;1.3161935
0.008873693915181315;0.6048;1.3145119
0.008912108174554395;0.6048;1.314361
0.008912108174554395;0.605;1.3142581
0.008950522433927474;0.605;1.3142419
0.008950522433927474;0.6059;1.3136321
0.008988936693300554;0.6059;1.3134348
0.008988936693300554;0.6063;1.3131622
0.009027350952673633;0.6063;1.3130757
0.009027350952673633;0.6073;1.3122633
0.009065765212046712;0.6073;1.3119555
0.009065765212046712;0.6087;1.3106318
0.00910417947141979;0.6087;1.3104504
0.00910417947141979;0.611;1.3074933
0.00914259373079287;0.611;1.3071843
0.00914259373079287;0.6118;1.3061855
0.009181007990165949;0.6118;1.3061734
0.009181007990165949;0.612;1.3058503
0.00921942224953903;0.612;1.3057867
0.00921942224953903;0.6123;1.3053409
0.009257836508912109;0.6123;1.305305
0.009257836508912109;0.6129;1.305105
0.009296250768285188;0.6129;1.3050637
0.009296250768285188;0.6143;1.3042343
0.009334665027658267;0.6143;1.303962
0.009334665027658267;0.6151;1.3035451
0.009373079287031346;0.6151;1.303228
0.009373079287031346;0.6155;1.3030549
0.009449907805777504;0.6155;1.3029032
0.009449907805777504;0.6177;1.2997242
0.009488322065150583;0.6177;1.2997178
0.009488322065150583;0.6183;1.2990177
0.009526736324523662;0.6183;1.298578
0.009526736324523662;0.6203;1.2968757
0.009565150583896743;0.6203;1.2968689
0.009565150583896743;0.6221;1.2947371
0.009603564843269822;0.6221;1.2947016
0.009603564843269822;0.6222;1.2946085
0.009641979102642901;0.6222;1.2945547
0.009641979102642901;0.6229;1.2939883
0.00968039336201598;0.6229;1.2939808
0.00968039336201598;0.6234;1.2933581
0.00971880762138906;0.6234;1.2933196
0.00971880762138906;0.6236;1.2931192
0.009757221880762139;0.6236;1.2929369
0.009757221880762139;0.6237;1.2928586
0.009795636140135218;0.6237;1.292833
0.009795636140135218;0.6243;1.29222
0.009834050399508297;0.6243;1.2921615
0.009834050399508297;0.6247;1.2914944
0.009872464658881377;0.6247;1.2914348
0.009872464658881377;0.6283;1.2884349
0.009910878918254457;0.6283;1.2884238
0.009910878918254457;0.6285;1.2882472
0.009949293177627536;0.6285;1.2879817
0.009949293177627536;0.6298;1.2871609
0.009987707437000615;0.6298;1.287108
0.009987707437000615;0.63;1.2869908
0.010026121696373694;0.63;1.2868246
0.010026121696373694;0.6305;1.2864832
0.010064535955746773;0.6305;1.2864281
0.010064535955746773;0.6307;1.2863581
0.010102950215119852;0.6307;1.2863069
0.010102950215119852;0.6311;1.2858748
0.010179778733866012;0.6311;1.2857611
0.010179778733866012;0.6312;1.2855672
0.010218192993239091;0.6312;1.2853773
0.010218192993239091;0.6334;1.2834336
0.01025660725261217;0.6334;1.2832116
0.01025660725261217;0.6335;1.2831764
0.010295021511985249;0.6335;1.2828267
0.010295021511985249;0.634;1.2824996
0.010333435771358328;0.634;1.2824963
0.010333435771358328;0.6342;1.2823919
0.010371850030731407;0.6342;1.2823164
0.010371850030731407;0.6355;1.2812738
0.010410264290104486;0.6355;1.2811368
0.010410264290104486;0.6357;1.280829
0.010448678549477565;0.6357;1.2807688
0.010448678549477565;0.6385;1.2771583
0.010487092808850646;0.6385;1.2771149
0.010487092808850646;0.6387;1.2770215
0.010525507068223725;0.6387;1.2769247
0.010525507068223725;0.6401;1.2754143
0.010563921327596804;0.6401;1.2752597
0.010563921327596804;0.6422;1.2736243
0.010602335586969883;0.6422;1.2735069
0.010602335586969883;0.645;1.2702839
0.010640749846342962;0.645;1.2701865
0.010640749846342962;0.646;1.2696712
0.010679164105716041;0.646;1.2696232
0.010679164105716041;0.649;1.2665095
0.01071757836508912;0.649;1.2663885
0.01071757836508912;0.6499;1.2655001
0.0107559926244622;0.6499;1.2653432
0.0107559926244622;0.6501;1.2647874
0.01079440688383528;0.6501;1.2647774
0.01079440688383528;0.6511;1.2634609
0.01083282114320836;0.6511;1.2633249
0.01083282114320836;0.6529;1.2608097
0.010871235402581439;0.6529;1.2604557
0.010871235402581439;0.653;1.2604536
0.010948063921327597;0.653;1.260397
0.010948063921327597;0.6533;1.2602277
0.010986478180700676;0.6533;1.2598811
0.010986478180700676;0.6542;1.2588464
0.011024892440073755;0.6542;1.2588418
0.011024892440073755;0.6569;1.2556319
0.011063306699446834;0.6569;1.2555304
0.011063306699446834;0.6578;1.2545638
0.011101720958819915;0.6578;1.2545474
0.011101720958819915;0.659;1.2534754
0.011140135218192994;0.659;1.253443
0.011140135218192994;0.6599;1.2522876
0.011216963736939152;0.6599;1.252109
0.011216963736939152;0.6609;1.2512864
0.011255377996312231;0.6609;1.2512826
0.011255377996312231;0.6611;1.2509274
0.01129379225568531;0.6611;1.2508103
0.01129379225568531;0.6622;1.2491163
0.01133220651505839;0.6622;1.2485011
0.01133220651505839;0.6624;1.2483512
0.011370620774431468;0.6624;1.2483212
0.011370620774431468;0.6635;1.2473241
0.011409035033804549;0.6635;1.2470425
0.011409035033804549;0.6644;1.2462312
0.011485863552550707;0.6644;1.2461338
0.011485863552550707;0.6645;1.2460902
0.011524277811923786;0.6645;1.2460705
0.011524277811923786;0.6648;1.2454895
0.011562692071296865;0.6648;1.2454644
0.011562692071296865;0.6654;1.2448803
0.011601106330669944;0.6654;1.2447866
0.011601106330669944;0.6657;1.2446673
0.011639520590043024;0.6657;1.2443825
0.011639520590043024;0.6661;1.243472
0.011677934849416103;0.6661;1.2434555
0.011677934849416103;0.6669;1.241976
0.011716349108789182;0.6669;1.2419162
0.011716349108789182;0.6683;1.2401459
0.011754763368162262;0.6683;1.2401336
0.011754763368162262;0.6684;1.2398092
0.011793177627535342;0.6684;1.2397602
0.011793177627535342;0.6688;1.2391636
0.0118700061462815;0.6688;1.2390544
0.0118700061462815;0.6697;1.2381157
0.011908420405654579;0.6697;1.238023
0.011908420405654579;0.6698;1.2379353
0.011946834665027658;0.6698;1.2378057
0.011946834665027658;0.6711;1.2364066
0.011985248924400737;0.6711;1.2363449
0.011985248924400737;0.6723;1.2352537
0.012023663183773816;0.6723;1.2352505
0.012023663183773816;0.6727;1.234955
0.012062077443146897;0.6727;1.2348248
0.012062077443146897;0.6734;1.2337979
0.012100491702519976;0.6734;1.2335203
0.012100491702519976;0.6739;1.2332352
0.012138905961893055;0.6739;1.2329779
0.012138905961893055;0.6754;1.2311476
0.012177320221266134;0.6754;1.2310327
0.012177320221266134;0.6766;1.2289457
0.012215734480639213;0.6766;1.228916
0.012215734480639213;0.6774;1.2283117
0.012254148740012292;0.6774;1.2283063
0.012254148740012292;0.6784;1.2275562
0.01233097725875845;0.6784;1.2273884
0.01233097725875845;0.6786;1.2270631
0.012369391518131531;0.6786;1.2266626
0.012369391518131531;0.6795;1.2256434
0.01240780577750461;0.6795;1.2255439
0.01240780577750461;0.6802;1.2247555
0.01244622003687769;0.6802;1.2245605
0.01244622003687769;0.6817;1.2228171
0.012484634296250768;0.6817;1.222807
0.012484634296250768;0.683;1.2212687
0.012523048555623847;0.683;1.2211579
0.012523048555623847;0.6831;1.2211416
0.012561462814996927;0.6831;1.221063
0.012561462814996927;0.6838;1.2201259
0.012599877074370006;0.6838;1.2200035
0.012599877074370006;0.6842;1.2196946
0.012676705593116165;0.6842;1.2195984
0.012676705593116165;0.6847;1.2191905
0.012715119852489245;0.6847;1.2190695
0.012715119852489245;0.6857;1.2182387
0.012830362630608482;0.6857;1.218113
0.012830362630608482;0.686;1.2180077
0.01286877688998156;0.686;1.2179395
0.01286877688998156;0.6875;1.2164607
0.01290719114935464;0.6875;1.2163244
0.01290719114935464;0.6891;1.2139965
0.012945605408727719;0.6891;1.2139888
0.012945605408727719;0.6897;1.2136283
0.0129840196681008;0.6897;1.213576
0.0129840196681008;0.695;1.2081755
0.013022433927473879;0.695;1.2080262
0.013022433927473879;0.6955;1.2076291
0.013060848186846958;0.6955;1.2073277
0.013060848186846958;0.6967;1.2065569
0.013099262446220037;0.6967;1.2065512
0.013099262446220037;0.697;1.2063584
0.013137676705593116;0.697;1.2063178
0.013137676705593116;0.6986;1.2044518
0.013214505224339274;0.6986;1.2041023
0.013214505224339274;0.6987;1.2040417
0.013252919483712353;0.6987;1.2039862
0.013252919483712353;0.699;1.2037128
0.013291333743085434;0.699;1.2034823
0.013291333743085434;0.6994;1.2031143
0.013329748002458513;0.6994;1.2030922
0.013329748002458513;0.7001;1.2023065
0.013368162261831592;0.7001;1.2020588
0.013368162261831592;0.7006;1.201449
0.013406576521204671;0.7006;1.2010531
0.013406576521204671;0.7019;1.1994828
0.01344499078057775;0.7019;1.1994206
0.01344499078057775;0.7026;1.1983583
0.01348340503995083;0.7026;1.1983032
0.01348340503995083;0.7042;1.1967167
0.013521819299323909;0.7042;1.1960315
0.013521819299323909;0.7044;1.195358
0.013560233558696988;0.7044;1.1953259
0.013560233558696988;0.7048;1.1947709
0.013598647818070068;0.7048;1.1947103
0.013598647818070068;0.7054;1.1942238
0.013637062077443148;0.7054;1.1942184
0.013637062077443148;0.7067;1.1927754
0.013675476336816227;0.7067;1.1927557
0.013675476336816227;0.7076;1.1916976
0.013713890596189306;0.7076;1.1916481
0.013713890596189306;0.7077;1.1909916
0.013790719114935464;0.7077;1.190294
0.013790719114935464;0.7087;1.1895033
0.013867547633681622;0.7087;1.1894051
0.013867547633681622;0.7089;1.18934
0.013905961893054701;0.7089;1.1891496
0.013905961893054701;0.7096;1.1887985
0.013944376152427782;0.7096;1.1887584
0.013944376152427782;0.7103;1.1878693
0.013982790411800861;0.7103;1.1877993
0.013982790411800861;0.7104;1.187516
0.01402120467117394;0.7104;1.1874574
0.01402120467117394;0.7105;1.1869401
0.014059618930547019;0.7105;1.1869252
0.014059618930547019;0.7117;1.1856657
0.014098033189920098;0.7117;1.1853164
0.014098033189920098;0.7119;1.1851463
0.014136447449293177;0.7119;1.1851013
0.014136447449293177;0.7124;1.1844535
0.014174861708666256;0.7124;1.1843358
0.014174861708666256;0.7135;1.182926
0.014213275968039335;0.7135;1.1829033
0.014213275968039335;0.7144;1.1816542
0.014251690227412416;0.7144;1.1814339
0.014251690227412416;0.7162;1.1794821
0.014290104486785495;0.7162;1.1794007
0.014290104486785495;0.717;1.178202
0.014328518746158574;0.717;1.1781244
0.014328518746158574;0.7174;1.1779815
0.014366933005531653;0.7174;1.1779715
0.014366933005531653;0.7176;1.1779082
0.014405347264904732;0.7176;1.1778444
0.014405347264904732;0.7178;1.1776896
0.01448217578365089;0.7178;1.1772933
0.01448217578365089;0.7183;1.1767795
0.01452059004302397;0.7183;1.1767093
0.01452059004302397;0.7184;1.1766989
0.01455900430239705;0.7184;1.176679
0.01455900430239705;0.7185;1.1766448
0.01459741856177013;0.7185;1.1762804
0.01459741856177013;0.7187;1.176182
0.014635832821143209;0.7187;1.1760203
0.014635832821143209;0.7189;1.1754894
0.014674247080516288;0.7189;1.175392
0.014674247080516288;0.7198;1.173446
0.014751075599262446;0.7198;1.1733178
0.014751075599262446;0.7201;1.1732551
0.014789489858635525;0.7201;1.1731936
0.014789489858635525;0.7206;1.1725016
0.014827904118008604;0.7206;1.1724284
0.014827904118008604;0.7215;1.1710074
0.014866318377381685;0.7215;1.1710072
0.014866318377381685;0.7217;1.1707551
0.014904732636754764;0.7217;1.1707273
0.014904732636754764;0.7229;1.1696868
0.014943146896127843;0.7229;1.1696467
0.014943146896127843;0.7231;1.1695217
0.014981561155500922;0.7231;1.1694291
0.014981561155500922;0.724;1.1682967
0.015019975414874001;0.724;1.1682653
0.015019975414874001;0.7255;1.1665815
0.01505838967424708;0.7255;1.1665717
0.01505838967424708;0.7257;1.1661662
0.01509680393362016;0.7257;1.1659558
0.01509680393362016;0.7258;1.1659225
0.015135218192993238;0.7258;1.165898
0.015135218192993238;0.7259;1.1658686
0.01517363245236632;0.7259;1.165804
0.01517363245236632;0.7262;1.1656512
0.015212046711739398;0.7262;1.1656433
0.015212046711739398;0.7263;1.1655862
0.015250460971112477;0.7263;1.1655338
0.015250460971112477;0.7267;1.1653827
0.015288875230485556;0.7267;1.1652727
0.015288875230485556;0.727;1.1647792
0.015365703749231715;0.727;1.1644869
0.015365703749231715;0.7276;1.1633016
0.015404118008604794;0.7276;1.1632292
0.015404118008604794;0.7278;1.1631681
0.015442532267977873;0.7278;1.1630995
0.015442532267977873;0.728;1.1628883
0.015480946527350953;0.728;1.1627758
0.015480946527350953;0.7283;1.1625222
0.015557775046097112;0.7283;1.1623265
0.015557775046097112;0.7313;1.159746
0.01563460356484327;0.7313;1.1597145
0.01563460356484327;0.7314;1.1593903
0.01567301782421635;0.7314;1.159375
0.01567301782421635;0.7324;1.1585768
0.015711432083589428;0.7324;1.1584595
0.015711432083589428;0.733;1.1576483
0.015749846342962507;0.733;1.1576434
0.015749846342962507;0.7333;1.1573696
0.015788260602335586;0.7333;1.1572995
0.015788260602335586;0.7336;1.1569934
0.015826674861708665;0.7336;1.1569107
0.015826674861708665;0.7339;1.1565974
0.015865089121081744;0.7339;1.156311
0.015865089121081744;0.7341;1.156253
0.015941917639827906;0.7341;1.1560942
0.015941917639827906;0.7344;1.1557572
0.015980331899200985;0.7344;1.1557393
0.015980331899200985;0.7347;1.155602
0.016018746158574064;0.7347;1.1555824
0.016018746158574064;0.735;1.1553329
0.016057160417947143;0.735;1.1553214
0.016057160417947143;0.7352;1.1549222
0.016095574677320222;0.7352;1.154916
0.016095574677320222;0.7356;1.1545615
0.0161339889366933;0.7356;1.1545244
0.0161339889366933;0.736;1.1540364
0.01617240319606638;0.736;1.1538407
0.01617240319606638;0.7362;1.1536406
0.01621081745543946;0.7362;1.1533178
0.01621081745543946;0.7364;1.1532096
0.01624923171481254;0.7364;1.1531659
0.01624923171481254;0.7369;1.1525426
0.016287645974185617;0.7369;1.1524127
0.016287645974185617;0.7377;1.151452
0.016326060233558697;0.7377;1.1514086
0.016326060233558697;0.7378;1.1512588
0.016364474492931776;0.7378;1.1512516
0.016364474492931776;0.7386;1.1499716
0.016402888752304855;0.7386;1.1499119
0.016402888752304855;0.7392;1.1492958
0.016441303011677934;0.7392;1.1492608
0.016441303011677934;0.74;1.1485313
0.016479717271051013;0.74;1.1484041
0.016479717271051013;0.7402;1.1481316
0.016518131530424092;0.7402;1.1481222
0.016518131530424092;0.7406;1.1476458
0.01655654578979717;0.7406;1.147529
0.01655654578979717;0.7408;1.1473572
0.016594960049170254;0.7408;1.1471457
0.016594960049170254;0.7414;1.1464779
0.016633374308543333;0.7414;1.1464729
0.016633374308543333;0.7417;1.1462085
0.01667178856791641;0.7417;1.1461217
0.01667178856791641;0.7421;1.1454533
0.01671020282728949;0.7421;1.1452734
0.01671020282728949;0.7423;1.1452509
0.01674861708666257;0.7423;1.1452173
0.01674861708666257;0.743;1.1445794
0.01678703134603565;0.743;1.1442226
0.01678703134603565;0.744;1.1428205
0.016825445605408728;0.744;1.1428176
0.016825445605408728;0.7444;1.1427201
0.016863859864781807;0.7444;1.1426169
0.016863859864781807;0.7446;1.1424787
0.016902274124154886;0.7446;1.1424501
0.016902274124154886;0.7459;1.141403
0.016940688383527965;0.7459;1.141369
0.016940688383527965;0.7463;1.1408765
0.016979102642901044;0.7463;1.1408664
0.016979102642901044;0.7471;1.140353
0.017017516902274123;0.7471;1.1401833
0.017017516902274123;0.7481;1.1391772
0.017055931161647202;0.7481;1.1391318
0.017055931161647202;0.7483;1.1390164
0.01709434542102028;0.7483;1.1389356
0.01709434542102028;0.7485;1.1388624
0.01713275968039336;0.7485;1.1387961
0.01713275968039336;0.7489;1.1382197
0.01717117393976644;0.7489;1.1382142
0.01717117393976644;0.749;1.1381557
0.017209588199139522;0.749;1.1381195
0.017209588199139522;0.7491;1.1380099
0.0172480024585126;0.7491;1.1377816
0.0172480024585126;0.7495;1.1376071
0.01728641671788568;0.7495;1.1373992
0.01728641671788568;0.7496;1.1373667
0.01732483097725876;0.7496;1.1372792
0.01732483097725876;0.7503;1.1366372
0.01736324523663184;0.7503;1.1366135
0.01736324523663184;0.7504;1.1365299
0.017401659496004918;0.7504;1.1365066
0.017401659496004918;0.7507;1.1363736
0.017440073755377997;0.7507;1.1363733
0.017440073755377997;0.7518;1.1353602
0.017478488014751076;0.7518;1.1353405
0.017478488014751076;0.7526;1.1341325
0.017516902274124155;0.7526;1.1334338
0.017516902274124155;0.7529;1.1333605
0.017555316533497234;0.7529;1.1333365
0.017555316533497234;0.7538;1.1324155
0.017593730792870313;0.7538;1.1323165
0.017593730792870313;0.7539;1.1323113
0.017632145052243392;0.7539;1.1319752
0.017632145052243392;0.754;1.1319712
0.01767055931161647;0.754;1.1318015
0.01767055931161647;0.7548;1.1311547
0.01770897357098955;0.7548;1.1311277
0.01770897357098955;0.7551;1.130388
0.01774738783036263;0.7551;1.130129
0.01774738783036263;0.7555;1.1295733
0.01778580208973571;0.7555;1.1295418
0.01778580208973571;0.7558;1.1288458
0.01786263060848187;0.7558;1.1283598
0.01786263060848187;0.7566;1.1279556
0.01790104486785495;0.7566;1.1278498
0.01790104486785495;0.757;1.1276772
0.017939459127228028;0.757;1.12763
0.017939459127228028;0.7575;1.126954
0.017977873386601107;0.7575;1.1267978
0.017977873386601107;0.7594;1.1250525
0.018016287645974186;0.7594;1.1249022
0.018016287645974186;0.7595;1.1247975
0.018054701905347265;0.7595;1.1247697
0.018054701905347265;0.7608;1.1238039
0.018093116164720344;0.7608;1.1237845
0.018093116164720344;0.7623;1.1222122
0.01824677320221266;0.7623;1.121953
0.01824677320221266;0.7629;1.1215975
0.01828518746158574;0.7629;1.1215876
0.01828518746158574;0.7634;1.1207042
0.01832360172095882;0.7634;1.120673
0.01832360172095882;0.7635;1.1205969
0.018400430239704977;0.7635;1.1200039
0.018400430239704977;0.7636;1.1199143
0.01843884449907806;0.7636;1.1198478
0.01843884449907806;0.7643;1.1189911
0.01847725875845114;0.7643;1.1185664
0.01847725875845114;0.7644;1.1185533
0.018515673017824218;0.7644;1.1184998
0.018515673017824218;0.7646;1.1183709
0.018592501536570376;0.7646;1.118274
0.018592501536570376;0.7663;1.1170127
0.018630915795943455;0.7663;1.1168904
0.018630915795943455;0.7666;1.1167747
0.018669330055316534;0.7666;1.1166977
0.018669330055316534;0.7676;1.1161819
0.018746158574062692;0.7676;1.1161069
0.018746158574062692;0.7677;1.1160955
0.01882298709280885;0.7677;1.1160116
0.01882298709280885;0.7681;1.1155379
0.01886140135218193;0.7681;1.1153603
0.01886140135218193;0.7682;1.1153592
0.01889981561155501;0.7682;1.1153481
0.01889981561155501;0.7684;1.115246
0.018938229870928087;0.7684;1.1151267
0.018938229870928087;0.7691;1.1146412
0.018976644130301167;0.7691;1.1145548
0.018976644130301167;0.7702;1.1140182
0.019015058389674246;0.7702;1.1138766
0.019015058389674246;0.7705;1.1138055
0.019053472649047325;0.7705;1.1137596
0.019053472649047325;0.771;1.113238
0.019091886908420407;0.771;1.1130617
0.019091886908420407;0.7713;1.1129766
0.019130301167793486;0.7713;1.1129491
0.019130301167793486;0.7715;1.1126561
0.019168715427166565;0.7715;1.1124477
0.019168715427166565;0.7719;1.1121132
0.019207129686539644;0.7719;1.1119949
0.019207129686539644;0.7721;1.1117953
0.019245543945912724;0.7721;1.1117781
0.019245543945912724;0.7722;1.1116747
0.019283958205285803;0.7722;1.1114497
0.019283958205285803;0.7733;1.1105508
0.01932237246465888;0.7733;1.1105047
0.01932237246465888;0.7737;1.1102247
0.01936078672403196;0.7737;1.1100286
0.01936078672403196;0.7751;1.1090732
0.01939920098340504;0.7751;1.1090326
0.01939920098340504;0.7752;1.1090063
0.01943761524277812;0.7752;1.1088676
0.01943761524277812;0.7754;1.1086621
0.019514443761524277;0.7754;1.1086296
0.019514443761524277;0.7756;1.1084242
0.019552858020897356;0.7756;1.1083549
0.019552858020897356;0.776;1.107832
0.019591272280270435;0.776;1.1076907
0.019591272280270435;0.7762;1.1075884
0.019629686539643514;0.7762;1.1075554
0.019629686539643514;0.7764;1.1067781
0.019668100799016593;0.7764;1.1066841
0.019668100799016593;0.7769;1.1062508
0.019706515058389676;0.7769;1.1059958
0.019706515058389676;0.7772;1.1059097
0.019744929317762755;0.7772;1.105902
0.019744929317762755;0.7775;1.1054364
0.019821757836508913;0.7775;1.1051953
0.019821757836508913;0.7776;1.1050535
0.019860172095881992;0.7776;1.104996
0.019860172095881992;0.7782;1.1041487
0.01989858635525507;0.7782;1.1041371
0.01989858635525507;0.7787;1.1036912
0.01993700061462815;0.7787;1.1035872
0.01993700061462815;0.779;1.1034268
0.01997541487400123;0.779;1.1032491
0.01997541487400123;0.78;1.1027803
0.02001382913337431;0.78;1.102679
0.02001382913337431;0.7809;1.1023449
0.020052243392747388;0.7809;1.1022505
0.020052243392747388;0.7812;1.1021863
0.020090657652120467;0.7812;1.1021739
0.020090657652120467;0.7814;1.1019907
0.020129071911493546;0.7814;1.1019013
0.020129071911493546;0.7816;1.1017615
0.020167486170866625;0.7816;1.1017194
0.020167486170866625;0.7819;1.1015335
0.020205900430239704;0.7819;1.101346
0.020205900430239704;0.7821;1.1012204
0.020282728948985862;0.7821;1.1004645
0.020282728948985862;0.7822;1.1004527
0.020321143208358945;0.7822;1.1001899
0.020321143208358945;0.7826;1.0998849
0.020359557467732024;0.7826;1.0997301
0.020359557467732024;0.7827;1.0997076
0.020397971727105103;0.7827;1.0996914
0.020397971727105103;0.7831;1.0992962
0.020436385986478182;0.7831;1.0992676
0.020436385986478182;0.7834;1.0988245
0.02047480024585126;0.7834;1.0987837
0.02047480024585126;0.7847;1.0978149
0.02051321450522434;0.7847;1.0977818
0.02051321450522434;0.785;1.0976578
0.02055162876459742;0.785;1.0975646
0.02055162876459742;0.786;1.0968454
0.020590043023970498;0.786;1.0968087
0.020590043023970498;0.7863;1.0965276
0.020666871542716656;0.7863;1.0963742
0.020666871542716656;0.7868;1.0956585
0.020705285802089735;0.7868;1.0955282
0.020705285802089735;0.7875;1.0945381
0.020743700061462814;0.7875;1.0945348
0.020743700061462814;0.7883;1.0941865
0.020782114320835893;0.7883;1.0941252
0.020782114320835893;0.789;1.0932026
0.02085894283958205;0.789;1.0931228
0.02085894283958205;0.7898;1.092367
0.02089735709895513;0.7898;1.0922031
0.02089735709895513;0.7902;1.0919466
0.02093577135832821;0.7902;1.0918164
0.02093577135832821;0.7909;1.0914662
0.020974185617701292;0.7909;1.0914451
0.020974185617701292;0.7916;1.0907345
0.02101259987707437;0.7916;1.0906786
0.02101259987707437;0.7927;1.0900694
0.02105101413644745;0.7927;1.0899421
0.02105101413644745;0.793;1.0898752
0.02108942839582053;0.793;1.0896717
0.02108942839582053;0.7944;1.0891091
0.02112784265519361;0.7944;1.0887694
0.02112784265519361;0.7964;1.0880246
0.021204671173939767;0.7964;1.087862
0.021204671173939767;0.7966;1.08767
0.021281499692685925;0.7966;1.0875703
0.021281499692685925;0.7976;1.0869861
0.021319913952059004;0.7976;1.0868915
0.021319913952059004;0.7982;1.0865786
0.021396742470805162;0.7982;1.0865222
0.021396742470805162;0.7988;1.0859796
0.02143515673017824;0.7988;1.0858774
0.02143515673017824;0.7994;1.0854603
0.02147357098955132;0.7994;1.0854282
0.02147357098955132;0.8001;1.0849818
0.0215119852489244;0.8001;1.0849223
0.0215119852489244;0.8008;1.0844486
0.02155039950829748;0.8008;1.0844382
0.02155039950829748;0.8039;1.0814214
0.02158881376767056;0.8039;1.0812749
0.02158881376767056;0.805;1.0805964
0.02162722802704364;0.805;1.0805894
0.02162722802704364;0.8071;1.0784016
0.02166564228641672;0.8071;1.0784005
0.02166564228641672;0.8078;1.0778484
0.021704056545789798;0.8078;1.0778167
0.021704056545789798;0.8086;1.0774792
0.021742470805162877;0.8086;1.0774544
0.021742470805162877;0.8091;1.0769536
0.021780885064535956;0.8091;1.0769358
0.021780885064535956;0.8096;1.0766392
0.021819299323909035;0.8096;1.0766331
0.021819299323909035;0.8099;1.0760589
0.021857713583282114;0.8099;1.0760311
0.021857713583282114;0.8102;1.0758938
0.021896127842655193;0.8102;1.0757395
0.021896127842655193;0.8103;1.0756601
0.021934542102028273;0.8103;1.0756493
0.021934542102028273;0.8111;1.0748247
0.02197295636140135;0.8111;1.0748177
0.02197295636140135;0.8118;1.0745223
0.02201137062077443;0.8118;1.0744338
0.02201137062077443;0.8122;1.0743444
0.02208819913952059;0.8122;1.074073
0.02208819913952059;0.8126;1.0736418
0.022126613398893668;0.8126;1.0736235
0.022126613398893668;0.8131;1.0734072
0.022165027658266747;0.8131;1.0732615
0.022165027658266747;0.8141;1.0726986
0.02220344191763983;0.8141;1.0726882
0.02220344191763983;0.8142;1.0726587
0.02224185617701291;0.8142;1.0725598
0.02224185617701291;0.8143;1.0725516
0.022280270436385988;0.8143;1.072539
0.022280270436385988;0.8146;1.0724605
0.022318684695759067;0.8146;1.072271
0.022318684695759067;0.8153;1.07153
0.022395513214505225;0.8153;1.0714577
0.022395513214505225;0.8155;1.0713817
0.022433927473878304;0.8155;1.071224
0.022433927473878304;0.8163;1.0702872
0.022472341733251383;0.8163;1.0702205
0.022472341733251383;0.8164;1.0702008
0.022510755992624462;0.8164;1.0700995
0.022510755992624462;0.8169;1.0697396
0.02254917025199754;0.8169;1.0696958
0.02254917025199754;0.8197;1.0681654
0.02258758451137062;0.8197;1.0681283
0.02258758451137062;0.82;1.0679764
0.0226259987707437;0.82;1.06795
0.0226259987707437;0.8201;1.0679332
0.02266441303011678;0.8201;1.0679331
0.02266441303011678;0.8205;1.0677829
0.022702827289489858;0.8205;1.0677729
0.022702827289489858;0.8215;1.0667357
0.022741241548862937;0.8215;1.0665622
0.022741241548862937;0.8216;1.0665355
0.022779655808236016;0.8216;1.0665336
0.022779655808236016;0.8217;1.0664558
0.022818070067609098;0.8217;1.0662824
0.022818070067609098;0.8219;1.0661734
0.022856484326982177;0.8219;1.066101
0.022856484326982177;0.822;1.0660876
0.022933312845728335;0.822;1.066017
0.022933312845728335;0.8225;1.0658264
0.023010141364474494;0.8225;1.0656711
0.023010141364474494;0.823;1.0653317
0.023048555623847573;0.823;1.0652645
0.023048555623847573;0.8235;1.0648371
0.02308696988322065;0.8235;1.0646974
0.02308696988322065;0.8249;1.0638192
0.02312538414259373;0.8249;1.0635841
0.02312538414259373;0.8252;1.0634456
0.02316379840196681;0.8252;1.0634232
0.02316379840196681;0.8259;1.0630153
0.023240626920712968;0.8259;1.0624735
0.023240626920712968;0.8263;1.06217
0.023279041180086047;0.8263;1.0621561
0.023279041180086047;0.8268;1.0619164
0.023317455439459126;0.8268;1.0618595
0.023317455439459126;0.8277;1.0614353
0.023355869698832205;0.8277;1.0611535
0.023355869698832205;0.828;1.0608894
0.023394283958205284;0.828;1.060889
0.023394283958205284;0.8284;1.0606593
0.023432698217578363;0.8284;1.0606123
0.023432698217578363;0.8291;1.0601677
0.023471112476951446;0.8291;1.0601503
0.023471112476951446;0.8296;1.05961
0.023509526736324525;0.8296;1.0595382
0.023509526736324525;0.8297;1.0594802
0.023547940995697604;0.8297;1.0594683
0.023547940995697604;0.8318;1.0585262
0.023586355255070683;0.8318;1.0584459
0.023586355255070683;0.8335;1.0575219
0.023624769514443762;0.8335;1.0574785
0.023624769514443762;0.834;1.0573316
0.02370159803318992;0.834;1.0572604
0.02370159803318992;0.836;1.0562801
0.02377842655193608;0.836;1.0561056
0.02377842655193608;0.8371;1.0557745
0.023816840811309158;0.8371;1.055753
0.023816840811309158;0.8375;1.0556507
0.023855255070682237;0.8375;1.0555894
0.023855255070682237;0.8377;1.0555316
0.023893669330055316;0.8377;1.0555189
0.023893669330055316;0.841;1.0548577
0.023932083589428395;0.841;1.0548351
0.023932083589428395;0.8417;1.0545548
0.023970497848801474;0.8417;1.0545168
0.023970497848801474;0.8419;1.0543222
0.024008912108174553;0.8419;1.0542514
0.024008912108174553;0.842;1.0541949
0.024047326367547632;0.842;1.0541388
0.024047326367547632;0.8424;1.0538665
0.024085740626920715;0.8424;1.0538073
0.024085740626920715;0.8425;1.0537028
0.024124154886293794;0.8425;1.053697
0.024124154886293794;0.8431;1.0528008
0.024162569145666873;0.8431;1.0527904
0.024162569145666873;0.8433;1.052701
0.024200983405039952;0.8433;1.0525584
0.024200983405039952;0.8439;1.0519508
0.02423939766441303;0.8439;1.0519432
0.02423939766441303;0.844;1.0518447
0.02427781192378611;0.844;1.0516622
0.02427781192378611;0.8443;1.0514766
0.02431622618315919;0.8443;1.0514343
0.02431622618315919;0.8444;1.0513635
0.024393054701905347;0.8444;1.051236
0.024393054701905347;0.8448;1.0508227
0.024431468961278426;0.8448;1.0507599
0.024431468961278426;0.8452;1.0505129
0.024469883220651505;0.8452;1.050501
0.024469883220651505;0.8453;1.0504589
0.024508297480024584;0.8453;1.0504316
0.024508297480024584;0.8455;1.0502913
0.024546711739397663;0.8455;1.0502409
0.024546711739397663;0.8458;1.0500131
0.024585125998770743;0.8458;1.049999
0.024585125998770743;0.846;1.0495875
0.02462354025814382;0.846;1.049531
0.02462354025814382;0.8465;1.04923
0.0246619545175169;0.8465;1.0492293
0.0246619545175169;0.8466;1.0491881
0.024700368776889983;0.8466;1.0489872
0.024700368776889983;0.847;1.0483974
0.02477719729563614;0.847;1.0482156
0.02477719729563614;0.8471;1.0481
0.02481561155500922;0.8471;1.047838
0.02481561155500922;0.8477;1.0472137
0.0248540258143823;0.8477;1.0471864
0.0248540258143823;0.8484;1.0463126
0.02489244007375538;0.8484;1.0461571
0.02489244007375538;0.849;1.0455186
0.025007682851874616;0.849;1.0450808
0.025007682851874616;0.8494;1.0446815
0.025084511370620774;0.8494;1.0446088
0.025084511370620774;0.8505;1.0433577
0.02519975414874001;0.8505;1.0431051
0.02519975414874001;0.8509;1.0427023
0.02523816840811309;0.8509;1.0425833
0.02523816840811309;0.8511;1.0422115
0.02527658266748617;0.8511;1.0421884
0.02527658266748617;0.8513;1.0421461
0.025314996926859252;0.8513;1.0420632
0.025314996926859252;0.8516;1.0417714
0.02535341118623233;0.8516;1.0417713
0.02535341118623233;0.8534;1.0405945
0.02539182544560541;0.8534;1.040177
0.02539182544560541;0.8536;1.0400326
0.02543023970497849;0.8536;1.0399814
0.02543023970497849;0.8537;1.0399653
0.025468653964351568;0.8537;1.0394479
0.025468653964351568;0.8541;1.0390693
0.025545482483097726;0.8541;1.0386
0.025545482483097726;0.8554;1.0364071
0.025622311001843884;0.8554;1.0362062
0.025622311001843884;0.8561;1.0353686
0.025660725261216964;0.8561;1.0351957
0.025660725261216964;0.857;1.034054
0.025699139520590043;0.857;1.0339625
0.025699139520590043;0.8572;1.0338287
0.02573755377996312;0.8572;1.0337031
0.02573755377996312;0.8573;1.0336622
0.0257759680393362;0.8573;1.0329695
0.0257759680393362;0.8575;1.0329423
0.02581438229870928;0.8575;1.0329286
0.02581438229870928;0.8576;1.032694
0.025891210817455438;0.8576;1.0325825
0.025891210817455438;0.8579;1.0322422
0.0259680393362016;0.8579;1.0319816
0.0259680393362016;0.858;1.0319139
0.02600645359557468;0.858;1.0318143
0.02600645359557468;0.8584;1.0315244
0.026044867854947758;0.8584;1.0311823
0.026044867854947758;0.8587;1.0307827
0.026083282114320837;0.8587;1.0306958
0.026083282114320837;0.8593;1.0298033
0.026121696373693916;0.8593;1.0297711
0.026121696373693916;0.8596;1.0294285
0.026160110633066995;0.8596;1.0292578
0.026160110633066995;0.8597;1.0292445
0.026198524892440074;0.8597;1.029034
0.026198524892440074;0.8598;1.0287517
0.026236939151813153;0.8598;1.0287248
0.026236939151813153;0.8601;1.0281429
0.026275353411186232;0.8601;1.0281409
0.026275353411186232;0.8603;1.0279516
0.02631376767055931;0.8603;1.0278774
0.02631376767055931;0.8604;1.0278279
0.02635218192993239;0.8604;1.027632
0.02635218192993239;0.8607;1.0272894
0.02639059618930547;0.8607;1.0272208
0.02639059618930547;0.8611;1.0267262
0.02642901044867855;0.8611;1.0266949
0.02642901044867855;0.8612;1.0266306
0.026467424708051628;0.8612;1.0265774
0.026467424708051628;0.8615;1.0263649
0.026505838967424707;0.8615;1.0261691
0.026505838967424707;0.8621;1.0252705
0.026544253226797786;0.8621;1.0252379
0.026544253226797786;0.8624;1.0250688
0.026582667486170868;0.8624;1.024715
0.026582667486170868;0.8629;1.0243919
0.026659496004917026;0.8629;1.0238729
0.026659496004917026;0.8631;1.0236661
0.026697910264290105;0.8631;1.0235548
0.026697910264290105;0.8633;1.0235041
0.026736324523663185;0.8633;1.0234685
0.026736324523663185;0.8642;1.0223293
0.026813153042409343;0.8642;1.0219717
0.026813153042409343;0.8655;1.0207356
0.0268899815611555;0.8655;1.0202993
0.0268899815611555;0.8656;1.0198662
0.02696681007990166;0.8656;1.0187943
0.02696681007990166;0.8664;1.017934
0.027043638598647817;0.8664;1.0177296
0.027043638598647817;0.8672;1.017004
0.027082052858020896;0.8672;1.0169196
0.027082052858020896;0.8673;1.0167768
0.027120467117393975;0.8673;1.0167406
0.027120467117393975;0.8674;1.016613
0.027158881376767054;0.8674;1.0165758
0.027158881376767054;0.8683;1.0157526
0.027235709895513216;0.8683;1.0156262
0.027235709895513216;0.8686;1.0151106
0.027274124154886295;0.8686;1.0149732
0.027274124154886295;0.869;1.0145582
0.027350952673632453;0.869;1.0141737
0.027350952673632453;0.8695;1.013792
0.027389366933005532;0.8695;1.0134466
0.027389366933005532;0.87;1.01324
0.02742778119237861;0.87;1.0131986
0.02742778119237861;0.8706;1.0127611
0.02750460971112477;0.8706;1.0123237
0.02750460971112477;0.8713;1.011284
0.02754302397049785;0.8713;1.0109887
0.02754302397049785;0.8714;1.0108985
0.027581438229870928;0.8714;1.010819
0.027581438229870928;0.8718;1.0097489
0.027658266748617086;0.8718;1.0096142
0.027658266748617086;0.8721;1.0089535
0.027696681007990165;0.8721;1.0089114
0.027696681007990165;0.8722;1.008872
0.027735095267363244;0.8722;1.0087305
0.027735095267363244;0.8728;1.0076586
0.027773509526736323;0.8728;1.0072974
0.027773509526736323;0.8731;1.0070086
0.027811923786109402;0.8731;1.0068079
0.027811923786109402;0.8742;1.0052034
0.027850338045482485;0.8742;1.0050541
0.027850338045482485;0.8743;1.004926
0.027888752304855564;0.8743;1.0047592
0.027888752304855564;0.8749;1.0043435
0.027927166564228643;0.8749;1.0041162
0.027927166564228643;0.8751;1.00396
0.027965580823601722;0.8751;1.0038916
0.027965580823601722;0.8764;1.002943
0.0280039950829748;0.8764;1.0029204
0.0280039950829748;0.8765;1.0028911
0.02804240934234788;0.8765;1.0027529
0.02804240934234788;0.877;1.0016193
0.028119237861094038;0.877;1.0013958
0.028119237861094038;0.8772;1.0012566
0.028234480639213275;0.8772;1.0005114
0.028234480639213275;0.8776;0.99995714
0.028349723417332513;0.8776;0.999887
0.028349723417332513;0.8782;0.9989599
0.02838813767670559;0.8782;0.99882525
0.02838813767670559;0.879;0.9979506
0.02842655193607867;0.879;0.99792576
0.02842655193607867;0.8795;0.9971395
0.028464966195451753;0.8795;0.9969125
0.028464966195451753;0.8796;0.9967722
0.02854179471419791;0.8796;0.99651444
0.02854179471419791;0.88;0.9960032
0.02865703749231715;0.88;0.99579644
0.02865703749231715;0.8814;0.99421453
0.028733866011063307;0.8814;0.994061
0.028733866011063307;0.8831;0.99229264
0.028772280270436386;0.8831;0.992251
0.028772280270436386;0.8832;0.99225086
0.028810694529809465;0.8832;0.9920883
0.028810694529809465;0.8834;0.9917153
0.028849108789182544;0.8834;0.9914943
0.028849108789182544;0.8838;0.99093515
0.028887523048555623;0.8838;0.99088734
0.028887523048555623;0.8839;0.9908266
0.028925937307928702;0.8839;0.99040836
0.028925937307928702;0.8842;0.9900551
0.02896435156730178;0.8842;0.9899771
0.02896435156730178;0.8843;0.9899377
0.02900276582667486;0.8843;0.9897881
0.02900276582667486;0.8844;0.9897205
0.02904118008604794;0.8844;0.989496
0.02904118008604794;0.8852;0.98860085
0.029079594345421022;0.8852;0.98838764
0.029079594345421022;0.8858;0.98727596
0.02915642286416718;0.8858;0.98644745
0.02915642286416718;0.8859;0.98626643
0.02919483712354026;0.8859;0.98615736
0.02919483712354026;0.886;0.9860119
0.029233251382913338;0.886;0.9858513
0.029233251382913338;0.8865;0.98488605
0.029310079901659496;0.8865;0.9844205
0.029310079901659496;0.8866;0.9843619
0.029348494161032575;0.8866;0.9842658
0.029348494161032575;0.8869;0.9837511
0.029463736939151813;0.8869;0.98357356
0.029463736939151813;0.8872;0.9832669
0.02954056545789797;0.8872;0.9831984
0.02954056545789797;0.8874;0.9830711
0.02957897971727105;0.8874;0.98278624
0.02957897971727105;0.8877;0.98251194
0.02961739397664413;0.8877;0.9824611
0.02961739397664413;0.8879;0.9822705
0.02973263675476337;0.8879;0.9821194
0.02973263675476337;0.8883;0.98144686
0.02977105101413645;0.8883;0.9813261
0.02977105101413645;0.8902;0.97979325
0.029809465273509528;0.8902;0.9797913
0.029809465273509528;0.8905;0.9794598
0.029886293792255686;0.8905;0.9791609
0.029886293792255686;0.8911;0.97838086
0.029924708051628765;0.8911;0.9782221
0.029924708051628765;0.8914;0.97773916
0.029963122311001844;0.8914;0.97765124
0.029963122311001844;0.8919;0.97660625
0.030001536570374923;0.8919;0.9765043
0.030001536570374923;0.892;0.9761433
0.030039950829748002;0.892;0.97610843
0.030039950829748002;0.8926;0.9756572
0.03007836508912108;0.8926;0.9755478
0.03007836508912108;0.8928;0.9752215
0.03011677934849416;0.8928;0.9749491
0.03011677934849416;0.8931;0.97491217
0.03015519360786724;0.8931;0.9748962
0.03015519360786724;0.8936;0.97435164
0.03019360786724032;0.8936;0.974332
0.03019360786724032;0.8937;0.9741443
0.030270436385986477;0.8937;0.9735795
0.030270436385986477;0.8941;0.9728909
0.030308850645359556;0.8941;0.9728388
0.030308850645359556;0.8943;0.97210336
0.03034726490473264;0.8943;0.9720596
0.03034726490473264;0.8946;0.9716112
0.030385679164105717;0.8946;0.9714748
0.030385679164105717;0.8947;0.97144
0.030424093423478796;0.8947;0.9713201
0.030424093423478796;0.8959;0.97006273
0.030539336201598034;0.8959;0.969487
0.030539336201598034;0.896;0.9694324
0.03065457897971727;0.896;0.9693403
0.03065457897971727;0.8962;0.969329
0.03069299323909035;0.8962;0.9692789
0.03069299323909035;0.8965;0.96903896
0.03073140749846343;0.8965;0.9689846
0.03073140749846343;0.8966;0.96892315
0.030769821757836508;0.8966;0.96881574
0.030769821757836508;0.897;0.9684685
0.030808236017209587;0.897;0.9683832
0.030808236017209587;0.8976;0.9680949
0.030846650276582666;0.8976;0.968064
0.030846650276582666;0.8979;0.9678494
0.030885064535955745;0.8979;0.9676759
0.030885064535955745;0.898;0.9676234
0.030923478795328824;0.898;0.9675262
0.030923478795328824;0.8983;0.96732926
0.031000307314074986;0.8983;0.96719176
0.031000307314074986;0.8984;0.96707356
0.031038721573448065;0.8984;0.9670222
0.031038721573448065;0.8994;0.96637714
0.031077135832821144;0.8994;0.9663646
0.031077135832821144;0.8996;0.96630764
0.031115550092194223;0.8996;0.9662598
0.031115550092194223;0.8998;0.96589947
0.03119237861094038;0.8998;0.9653798
0.03119237861094038;0.8999;0.9653489
0.03123079287031346;0.8999;0.9651295
0.03123079287031346;0.9013;0.9640569
0.03138444990780578;0.9013;0.96358645
0.03138444990780578;0.9026;0.9625801
0.031422864167178856;0.9026;0.9625074
0.031422864167178856;0.9028;0.96236825
0.031461278426551935;0.9028;0.9622977
0.031461278426551935;0.9029;0.9622901
0.031499692685925014;0.9029;0.9622575
0.031499692685925014;0.9031;0.96218354
0.03153810694529809;0.9031;0.9620458
0.03153810694529809;0.9037;0.96124816
0.03157652120467117;0.9037;0.9612375
0.03157652120467117;0.9038;0.96117324
0.03161493546404425;0.9038;0.9610449
0.03161493546404425;0.9048;0.9597337
0.03165334972341733;0.9048;0.9595692
0.03165334972341733;0.9049;0.9594297
0.03173017824216349;0.9049;0.959306
0.03173017824216349;0.9051;0.95895255
0.03176859250153657;0.9051;0.9589463
0.03176859250153657;0.9055;0.95871246
0.03180700676090965;0.9055;0.9586506
0.03180700676090965;0.9056;0.95855546
0.031845421020282726;0.9056;0.9585313
0.031845421020282726;0.9057;0.95852274
0.03188383527965581;0.9057;0.95842046
0.03188383527965581;0.9059;0.9580022
0.03192224953902889;0.9059;0.957938
0.03192224953902889;0.9061;0.9576784
0.03203749231714813;0.9061;0.95751643
0.03203749231714813;0.9073;0.9566806
0.03207590657652121;0.9073;0.9566251
0.03207590657652121;0.9075;0.9565449
0.032114320835894286;0.9075;0.9565234
0.032114320835894286;0.9087;0.9554025
0.032152735095267365;0.9087;0.95529723
0.032152735095267365;0.9089;0.9549892
0.032191149354640444;0.9089;0.9549749
0.032191149354640444;0.909;0.95462954
0.03222956361401352;0.909;0.954623
0.03222956361401352;0.9093;0.9543855
0.03230639213275968;0.9093;0.9542647
0.03230639213275968;0.9189;0.95027053
0.03234480639213276;0.9189;0.9502441
0.03234480639213276;0.9205;0.94909793
0.03238322065150584;0.9205;0.94908386
0.03238322065150584;0.9207;0.94867766
0.03242163491087892;0.9207;0.94866645
0.03242163491087892;0.9213;0.94774145
0.032460049170252;0.9213;0.9474659
0.032460049170252;0.9217;0.9471252
0.032575291948371235;0.9217;0.94679785
0.032575291948371235;0.9222;0.94607157
0.03265212046711739;0.9222;0.94570416
0.03265212046711739;0.9223;0.94567525
0.03269053472649047;0.9223;0.945608
0.03269053472649047;0.9225;0.945261
0.03280577750460971;0.9225;0.9452013
0.03280577750460971;0.9226;0.94440985
0.03284419176398279;0.9226;0.9444048
0.03284419176398279;0.9227;0.94430083
0.03288260602335587;0.9227;0.94428694
0.03288260602335587;0.9229;0.94357896
0.03292102028272895;0.9229;0.943473
0.03292102028272895;0.923;0.9427776
0.032959434542102026;0.923;0.9422318
0.032959434542102026;0.9231;0.94196105
0.03307467732022126;0.9231;0.9415161
0.03307467732022126;0.9232;0.94128126
0.03311309157959434;0.9232;0.9411366
0.03311309157959434;0.9234;0.940784
0.03318992009834051;0.9234;0.94051814
0.03318992009834051;0.9236;0.94034773
0.033228334357713586;0.9236;0.9398589
0.033228334357713586;0.9238;0.9391514
0.033266748617086665;0.9238;0.93784404
0.033266748617086665;0.9242;0.9371233
0.03334357713583282;0.9242;0.93676937
0.03334357713583282;0.9244;0.9363597
0.03342040565457898;0.9244;0.9358183
0.03342040565457898;0.9245;0.9352651
0.03345881991395206;0.9245;0.93516344
0.03345881991395206;0.9246;0.93507373
0.0335740626920713;0.9246;0.9345263
0.0335740626920713;0.9249;0.934037
0.033689305470190535;0.9249;0.9329674
0.033689305470190535;0.9255;0.9320391
0.03376613398893669;0.9255;0.9319744
0.03376613398893669;0.9257;0.9308977
0.03380454824830977;0.9257;0.9306612
0.03380454824830977;0.9259;0.93035626
0.03388137676705593;0.9259;0.92935735
0.03388137676705593;0.9261;0.92874795
0.03391979102642901;0.9261;0.9287092
0.03391979102642901;0.9268;0.9275992
0.03399661954517517;0.9268;0.92709076
0.03399661954517517;0.9273;0.9257243
0.03403503380454825;0.9273;0.9256776
0.03403503380454825;0.9274;0.925562
0.034073448063921326;0.9274;0.92554176
0.034073448063921326;0.928;0.9238738
0.034111862323294405;0.928;0.92380434
0.034111862323294405;0.9281;0.9235807
0.03422710510141364;0.9281;0.9232406
0.03422710510141364;0.9282;0.92300594
0.03426551936078672;0.9282;0.9229032
0.03426551936078672;0.9285;0.92154676
0.034380762138905965;0.9285;0.921368
0.034380762138905965;0.9286;0.92123437
0.034419176398279044;0.9286;0.9210885
0.034419176398279044;0.9287;0.92094797
0.0344960049170252;0.9287;0.9209077
0.0344960049170252;0.9288;0.9202753
0.03464966195451752;0.9288;0.919159
0.03464966195451752;0.9289;0.91896755
0.0346880762138906;0.9289;0.91894764
0.0346880762138906;0.9291;0.91849893
0.03472649047326368;0.9291;0.9181328
0.03472649047326368;0.9292;0.9180403
0.034764904732636756;0.9292;0.9178824
0.034764904732636756;0.9293;0.9176976
0.03488014751075599;0.9293;0.91751313
0.03488014751075599;0.9294;0.91709113
0.03495697602950215;0.9294;0.9167938
0.03495697602950215;0.9298;0.91662383
0.03503380454824831;0.9298;0.9162748
0.03503380454824831;0.9299;0.91599315
0.03507221880762139;0.9299;0.91509867
0.03507221880762139;0.93;0.9145116
0.03511063306699447;0.93;0.91428125
0.03511063306699447;0.9301;0.9132308
0.03514904732636755;0.9301;0.91318893
0.03514904732636755;0.9305;0.91159743
0.035225875845113705;0.9305;0.9113143
0.035225875845113705;0.9306;0.91105026
0.03534111862323294;0.9306;0.91082275
0.03534111862323294;0.9308;0.91039634
0.03537953288260602;0.9308;0.91032517
0.03537953288260602;0.9309;0.91012573
0.03549477566072526;0.9309;0.9097081
0.03549477566072526;0.931;0.9096003
0.03553318992009834;0.931;0.90923977
0.03553318992009834;0.9314;0.90843713
0.03564843269821758;0.9314;0.907378
0.03564843269821758;0.9317;0.90660024
0.03572526121696374;0.9317;0.9054252
0.03572526121696374;0.932;0.9034562
0.03576367547633682;0.932;0.9033424
0.03576367547633682;0.9321;0.9033255
0.035878918254456056;0.9321;0.9023213
0.035878918254456056;0.9323;0.90227354
0.03599416103257529;0.9323;0.901359
0.03599416103257529;0.9325;0.9006551
0.03603257529194837;0.9325;0.90032643
0.03603257529194837;0.9326;0.8998597
0.03607098955132145;0.9326;0.8996676
0.03607098955132145;0.9327;0.8993768
0.03614781807006761;0.9327;0.8989891
0.03614781807006761;0.9328;0.89756143
0.03622464658881377;0.9328;0.89738905
0.03622464658881377;0.9329;0.897127
0.03626306084818685;0.9329;0.89709526
0.03626306084818685;0.933;0.896892
0.036378303626306084;0.933;0.8965253
0.036378303626306084;0.9332;0.89618075
0.03649354640442532;0.9332;0.89470124
0.03649354640442532;0.9333;0.8938628
0.0365319606637984;0.9333;0.8938481
0.0365319606637984;0.9334;0.8937463
0.03660878918254456;0.9334;0.89319456
0.03660878918254456;0.9335;0.89318764
0.03664720344191764;0.9335;0.8931595
0.03664720344191764;0.9337;0.89307
0.036762446220036875;0.9337;0.8924823
0.036762446220036875;0.9338;0.892268
0.03683927473878303;0.9338;0.8921214
0.03683927473878303;0.9342;0.8904801
0.0369161032575292;0.9342;0.88965416
0.0369161032575292;0.9343;0.88960034
0.03695451751690228;0.9343;0.8895285
0.03695451751690228;0.9345;0.888989
0.036992931776275356;0.9345;0.8887437
0.036992931776275356;0.9346;0.8887188
0.03714658881376767;0.9346;0.8879449
0.03714658881376767;0.9347;0.8871149
0.03722341733251383;0.9347;0.88679683
0.03722341733251383;0.9348;0.88664633
0.03726183159188691;0.9348;0.8864802
0.03726183159188691;0.9349;0.8864669
0.03733866011063307;0.9349;0.88597393
0.03733866011063307;0.935;0.8859022
0.03737707437000615;0.935;0.88575983
0.03737707437000615;0.9351;0.8856696
0.037453902888752305;0.9351;0.8854319
0.037453902888752305;0.9352;0.8847281
0.037492317148125384;0.9352;0.88470674
0.037492317148125384;0.9353;0.8846617
0.03753073140749846;0.9353;0.884019
0.03753073140749846;0.9354;0.8839789
0.03756914566687154;0.9354;0.88396627
0.03756914566687154;0.9355;0.88389844
0.03772280270436386;0.9355;0.88189894
0.03772280270436386;0.9356;0.8818899
0.03776121696373694;0.9356;0.88178676
0.03776121696373694;0.9357;0.88036615
0.03779963122311002;0.9357;0.8802723
0.03779963122311002;0.936;0.8777258
0.037914874001229254;0.936;0.8775075
0.037914874001229254;0.9361;0.87743074
0.03795328826060233;0.9361;0.8774231
0.03795328826060233;0.9362;0.8773511
0.03799170251997541;0.9362;0.8772888
0.03799170251997541;0.9363;0.8771988
0.03806853103872157;0.9363;0.87696487
0.03806853103872157;0.9364;0.8768082
0.03810694529809465;0.9364;0.876278
0.03810694529809465;0.9365;0.8760057
0.038145359557467735;0.9365;0.8759439
0.038145359557467735;0.9366;0.87515527
0.038222188076213894;0.9366;0.8748256
0.038222188076213894;0.9367;0.87463975
0.03826060233558697;0.9367;0.87412655
0.03826060233558697;0.9368;0.8741179
0.03833743085433313;0.9368;0.8738821
0.03833743085433313;0.937;0.8733022
0.03841425937307929;0.937;0.8719112
0.03841425937307929;0.9371;0.87186587
0.03849108789182545;0.9371;0.8717219
0.03849108789182545;0.9373;0.87053275
0.038529502151198526;0.9373;0.8699213
0.038529502151198526;0.9374;0.8698194
0.03864474492931776;0.9374;0.86839813
0.03864474492931776;0.9375;0.8683919
0.038759987707437;0.9375;0.8668989
0.038759987707437;0.9377;0.86652416
0.03887523048555624;0.9377;0.8661438
0.03887523048555624;0.9378;0.86610085
0.038990473263675475;0.9378;0.8657249
0.038990473263675475;0.9379;0.86571246
0.03910571604179471;0.9379;0.8651228
0.03910571604179471;0.938;0.86507875
0.03914413030116779;0.938;0.8650648
0.03914413030116779;0.9381;0.8649985
0.03922095881991395;0.9381;0.8649063
0.03922095881991395;0.9382;0.8646272
0.03925937307928703;0.9382;0.86426866
0.03925937307928703;0.9384;0.8632506
0.03941303011677935;0.9384;0.8620742
0.03941303011677935;0.9385;0.8618529
0.03948985863552551;0.9385;0.8600736
0.03948985863552551;0.9386;0.8600508
0.03952827289489859;0.9386;0.8596305
0.03952827289489859;0.9389;0.8593696
0.03956668715427167;0.9389;0.859312
0.03956668715427167;0.939;0.85916615
0.03960510141364475;0.939;0.8588573
0.03960510141364475;0.9391;0.8585554
0.039720344191763984;0.9391;0.8577574
0.039720344191763984;0.9392;0.85746133
0.03975875845113706;0.9392;0.8570586
0.03975875845113706;0.9393;0.8570248
0.0398740012292563;0.9393;0.85681856
0.0398740012292563;0.9394;0.856125
0.040066072526121696;0.9394;0.85514915
0.040066072526121696;0.9396;0.85505664
0.040104486785494775;0.9396;0.8549554
0.040104486785494775;0.9397;0.8548665
0.04018131530424093;0.9397;0.8543747
0.04018131530424093;0.9399;0.85384285
0.04041180086047941;0.9399;0.8518238
0.04041180086047941;0.9401;0.8515842
0.04045021511985249;0.9401;0.85151887
0.04045021511985249;0.9403;0.8509989
0.040488629379225566;0.9403;0.8509606
0.040488629379225566;0.9404;0.85090494
0.0406038721573448;0.9404;0.85043585
0.0406038721573448;0.9405;0.8502752
0.04068070067609097;0.9405;0.84989697
0.04068070067609097;0.9407;0.8496057
0.040795943454210205;0.9407;0.8493947
0.040795943454210205;0.9409;0.8491318
0.04091118623232944;0.9409;0.8485178
0.04091118623232944;0.941;0.8480545
0.0409880147510756;0.941;0.8474312
0.0409880147510756;0.9411;0.8473851
0.04102642901044868;0.9411;0.8473054
0.04102642901044868;0.9412;0.84703225
0.041218500307314075;0.9412;0.845831
0.041218500307314075;0.9413;0.8457823
0.04141057160417947;0.9413;0.84291553
0.04141057160417947;0.9416;0.84155107
0.04148740012292563;0.9416;0.8410121
0.04148740012292563;0.9417;0.8409989
0.041602642901044866;0.9417;0.8397236
0.041602642901044866;0.9421;0.8390059
0.0417178856791641;0.9421;0.8375701
0.0417178856791641;0.9422;0.8375652
0.04175629993853718;0.9422;0.8372334
0.04175629993853718;0.9423;0.83704525
0.04183312845728334;0.9423;0.83676356
0.04183312845728334;0.9424;0.8367439
0.041909956976029505;0.9424;0.8356325
0.041909956976029505;0.9425;0.8355758
0.041948371235402585;0.9425;0.8355464
0.041948371235402585;0.9426;0.8354684
0.04214044253226798;0.9426;0.83406496
0.04214044253226798;0.9427;0.83399457
0.04221727105101414;0.9427;0.83374727
0.04221727105101414;0.9428;0.8335367
0.042370928088506454;0.9428;0.83229244
0.042370928088506454;0.9435;0.8302339
0.04244775660725261;0.9435;0.829956
0.04244775660725261;0.944;0.8274244
0.04252458512599877;0.944;0.82726485
0.04252458512599877;0.9441;0.8272526
0.04260141364474493;0.9441;0.8268992
0.04260141364474493;0.9444;0.82641757
0.04263982790411801;0.9444;0.82638144
0.04263982790411801;0.9445;0.8259563
0.0428318992009834;0.9445;0.8252811
0.0428318992009834;0.9446;0.8251896
0.0430239704978488;0.9446;0.82302606
0.0430239704978488;0.945;0.8223146
0.04306238475722188;0.945;0.8219748
0.04306238475722188;0.9452;0.8213489
0.04310079901659496;0.9452;0.8211561
0.04310079901659496;0.9454;0.82094496
0.04317762753534112;0.9454;0.8200994
0.04317762753534112;0.9455;0.8195212
0.04325445605408728;0.9455;0.8193069
0.04325445605408728;0.9456;0.81866074
0.04336969883220652;0.9456;0.8178867
0.04336969883220652;0.9459;0.81705654
0.043408113091579596;0.9459;0.8168877
0.043408113091579596;0.9461;0.81665206
0.043484941610325754;0.9461;0.816531
0.043484941610325754;0.9462;0.81652516
0.04352335586969883;0.9462;0.81640136
0.04352335586969883;0.9465;0.8157878
0.04367701290719115;0.9465;0.8153825
0.04367701290719115;0.9468;0.8147477
0.04371542716656423;0.9468;0.81398416
0.04371542716656423;0.9473;0.81309617
0.043869084204056545;0.9473;0.81220764
0.043869084204056545;0.9474;0.81201106
0.043907498463429624;0.9474;0.81187534
0.043907498463429624;0.9475;0.81182724
0.0439459127228027;0.9475;0.8108583
0.0439459127228027;0.9476;0.8105444
0.04409956976029502;0.9476;0.80960655
0.04409956976029502;0.9477;0.8095703
0.0441379840196681;0.9477;0.8093269
0.0441379840196681;0.9478;0.80864865
0.044291641057160415;0.9478;0.80830234
0.044291641057160415;0.9483;0.80650806
0.044330055316533494;0.9483;0.80633396
0.044330055316533494;0.9484;0.8060377
0.04436846957590657;0.9484;0.8059167
0.04436846957590657;0.9485;0.80571944
0.04444529809465274;0.9485;0.80555284
0.04444529809465274;0.9486;0.80532134
0.044560540872771975;0.9486;0.8047015
0.044560540872771975;0.949;0.8037218
0.044598955132145054;0.949;0.80353576
0.044598955132145054;0.9491;0.80260336
0.04471419791026429;0.9491;0.8000108
0.04471419791026429;0.9496;0.79882085
0.04475261216963737;0.9496;0.79866636
0.04475261216963737;0.9497;0.7985307
0.04479102642901045;0.9497;0.79823554
0.04479102642901045;0.9498;0.7982122
0.044944683466502766;0.9498;0.7973687
0.044944683466502766;0.9499;0.7971746
0.044983097725875845;0.9499;0.79715854
0.044983097725875845;0.95;0.79699314
0.04521358328211432;0.95;0.79580957
0.04521358328211432;0.9501;0.79544616
0.04529041180086048;0.9501;0.7952707
0.04529041180086048;0.9502;0.79509246
0.04532882606023356;0.9502;0.794923
0.04532882606023356;0.9503;0.79490846
0.045367240319606636;0.9503;0.79483235
0.045367240319606636;0.9504;0.7947998
0.045444068838352794;0.9504;0.7941192
0.045444068838352794;0.9506;0.79386055
0.045674554394591275;0.9506;0.7930476
0.045674554394591275;0.9507;0.7928717
0.045712968653964355;0.9507;0.79275334
0.045712968653964355;0.9508;0.79271054
0.045751382913337434;0.9508;0.7926145
0.045751382913337434;0.9509;0.7922328
0.04586662569145667;0.9509;0.79207194
0.04586662569145667;0.9511;0.7917569
0.04590503995082975;0.9511;0.79172146
0.04590503995082975;0.9512;0.79152316
0.04598186846957591;0.9512;0.79118276
0.04598186846957591;0.9514;0.7909159
0.04602028272894899;0.9514;0.79014677
0.04602028272894899;0.9515;0.79004
0.046058696988322066;0.9515;0.7899198
0.046058696988322066;0.9516;0.7898453
0.046135525507068224;0.9516;0.78779715
0.046135525507068224;0.9517;0.787694
0.04621235402581438;0.9517;0.78762245
0.04621235402581438;0.9518;0.7875708
0.04625076828518746;0.9518;0.7873319
0.04625076828518746;0.9519;0.7868021
0.04632759680393362;0.9519;0.78646207
0.04632759680393362;0.952;0.78641146
0.0463660110633067;0.952;0.7855942
0.0463660110633067;0.9521;0.7855653
0.04644283958205286;0.9521;0.7851152
0.04644283958205286;0.9522;0.7850398
0.046481253841425936;0.9522;0.7849796
0.046481253841425936;0.9523;0.78478736
0.04663491087891825;0.9523;0.7840452
0.04663491087891825;0.9524;0.7839862
0.047211124769514445;0.9524;0.7798356
0.047211124769514445;0.9526;0.7794501
0.047287953288260604;0.9526;0.77866715
0.047287953288260604;0.9527;0.7782982
0.04751843884449908;0.9527;0.7777231
0.04751843884449908;0.9528;0.7775454
0.047633681622618315;0.9528;0.7757247
0.047633681622618315;0.9529;0.7756603
0.04774892440073755;0.9529;0.77498645
0.04774892440073755;0.953;0.7749022
0.04790258143822987;0.953;0.7746375
0.04790258143822987;0.9533;0.774296
0.04794099569760295;0.9533;0.77421737
0.04794099569760295;0.9536;0.77403665
0.048056238475722185;0.9536;0.77370614
0.048056238475722185;0.9537;0.7736429
0.048094652735095264;0.9537;0.77336776
0.048094652735095264;0.9539;0.7721144
0.04813306699446835;0.9539;0.7720932
0.04813306699446835;0.9541;0.7720542
0.04820989551321451;0.9541;0.77173454
0.04820989551321451;0.9543;0.77087295
0.048286724031960666;0.9543;0.7708176
0.048286724031960666;0.9544;0.77073544
0.04844038106945298;0.9544;0.769016
0.04844038106945298;0.9545;0.76900256
0.04855562384757222;0.9545;0.76747525
0.04855562384757222;0.9547;0.76739824
0.04867086662569146;0.9547;0.76720536
0.04867086662569146;0.9548;0.767182
0.048747695144437615;0.9548;0.76683176
0.048747695144437615;0.9549;0.7653444
0.048786109403810694;0.9549;0.76424557
0.048786109403810694;0.955;0.7640571
0.04882452366318377;0.955;0.764004
0.04882452366318377;0.9552;0.76328677
0.04901659496004917;0.9552;0.7624326
0.04901659496004917;0.9553;0.7623794
0.04909342347879533;0.9553;0.7620107
0.04909342347879533;0.9554;0.76184994
0.049131837738168406;0.9554;0.76151377
0.049131837738168406;0.9555;0.7613849
0.04928549477566072;0.9555;0.76015955
0.04928549477566072;0.9556;0.7601077
0.04936232329440688;0.9556;0.7592616
0.04936232329440688;0.9557;0.75911164
0.04955439459127228;0.9557;0.75864846
0.04955439459127228;0.9559;0.7583334
0.04974646588813768;0.9559;0.75771195
0.04974646588813768;0.956;0.7575631
0.04978488014751076;0.956;0.7575628
0.04978488014751076;0.9561;0.7575051
0.05001536570374923;0.9561;0.7562485
0.05001536570374923;0.9563;0.7560536
0.05020743700061463;0.9563;0.754941
0.05020743700061463;0.9564;0.75457084
0.050245851259987706;0.9564;0.7544875
0.050245851259987706;0.9566;0.75395274
0.05036109403810694;0.9566;0.7527561
0.05036109403810694;0.9568;0.7524314
0.05059157959434542;0.9568;0.75103897
0.05059157959434542;0.957;0.7502875
0.05066840811309158;0.957;0.74986386
0.05066840811309158;0.9571;0.7498115
0.05089889366933006;0.9571;0.7490541
0.05089889366933006;0.9572;0.7486266
0.050937307928703136;0.9572;0.74751043
0.050937307928703136;0.9574;0.74683905
0.051014136447449294;0.9574;0.7463241
0.051014136447449294;0.9575;0.74627143
0.05120620774431469;0.9575;0.7456676
0.05120620774431469;0.9576;0.7455923
0.051359864781807006;0.9576;0.74422383
0.051359864781807006;0.9577;0.7441297
0.051398279041180085;0.9577;0.74409556
0.051398279041180085;0.9579;0.7440353
0.051436693300553164;0.9579;0.74376386
0.051436693300553164;0.9581;0.74330646
0.05151352181929932;0.9581;0.74322385
0.05151352181929932;0.9582;0.74289376
0.05159035033804548;0.9582;0.7425516
0.05159035033804548;0.9584;0.7421462
0.05170559311616472;0.9584;0.7408859
0.05170559311616472;0.9587;0.739812
0.052166564228641674;0.9587;0.73769796
0.052166564228641674;0.9589;0.737078
0.05232022126613399;0.9589;0.7364622
0.05232022126613399;0.959;0.7364031
0.05274277811923786;0.959;0.73253536
0.05274277811923786;0.9593;0.7322627
0.05278119237861094;0.9593;0.73220575
0.05278119237861094;0.9596;0.7315728
0.05305009219422249;0.9596;0.72884184
0.05305009219422249;0.9597;0.7288381
0.05312692071296866;0.9597;0.7287535
0.05312692071296866;0.9598;0.7285096
0.053280577750460974;0.9598;0.7277209
0.053280577750460974;0.9599;0.7276207
0.05339582052858021;0.9599;0.72736824
0.05339582052858021;0.9603;0.7261699
0.05354947756607253;0.9603;0.725556
0.05354947756607253;0.9605;0.7253826
0.053664720344191764;0.9605;0.7247804
0.053664720344191764;0.9606;0.7244403
0.053703134603564844;0.9606;0.7244208
0.053703134603564844;0.9607;0.7243576
0.05389520590043024;0.9607;0.7230963
0.05389520590043024;0.9608;0.7228936
0.0539720344191764;0.9608;0.7226251
0.0539720344191764;0.9609;0.72256833
0.054048862937922555;0.9609;0.7218155
0.054048862937922555;0.961;0.72128516
0.054087277197295634;0.961;0.7209676
0.054087277197295634;0.9611;0.7208426
0.05412569145666871;0.9611;0.7205924
0.05412569145666871;0.9612;0.72058105
0.05416410571604179;0.9612;0.7201963
0.05416410571604179;0.9613;0.7197436
0.05427934849416103;0.9613;0.71941745
0.05427934849416103;0.9617;0.7189394
0.05443300553165335;0.9617;0.71866214
0.05443300553165335;0.9619;0.7180743
0.05447141979102643;0.9619;0.7178805
0.05447141979102643;0.962;0.71775824
0.054701905347264906;0.962;0.7167629
0.054701905347264906;0.9623;0.71586883
0.05485556238475722;0.9623;0.7151984
0.05485556238475722;0.9626;0.71431255
0.05493239090350338;0.9626;0.7133429
0.05493239090350338;0.9627;0.7133297
0.05504763368162262;0.9627;0.7125445
0.05504763368162262;0.9628;0.7124686
0.0550860479409957;0.9628;0.71229297
0.0550860479409957;0.9629;0.7122614
0.055201290719114934;0.9629;0.71164393
0.055201290719114934;0.963;0.71155226
0.05527811923786109;0.963;0.711109
0.05527811923786109;0.9634;0.71033317
0.05539336201598033;0.9634;0.7102283
0.05539336201598033;0.9637;0.70996565
0.05566226183159189;0.9637;0.7089396
0.05566226183159189;0.9638;0.7088983
0.05596957590657652;0.9638;0.70710653
0.05596957590657652;0.964;0.7069216
0.0560079901659496;0.964;0.7068953
0.0560079901659496;0.9641;0.7068489
0.05612323294406884;0.9641;0.7059784
0.05612323294406884;0.9642;0.7059165
0.056315304240934234;0.9642;0.7053937
0.056315304240934234;0.9643;0.70537215
0.05646896127842655;0.9643;0.7049558
0.05646896127842655;0.9644;0.7046018
0.05654578979717271;0.9644;0.7040887
0.05654578979717271;0.9645;0.7040796
0.05658420405654579;0.9645;0.70407456
0.05658420405654579;0.9647;0.7037568
0.05692993239090351;0.9647;0.7025088
0.05692993239090351;0.9648;0.7024804
0.057006760909649665;0.9648;0.7020695
0.057006760909649665;0.965;0.7019055
0.05723724646588814;0.965;0.70071864
0.05723724646588814;0.9652;0.7006377
0.0573140749846343;0.9652;0.7004149
0.0573140749846343;0.9653;0.7003535
0.057429317762753535;0.9653;0.69914824
0.057429317762753535;0.9654;0.69911194
0.05765980331899201;0.9654;0.6983437
0.05765980331899201;0.9656;0.6983116
0.05773663183773817;0.9656;0.69826645
0.05773663183773817;0.9657;0.69807774
0.057851874615857404;0.9657;0.69786155
0.057851874615857404;0.9658;0.6977609
0.05808236017209588;0.9658;0.6969721
0.05808236017209588;0.9659;0.696942
0.05819760295021512;0.9659;0.6967677
0.05819760295021512;0.9661;0.6964573
0.05827443146896128;0.9661;0.69631594
0.05827443146896128;0.9662;0.6962739
0.058466502765826676;0.9662;0.69594145
0.058466502765826676;0.9663;0.69587475
0.058581745543945914;0.9663;0.69573444
0.058581745543945914;0.9664;0.6957139
0.058927473878303625;0.9664;0.6941143
0.058927473878303625;0.9665;0.6938026
0.05908113091579594;0.9665;0.6931844
0.05908113091579594;0.9666;0.6931675
0.0591579594345421;0.9666;0.69297993
0.0591579594345421;0.9667;0.6929203
0.05919637369391518;0.9667;0.6928174
0.05919637369391518;0.9669;0.69244194
0.05938844499078058;0.9669;0.69217354
0.05938844499078058;0.967;0.6921058
0.05950368776889982;0.967;0.69197774
0.05950368776889982;0.9671;0.6919422
0.059695759065765214;0.9671;0.69106984
0.059695759065765214;0.9672;0.69079256
0.06019514443761524;0.9672;0.6899468
0.06019514443761524;0.9673;0.6899365
0.06023355869698832;0.9673;0.6898822
0.06023355869698832;0.9674;0.68980676
0.06057928703134603;0.9674;0.68884075
0.06057928703134603;0.9676;0.6887515
0.06061770129071911;0.9676;0.68866986
0.06061770129071911;0.9677;0.68857676
0.0606561155500922;0.9677;0.68854904
0.0606561155500922;0.9678;0.68851614
0.060732944068838356;0.9678;0.6883297
0.060732944068838356;0.9679;0.68813735
0.060809772587584514;0.9679;0.6879823
0.060809772587584514;0.9681;0.68752563
0.06100184388444991;0.9681;0.6866077
0.06100184388444991;0.9682;0.68654966
0.06107867240319607;0.9682;0.68649364
0.06107867240319607;0.9683;0.686309
0.06130915795943454;0.9683;0.6848966
0.06130915795943454;0.9685;0.68471485
0.06165488629379225;0.9685;0.6841448
0.06165488629379225;0.9686;0.6840248
0.06173171481253841;0.9686;0.6838764
0.06173171481253841;0.9687;0.68379253
0.06177012907191149;0.9687;0.6835954
0.06177012907191149;0.9688;0.68340814
0.061923786109403814;0.9688;0.6833031
0.061923786109403814;0.9689;0.6832998
0.06200061462814997;0.9689;0.6830503
0.06200061462814997;0.969;0.68302613
0.06219268592501537;0.969;0.6824863
0.06219268592501537;0.9691;0.68248105
0.062231100184388446;0.9691;0.6824277
0.062231100184388446;0.9692;0.6823575
0.062346342962507684;0.9692;0.68198735
0.062346342962507684;0.9693;0.6819869
0.06242317148125384;0.9693;0.68193984
0.06242317148125384;0.9694;0.68191665
0.06246158574062692;0.9694;0.6819031
0.06246158574062692;0.9698;0.6816787
0.06257682851874616;0.9698;0.6815218
0.06257682851874616;0.9701;0.6810382
0.06261524277811924;0.9701;0.68100667
0.06261524277811924;0.9704;0.68074477
0.06265365703749232;0.9704;0.68064183
0.06265365703749232;0.9705;0.6806393
0.06288414259373079;0.9705;0.68012077
0.06288414259373079;0.9708;0.6799515
0.06296097111247695;0.9708;0.67989665
0.06296097111247695;0.971;0.67983764
0.06311462814996927;0.971;0.6786835
0.06311462814996927;0.9711;0.6785481
0.06315304240934234;0.9711;0.67854327
0.06315304240934234;0.9712;0.6784959
0.06338352796558082;0.9712;0.67782634
0.06338352796558082;0.9713;0.6776929
0.06353718500307313;0.9713;0.6773401
0.06353718500307313;0.9715;0.6772901
0.06357559926244621;0.9715;0.67719746
0.06357559926244621;0.9716;0.67714316
0.0636140135218193;0.9716;0.67700195
0.0636140135218193;0.9717;0.6769365
0.0638060848186847;0.9717;0.6761654
0.0638060848186847;0.9718;0.67613864
0.06395974185617702;0.9718;0.6758346
0.06395974185617702;0.9719;0.67581487
0.06407498463429626;0.9719;0.67561966
0.06407498463429626;0.9722;0.6755817
0.06411339889366933;0.9722;0.67556506
0.06411339889366933;0.9728;0.6745434
0.0641902274124155;0.9728;0.6744973
0.0641902274124155;0.973;0.6744817
0.06442071296865397;0.973;0.67412853
0.06442071296865397;0.9732;0.6739364
0.0645359557467732;0.9732;0.6738477
0.0645359557467732;0.9733;0.67384434
0.06461278426551936;0.9733;0.6738137
0.06461278426551936;0.9735;0.6737751
0.06468961278426552;0.9735;0.67374223
0.06468961278426552;0.9739;0.67342395
0.0647280270436386;0.9739;0.6734191
0.0647280270436386;0.974;0.67337775
0.06484326982175784;0.974;0.6731544
0.06484326982175784;0.9746;0.67297024
0.06503534111862323;0.9746;0.6725904
0.06503534111862323;0.9747;0.67252064
0.06507375537799631;0.9747;0.6724042
0.06507375537799631;0.9748;0.67222255
0.06526582667486171;0.9748;0.6714101
0.06526582667486171;0.975;0.67129433
0.06534265519360787;0.975;0.67123777
0.06534265519360787;0.9751;0.67090034
0.06538106945298094;0.9751;0.6707835
0.06538106945298094;0.9752;0.67071813
0.06561155500921942;0.9752;0.67016214
0.06561155500921942;0.9753;0.6700079
0.06572679778733866;0.9753;0.66957325
0.06572679778733866;0.9756;0.6691079
0.06576521204671174;0.9756;0.6687983
0.06576521204671174;0.9757;0.6686858
0.06580362630608481;0.9757;0.6685609
0.06580362630608481;0.9758;0.6681996
0.06588045482483097;0.9758;0.6680056
0.06588045482483097;0.9759;0.66795677
0.06599569760295021;0.9759;0.667822
0.06599569760295021;0.9762;0.66680443
0.06630301167793486;0.9762;0.66552734
0.06630301167793486;0.9763;0.6654001
0.06649508297480025;0.9763;0.66480935
0.06649508297480025;0.9764;0.6647086
0.06653349723417333;0.9764;0.6639624
0.06653349723417333;0.9767;0.6634607
0.06664874001229257;0.9767;0.6632513
0.06664874001229257;0.977;0.6620977
0.06691763982790412;0.977;0.6609851
0.06691763982790412;0.9771;0.6609145
0.06707129686539644;0.9771;0.65994555
0.06707129686539644;0.9772;0.65977645
0.06722495390288875;0.9772;0.6586997
0.06722495390288875;0.9773;0.6585793
0.06830055316533497;0.9773;0.65493923
0.06830055316533497;0.9774;0.6548639
0.06833896742470805;0.9774;0.6548553
0.06833896742470805;0.9775;0.654587
0.06845421020282728;0.9775;0.65420073
0.06845421020282728;0.9777;0.65382487
0.0686078672403196;0.9777;0.6530925
0.0686078672403196;0.9778;0.6530809
0.06879993853718501;0.9778;0.652627
0.06879993853718501;0.9779;0.65262383
0.06906883835279656;0.9779;0.6514516
0.06906883835279656;0.9781;0.65100896
0.06914566687154272;0.9781;0.650959
0.06914566687154272;0.9784;0.6506106
0.06976029502151199;0.9784;0.64835036
0.06976029502151199;0.9785;0.64781487
0.06999078057775046;0.9785;0.6473786
0.06999078057775046;0.9786;0.6471961
0.07002919483712354;0.9786;0.64717185
0.07002919483712354;0.9787;0.64711344
0.0706438229870928;0.9787;0.6427134
0.0706438229870928;0.9788;0.64257264
0.07075906576521204;0.9788;0.6423985
0.07075906576521204;0.9789;0.6423313
0.07087430854333128;0.9789;0.6419633
0.07087430854333128;0.979;0.64102256
0.07091272280270436;0.979;0.6410102
0.07091272280270436;0.9791;0.64072496
0.07098955132145052;0.9791;0.64062816
0.07098955132145052;0.9792;0.64053905
0.07118162261831591;0.9792;0.64024395
0.07118162261831591;0.9793;0.6401206
0.07145052243392748;0.9793;0.63907933
0.07145052243392748;0.9794;0.63902605
0.07156576521204672;0.9794;0.63876444
0.07156576521204672;0.9795;0.6378126
0.07183466502765827;0.9795;0.6361086
0.07183466502765827;0.9796;0.63588136
0.07206515058389674;0.9796;0.63450044
0.07206515058389674;0.9797;0.63447815
0.07210356484326982;0.9797;0.63427085
0.07210356484326982;0.9798;0.6338725
0.07225722188076214;0.9798;0.6328976
0.07225722188076214;0.9799;0.6327559
0.07248770743700061;0.9799;0.63048464
0.07248770743700061;0.98;0.6303208
0.07275660725261217;0.98;0.62866837
0.07275660725261217;0.9801;0.62856185
0.07294867854947756;0.9801;0.6272403
0.07294867854947756;0.9802;0.6267928
0.07298709280885064;0.9802;0.6266264
0.07298709280885064;0.9804;0.62614775
0.07310233558696988;0.9804;0.62573296
0.07310233558696988;0.9805;0.625697
0.07367854947756607;0.9805;0.6235324
0.07367854947756607;0.9807;0.62298244
0.07394744929317763;0.9807;0.62065154
0.07394744929317763;0.9808;0.62012213
0.07425476336816227;0.9808;0.618919
0.07425476336816227;0.9809;0.61883384
0.07429317762753535;0.9809;0.6187938
0.07429317762753535;0.981;0.61870474
0.07513829133374308;0.981;0.6142451
0.07513829133374308;0.9811;0.613572
0.07533036263060848;0.9811;0.61229974
0.07533036263060848;0.9814;0.61169827
0.07540719114935464;0.9814;0.6115111
0.07540719114935464;0.9815;0.61138976
0.07598340503995082;0.9815;0.6095467
0.07598340503995082;0.9816;0.60931253
0.0760218192993239;0.9816;0.6092318
0.0760218192993239;0.9817;0.60921335
0.07609864781807006;0.9817;0.608499
0.07609864781807006;0.9818;0.60849786
0.07636754763368163;0.9818;0.607247
0.07636754763368163;0.9819;0.6070478
0.07652120467117395;0.9819;0.60642725
0.07652120467117395;0.982;0.60606676
0.0769821757836509;0.982;0.6039875
0.0769821757836509;0.9821;0.603914
0.07744314689612784;0.9821;0.60212076
0.07744314689612784;0.9822;0.6016508
0.07874923171481253;0.9822;0.5960209
0.07874923171481253;0.9823;0.5960082
0.07886447449293178;0.9823;0.5956066
0.07886447449293178;0.9825;0.59552383
0.07917178856791642;0.9825;0.5933627
0.07917178856791642;0.9826;0.5932616
0.0792102028272895;0.9826;0.5931476
0.0792102028272895;0.9827;0.59313226
0.07924861708666257;0.9827;0.5923249
0.07924861708666257;0.983;0.59186155
0.0795559311616472;0.983;0.58947366
0.0795559311616472;0.9831;0.5894401
0.07990165949600492;0.9831;0.5873586
0.07990165949600492;0.9832;0.58702916
0.07997848801475108;0.9832;0.58690035
0.07997848801475108;0.9834;0.58580554
0.08005531653349723;0.9834;0.5856858
0.08005531653349723;0.9835;0.5855693
0.08040104486785495;0.9835;0.584354
0.08040104486785495;0.9836;0.58432996
0.08063153042409342;0.9836;0.5832341
0.08063153042409342;0.9837;0.582988
0.08070835894283958;0.9837;0.5826153
0.08070835894283958;0.9838;0.5825724
0.08109250153657037;0.9838;0.5807975
0.08109250153657037;0.9839;0.5807339
0.08166871542716657;0.9839;0.5791156
0.08166871542716657;0.984;0.579063
0.08182237246465889;0.984;0.57810074
0.08182237246465889;0.9841;0.57768834
0.0821681007990166;0.9841;0.5760047
0.0821681007990166;0.9842;0.57542366
0.08262907191149355;0.9842;0.57244915
0.08262907191149355;0.9843;0.57205176
0.0827059004302397;0.9843;0.57187736
0.0827059004302397;0.9844;0.57187575
0.08278272894898586;0.9844;0.57142484
0.08278272894898586;0.9845;0.57133716
0.08282114320835894;0.9845;0.5712135
0.08282114320835894;0.9846;0.57093203
0.08312845728334357;0.9846;0.5692042
0.08312845728334357;0.9847;0.56848395
0.08324370006146281;0.9847;0.5682082
0.08324370006146281;0.9848;0.5681813
0.08351259987707436;0.9848;0.5675124
0.08351259987707436;0.9849;0.56726396
0.08385832821143209;0.9849;0.5653202
0.08385832821143209;0.985;0.56530726
0.08389674247080517;0.985;0.565206
0.08389674247080517;0.9853;0.5645737
0.08451137062077443;0.9853;0.56191397
0.08451137062077443;0.9854;0.5616343
0.08470344191763983;0.9854;0.56083673
0.08470344191763983;0.9855;0.56076354
0.08478027043638599;0.9855;0.5604114
0.08478027043638599;0.9856;0.5603828
0.08504917025199754;0.9856;0.5585713
0.08504917025199754;0.9857;0.55849606
0.0851259987707437;0.9857;0.5583737
0.0851259987707437;0.9858;0.55817914
0.08524124154886294;0.9858;0.557996
0.08524124154886294;0.9859;0.5578394
0.08589428395820528;0.9859;0.55426186
0.08589428395820528;0.986;0.5542598
0.08593269821757836;0.986;0.5542518
0.08593269821757836;0.9861;0.5540823
0.08600952673632452;0.9861;0.5540537
0.08600952673632452;0.9862;0.55368334
0.08608635525507068;0.9862;0.55348766
0.08608635525507068;0.9863;0.5530913
0.08612476951444376;0.9863;0.55304164
0.08612476951444376;0.9864;0.55285263
0.08631684081130916;0.9864;0.551982
0.08631684081130916;0.9865;0.551608
0.0864320835894284;0.9865;0.5509412
0.0864320835894284;0.9866;0.55085135
0.08650891210817456;0.9866;0.55075
0.08650891210817456;0.9867;0.5506756
0.08658574062692072;0.9867;0.55053383
0.08658574062692072;0.9868;0.5504855
0.08689305470190535;0.9868;0.54903156
0.08689305470190535;0.9869;0.54901713
0.0871619545175169;0.9869;0.5479287
0.0871619545175169;0.9871;0.54777753
0.08739244007375538;0.9871;0.5470724
0.08739244007375538;0.9872;0.5467128
0.0875460971112477;0.9872;0.54590786
0.0875460971112477;0.9873;0.54568064
0.08758451137062077;0.9873;0.5456474
0.08758451137062077;0.9874;0.54540133
0.08823755377996312;0.9874;0.5423467
0.08823755377996312;0.9875;0.54225117
0.08839121081745543;0.9875;0.5420328
0.08839121081745543;0.9876;0.54165304
0.08842962507682851;0.9876;0.5416491
0.08842962507682851;0.9877;0.541637
0.08846803933620159;0.9877;0.5412815
0.08846803933620159;0.9879;0.5411072
0.08873693915181315;0.9879;0.5402306
0.08873693915181315;0.9881;0.53953063
0.08900583896742471;0.9881;0.53804517
0.08900583896742471;0.9883;0.53787994
0.08904425322679779;0.9883;0.5377479
0.08904425322679779;0.9884;0.53766316
0.08919791026429011;0.9884;0.5372058
0.08919791026429011;0.9885;0.53712934
0.0895820528580209;0.9885;0.536252
0.0895820528580209;0.9886;0.53616977
0.08992778119237861;0.9886;0.5345109
0.08992778119237861;0.9887;0.5342812
0.09035033804548248;0.9887;0.53282994
0.09035033804548248;0.9888;0.53264016
0.09111862323294406;0.9888;0.52939266
0.09111862323294406;0.9889;0.52930844
0.09138752304855563;0.9889;0.5280203
0.09138752304855563;0.989;0.52789545
0.0923478795328826;0.989;0.5258953
0.0923478795328826;0.9891;0.52563673
0.09242470805162877;0.9891;0.52525276
0.09242470805162877;0.9892;0.5252157
0.09257836508912108;0.9892;0.5248112
0.09257836508912108;0.9894;0.52397615
0.09265519360786724;0.9894;0.52392036
0.09265519360786724;0.9895;0.52390426
0.0927320221266134;0.9895;0.52335215
0.0927320221266134;0.9896;0.5232994
0.09284726490473263;0.9896;0.5230208
0.09284726490473263;0.9897;0.52299744
0.09303933620159803;0.9897;0.5223281
0.09303933620159803;0.9898;0.52204096
0.09361555009219422;0.9898;0.52067286
0.09361555009219422;0.9899;0.52062815
0.09376920712968655;0.9899;0.52000546
0.09376920712968655;0.99;0.51996225
0.09411493546404426;0.99;0.51908976
0.09411493546404426;0.9901;0.51902735
0.09415334972341734;0.9901;0.5189822
0.09415334972341734;0.9902;0.51886266
0.0942301782421635;0.9902;0.51868147
0.0942301782421635;0.9903;0.5184979
0.09426859250153657;0.9903;0.51837
0.09426859250153657;0.9904;0.51832163
0.09442224953902889;0.9904;0.51761705
0.09442224953902889;0.9905;0.5175865
0.09449907805777505;0.9905;0.5173539
0.09449907805777505;0.9906;0.51680547
0.0947679778733866;0.9906;0.5159317
0.0947679778733866;0.9907;0.5158665
0.09499846342962508;0.9907;0.51536685
0.09499846342962508;0.9908;0.51535666
0.09538260602335587;0.9908;0.51393646
0.09538260602335587;0.9909;0.5139226
0.09576674861708666;0.9909;0.51287043
0.09576674861708666;0.991;0.5128679
0.09592040565457897;0.991;0.512501
0.09592040565457897;0.9911;0.5124026
0.09599723417332513;0.9911;0.51222503
0.09599723417332513;0.9912;0.5121507
0.09611247695144437;0.9912;0.51196104
0.09611247695144437;0.9913;0.5119072
0.09618930547019053;0.9913;0.511737
0.09618930547019053;0.9914;0.5116764
0.09665027658266749;0.9914;0.51053995
0.09665027658266749;0.9915;0.51050967
0.09680393362015981;0.9915;0.5102735
0.09680393362015981;0.9916;0.51026136
0.09684234787953289;0.9916;0.5101595
0.09684234787953289;0.9917;0.5101328
0.0969960049170252;0.9917;0.51008576
0.0969960049170252;0.9918;0.50999963
0.09749539028887523;0.9918;0.50896734
0.09749539028887523;0.9919;0.5088483
0.09753380454824831;0.9919;0.50877845
0.09753380454824831;0.992;0.5087507
0.09764904732636755;0.992;0.5082889
0.09764904732636755;0.9921;0.5081016
0.09776429010448678;0.9921;0.5077862
0.09776429010448678;0.9922;0.5076673
0.09780270436385986;0.9922;0.50763434
0.09780270436385986;0.9923;0.5076161
0.09787953288260602;0.9923;0.5074115
0.09787953288260602;0.9924;0.50732875
0.09799477566072526;0.9924;0.50717586
0.09799477566072526;0.9925;0.5071593
0.09803318992009834;0.9925;0.5070259
0.09803318992009834;0.9926;0.5070228
0.0981100184388445;0.9926;0.5067679
0.0981100184388445;0.993;0.5065867
0.09826367547633681;0.993;0.5061844
0.09826367547633681;0.9931;0.5061538
0.09853257529194837;0.9931;0.5057565
0.09853257529194837;0.9932;0.50575316
0.09860940381069452;0.9932;0.5055804
0.09860940381069452;0.9933;0.50553566
0.0986478180700676;0.9933;0.50547296
0.0986478180700676;0.9934;0.5053859
0.09868623232944068;0.9934;0.505013
0.09868623232944068;0.9937;0.50449985
0.09895513214505225;0.9937;0.5040057
0.09895513214505225;0.9938;0.50400174
0.0992240319606638;0.9938;0.5035969
0.0992240319606638;0.9939;0.503403
0.09937768899815612;0.9939;0.5033171
0.09937768899815612;0.994;0.5032877
0.09945451751690228;0.994;0.503139
0.09945451751690228;0.9942;0.5030874
0.10003073140749846;0.9942;0.5019512
0.10003073140749846;0.9944;0.5019154
0.10010755992624462;0.9944;0.5018985
0.10010755992624462;0.9945;0.50187314
0.10037645974185617;0.9945;0.5016771
0.10037645974185617;0.9947;0.5016009
0.10049170251997541;0.9947;0.5015252
0.10049170251997541;0.9948;0.50136447
0.10056853103872157;0.9948;0.5012728
0.10056853103872157;0.9951;0.5010754
0.10076060233558697;0.9951;0.50094306
0.10076060233558697;0.9955;0.5008795
0.10118315918869084;0.9955;0.50055164
0.10118315918869084;0.9956;0.5005323
0.10122157344806391;0.9956;0.50053084
0.10122157344806391;0.9957;0.50050205
0.10125998770743701;0.9957;0.50047135
0.10125998770743701;0.9958;0.50041556
0.10129840196681009;0.9958;0.500411
0.10129840196681009;0.996;0.50040114
0.10225875845113706;0.996;0.4981767
0.10225875845113706;0.9961;0.49805313
0.10383374308543332;0.9961;0.4941929
0.10383374308543332;0.9962;0.49405903
0.10402581438229871;0.9962;0.493554
0.10402581438229871;0.9963;0.4935225
0.10659956976029503;0.9963;0.48197088
0.10659956976029503;0.9964;0.4819476
0.10690688383527966;0.9964;0.48126826
0.10690688383527966;0.9965;0.48105922
0.10875076828518747;0.9965;0.47112077
0.10875076828518747;0.9966;0.47089446
0.10963429625076829;0.9966;0.46728465
0.10963429625076829;0.9968;0.46685323
0.10990319606637984;0.9968;0.46562907
0.10990319606637984;0.9969;0.46518236
0.10994161032575292;0.9969;0.46497473
0.10994161032575292;0.997;0.46490207
0.11155500921942225;0.997;0.45728433
0.11155500921942225;0.9971;0.4570732
0.11355255070682237;0.9971;0.44412687
0.11355255070682237;0.9972;0.44382542
0.11458973570989552;0.9972;0.43754828
0.11458973570989552;0.9973;0.43749583
0.11508912108174554;0.9973;0.43487376
0.11508912108174554;0.9974;0.4346756
0.11654886293792256;0.9974;0.42519277
0.11654886293792256;0.9975;0.4249182
0.11689459127228027;0.9975;0.4234264
0.11689459127228027;0.9976;0.42340833
0.11731714812538414;0.9976;0.42076367
0.11731714812538414;0.9977;0.4202252
0.11793177627535341;0.9977;0.41688797
0.11793177627535341;0.9978;0.41679466
0.12046711739397664;0.9978;0.39530128
0.12046711739397664;0.9979;0.39508674
0.1250384142593731;0.9979;0.36110935
0.1250384142593731;0.998;0.36099023
0.1268438844499078;0.998;0.34780616
0.1268438844499078;0.9981;0.34775713
0.13790719114935465;0.9981;0.2788824
0.13790719114935465;0.9982;0.27879426
0.1383297480024585;0.9982;0.2755245
0.1383297480024585;0.9983;0.27508146
0.1593039336201598;0.9983;0.16125154
0.1593039336201598;0.9984;0.16106798
0.16318377381684082;0.9984;0.144394
0.16318377381684082;0.9985;0.14430101
0.16437461585740626;0.9985;0.1400767
0.16437461585740626;0.9986;0.13997251
0.16571911493546404;0.9986;0.13551219
0.16571911493546404;0.9987;0.13529354
0.1791256914566687;0.9987;0.09594301
0.1791256914566687;0.9988;0.09585421
0.20463275968039335;0.9988;0.049710624
0.20463275968039335;0.9989;0.04950257
0.216579594345421;0.9989;0.0381608
0.216579594345421;0.999;0.03815672
0.21988322065150584;0.999;0.03532474
0.21988322065150584;0.9991;0.03531388
0.23582513829133375;0.9991;0.024615193
0.23582513829133375;0.9992;0.024527235
0.24124154886293792;0.9992;0.021916116
0.24124154886293792;0.9993;0.021906657
0.2734326982175784;0.9993;0.011794564
0.2734326982175784;0.9994;0.011789013
0.35802089735709897;0.9994;0.0035127613
0.35802089735709897;0.9995;0.0035127355
0.598839889366933;0.9995;0.00042985656
0.5989167178856791;0.9995;0.0004298112
0.6943377381684082;0.9995;0.00021578516
0.6943377381684082;0.9996;0.0002156724
0.7106637984019668;0.9996;0.00019087552
0.7106637984019668;0.9997;0.0001908361
0.7186923786109404;0.9997;0.00018055888
0.7186923786109404;0.9998;0.00018053036
0.8161877688998156;0.9998;8.294434e-05
0.8162645974185617;0.9998;8.2864804e-05
0.9989244007375537;0.9998;3.2998548e-07
0.9989244007375537;0.9999;3.2307952e-07
1.0;0.9999;2.8673806e-08
1.0;1.0;1.9939722e-11


==> experiments/svhn/ood-roc-sub-deepensembles_1_num-ens-10_cnn_svhn.csv <==
fpr;tpr;thresh
0.0;0.0;3.0587494
0.0;0.0001;2.0587494
0.0;0.0094;1.7964916
3.8414259373079284e-05;0.0094;1.7948867
3.8414259373079284e-05;0.0323;1.6594692
7.682851874615857e-05;0.0323;1.6591729
7.682851874615857e-05;0.0453;1.6127357
0.00011524277811923786;0.0453;1.6125647
0.00011524277811923786;0.0595;1.5763183
0.00015365703749231714;0.0595;1.5755098
0.00015365703749231714;0.0916;1.512107
0.00019207129686539643;0.0916;1.5120927
0.00019207129686539643;0.0952;1.5062883
0.00023048555623847572;0.0952;1.5062199
0.00023048555623847572;0.1145;1.4748244
0.00026889981561155503;0.1145;1.4748061
0.00026889981561155503;0.1286;1.4568493
0.00030731407498463427;0.1286;1.4568157
0.00030731407498463427;0.1381;1.442489
0.00034572833435771356;0.1381;1.442488
0.00034572833435771356;0.1559;1.4191631
0.00034572833435771356;0.1561;1.4191071
0.00034572833435771356;0.1627;1.4090713
0.00038414259373079285;0.1627;1.4090501
0.00038414259373079285;0.1677;1.4020748
0.00042255685310387214;0.1677;1.4020358
0.00042255685310387214;0.194;1.3628912
0.00046097111247695143;0.194;1.3627846
0.00046097111247695143;0.1984;1.3584985
0.0004993853718500308;0.1984;1.3582739
0.0004993853718500308;0.2014;1.354746
0.0005377996312231101;0.2014;1.3547088
0.0005377996312231101;0.2082;1.3460269
0.0006146281499692685;0.2082;1.3458622
0.0006146281499692685;0.2143;1.338491
0.0006530424093423478;0.2143;1.3384843
0.0006530424093423478;0.2159;1.3357242
0.0006914566687154271;0.2159;1.3356496
0.0006914566687154271;0.2162;1.335062
0.0007298709280885064;0.2162;1.3348619
0.0007298709280885064;0.2166;1.334552
0.0007682851874615857;0.2166;1.3343704
0.0007682851874615857;0.2204;1.3298533
0.000806699446834665;0.2204;1.3292392
0.000806699446834665;0.2215;1.327001
0.0008451137062077443;0.2215;1.3269479
0.0008451137062077443;0.2219;1.3262846
0.0008835279655808236;0.2219;1.3262277
0.0008835279655808236;0.224;1.3221364
0.0009219422249539029;0.224;1.321921
0.0009219422249539029;0.2307;1.3145258
0.0009603564843269822;0.2307;1.3144869
0.0009603564843269822;0.2344;1.3105509
0.0009987707437000616;0.2344;1.3105302
0.0009987707437000616;0.2352;1.3095993
0.0010371850030731408;0.2352;1.3095815
0.0010371850030731408;0.2446;1.2990038
0.0010755992624462201;0.2446;1.2989471
0.0010755992624462201;0.2455;1.2979605
0.0011140135218192994;0.2455;1.2979528
0.0011140135218192994;0.2471;1.296218
0.0011524277811923787;0.2471;1.2961384
0.0011524277811923787;0.2478;1.295275
0.0011908420405654578;0.2478;1.2952236
0.0011908420405654578;0.2514;1.2908845
0.001229256299938537;0.2514;1.2908201
0.001229256299938537;0.258;1.2846674
0.0012676705593116164;0.258;1.284502
0.0012676705593116164;0.2624;1.2803824
0.0013060848186846957;0.2624;1.2803491
0.0013060848186846957;0.2658;1.2775253
0.001344499078057775;0.2658;1.2772999
0.001344499078057775;0.2668;1.2764649
0.0013829133374308542;0.2668;1.2764015
0.0013829133374308542;0.2702;1.273344
0.0014213275968039335;0.2702;1.2733195
0.0014213275968039335;0.2898;1.2540572
0.0014597418561770128;0.2898;1.2540507
0.0014597418561770128;0.2905;1.2537038
0.0014981561155500921;0.2905;1.2536803
0.0014981561155500921;0.2933;1.2511572
0.0015365703749231714;0.2933;1.2510947
0.0015365703749231714;0.2998;1.243465
0.0015749846342962507;0.2998;1.2434416
0.0015749846342962507;0.307;1.2339685
0.00161339889366933;0.307;1.2337526
0.00161339889366933;0.3079;1.2326566
0.0016518131530424093;0.3079;1.23263
0.0016518131530424093;0.3082;1.2324562
0.0016902274124154886;0.3082;1.2322748
0.0016902274124154886;0.3139;1.2264311
0.0017286416717885679;0.3139;1.2262827
0.0017286416717885679;0.3172;1.2216854
0.0017670559311616472;0.3172;1.2215937
0.0017670559311616472;0.3244;1.2116058
0.0018054701905347264;0.3244;1.2115436
0.0018054701905347264;0.3246;1.2113496
0.0018438844499078057;0.3246;1.2112219
0.0018438844499078057;0.3253;1.2104104
0.001882298709280885;0.3253;1.2102302
0.001882298709280885;0.3291;1.2068956
0.0019207129686539643;0.3291;1.2065996
0.0019207129686539643;0.3296;1.2056655
0.0019591272280270436;0.3296;1.2056525
0.0019591272280270436;0.3345;1.2001941
0.001997541487400123;0.3345;1.2001581
0.001997541487400123;0.3353;1.1993604
0.002035955746773202;0.3353;1.199266
0.002035955746773202;0.3477;1.1848764
0.0020743700061462817;0.3477;1.1846222
0.0020743700061462817;0.3489;1.1833965
0.0021127842655193608;0.3489;1.1831378
0.0021127842655193608;0.3521;1.179742
0.0021511985248924403;0.3521;1.1797359
0.0021511985248924403;0.3522;1.179684
0.0021896127842655193;0.3522;1.1794431
0.0021896127842655193;0.3605;1.170721
0.002228027043638599;0.3605;1.1706455
0.002228027043638599;0.3658;1.1651968
0.002266441303011678;0.3658;1.1651553
0.002266441303011678;0.366;1.1649537
0.0023048555623847574;0.366;1.1649414
0.0023048555623847574;0.3689;1.161893
0.0023432698217578365;0.3689;1.1618737
0.0023432698217578365;0.3703;1.1593688
0.0023816840811309156;0.3703;1.1593119
0.0023816840811309156;0.3756;1.1524167
0.002420098340503995;0.3756;1.1523514
0.002420098340503995;0.379;1.1492469
0.002458512599877074;0.379;1.1491858
0.002458512599877074;0.3793;1.1485428
0.0024969268592501537;0.3793;1.1485368
0.0024969268592501537;0.38;1.1481552
0.0025353411186232327;0.38;1.1481225
0.0025353411186232327;0.3828;1.1449662
0.0025737553779963123;0.3828;1.144859
0.0025737553779963123;0.3829;1.1447116
0.0026121696373693913;0.3829;1.1445043
0.0026121696373693913;0.3841;1.1432368
0.002650583896742471;0.3841;1.143098
0.002650583896742471;0.3852;1.1422712
0.00268899815611555;0.3852;1.1422213
0.00268899815611555;0.3867;1.1407394
0.0027274124154886294;0.3867;1.1406018
0.0027274124154886294;0.3874;1.1400561
0.0027658266748617085;0.3874;1.1396447
0.0027658266748617085;0.3887;1.1382917
0.002804240934234788;0.3887;1.1381904
0.002804240934234788;0.3895;1.1376034
0.002842655193607867;0.3895;1.1375654
0.002842655193607867;0.3931;1.1327819
0.0028810694529809466;0.3931;1.1327481
0.0028810694529809466;0.3968;1.1287637
0.0029194837123540257;0.3968;1.1285105
0.0029194837123540257;0.397;1.1284385
0.002957897971727105;0.397;1.1281763
0.002957897971727105;0.3994;1.1243702
0.0029963122311001842;0.3994;1.1243693
0.0029963122311001842;0.4004;1.1231267
0.0030347264904732637;0.4004;1.1230491
0.0030347264904732637;0.4025;1.121399
0.0031115550092194223;0.4025;1.1210744
0.0031115550092194223;0.403;1.1200352
0.0031499692685925014;0.403;1.1199611
0.0031499692685925014;0.4032;1.119662
0.003188383527965581;0.4032;1.1186979
0.003188383527965581;0.4033;1.1184787
0.00322679778733866;0.4033;1.1182923
0.00322679778733866;0.4061;1.1160096
0.0032652120467117395;0.4061;1.1160035
0.0032652120467117395;0.4081;1.114452
0.0033036263060848186;0.4081;1.1144277
0.0033036263060848186;0.4093;1.1135023
0.003342040565457898;0.4093;1.1134553
0.003342040565457898;0.4176;1.1035829
0.003380454824830977;0.4176;1.1034368
0.003380454824830977;0.4182;1.1030809
0.0034188690842040566;0.4182;1.1029589
0.0034188690842040566;0.4183;1.1028942
0.0034572833435771357;0.4183;1.1028891
0.0034572833435771357;0.4209;1.1005849
0.003572526121696374;0.4209;1.1003287
0.003572526121696374;0.421;1.1001627
0.003610940381069453;0.421;1.100092
0.003610940381069453;0.4224;1.0988997
0.003610940381069453;0.4226;1.0988791
0.003610940381069453;0.4261;1.096013
0.0036493546404425324;0.4261;1.095894
0.0036493546404425324;0.4288;1.0934722
0.0036877688998156115;0.4288;1.093413
0.0036877688998156115;0.4299;1.0928056
0.003726183159188691;0.4299;1.0925947
0.003726183159188691;0.4313;1.0917346
0.00376459741856177;0.4313;1.0916754
0.00376459741856177;0.4355;1.0892205
0.0038030116779348496;0.4355;1.0891174
0.0038030116779348496;0.4373;1.0879488
0.003879840196681008;0.4373;1.0878929
0.003879840196681008;0.4409;1.0848428
0.003918254456054087;0.4409;1.0847216
0.003918254456054087;0.4433;1.0829873
0.003956668715427166;0.4433;1.0829598
0.003956668715427166;0.4436;1.0828252
0.003995082974800246;0.4436;1.0827495
0.003995082974800246;0.4468;1.0784788
0.004033497234173325;0.4468;1.0783674
0.004033497234173325;0.4479;1.0772023
0.004071911493546404;0.4479;1.077178
0.004071911493546404;0.4491;1.0761199
0.0041103257529194834;0.4491;1.0759703
0.0041103257529194834;0.4496;1.075424
0.004148740012292563;0.4496;1.0753316
0.004148740012292563;0.4506;1.0738626
0.0041871542716656425;0.4506;1.0737476
0.0041871542716656425;0.4524;1.072401
0.0042255685310387215;0.4524;1.0723962
0.0042255685310387215;0.453;1.0717824
0.004263982790411801;0.453;1.0717748
0.004263982790411801;0.4534;1.0716095
0.0043023970497848806;0.4534;1.0715935
0.0043023970497848806;0.4536;1.0713868
0.00434081130915796;0.4536;1.0713646
0.00434081130915796;0.4565;1.0680655
0.004379225568531039;0.4565;1.0680193
0.004379225568531039;0.457;1.067653
0.004417639827904118;0.457;1.0676168
0.004417639827904118;0.4607;1.0634198
0.004456054087277198;0.4607;1.0633745
0.004456054087277198;0.4619;1.0624094
0.004494468346650277;0.4619;1.06235
0.004494468346650277;0.4623;1.0620126
0.004532882606023356;0.4623;1.0620013
0.004532882606023356;0.4635;1.06089
0.004609711124769515;0.4635;1.0607829
0.004609711124769515;0.4641;1.0599872
0.004648125384142594;0.4641;1.059984
0.004648125384142594;0.4651;1.0592763
0.004686539643515673;0.4651;1.0591474
0.004686539643515673;0.4654;1.058793
0.004724953902888752;0.4654;1.0587534
0.004724953902888752;0.4664;1.0569979
0.004763368162261831;0.4664;1.0569935
0.004763368162261831;0.4734;1.0508852
0.004801782421634911;0.4734;1.0507894
0.004801782421634911;0.4754;1.049053
0.00484019668100799;0.4754;1.0489033
0.00484019668100799;0.478;1.0462592
0.004878610940381069;0.478;1.0462507
0.004878610940381069;0.4783;1.0459844
0.004917025199754148;0.4783;1.0458682
0.004917025199754148;0.4823;1.0417029
0.004955439459127228;0.4823;1.0415192
0.004955439459127228;0.4824;1.0414454
0.004993853718500307;0.4824;1.0413995
0.004993853718500307;0.4835;1.0406781
0.005032267977873386;0.4835;1.0406601
0.005032267977873386;0.4861;1.037635
0.0050706822372464655;0.4861;1.037534
0.0050706822372464655;0.4862;1.0375192
0.0051090964966195454;0.4862;1.0373844
0.0051090964966195454;0.4866;1.0366418
0.0051475107559926245;0.4866;1.0365973
0.0051475107559926245;0.4869;1.0361209
0.005185925015365704;0.4869;1.0360612
0.005185925015365704;0.4871;1.0359925
0.005224339274738783;0.4871;1.035941
0.005224339274738783;0.4876;1.0352839
0.005262753534111863;0.4876;1.0352584
0.005262753534111863;0.4891;1.0341406
0.005301167793484942;0.4891;1.0339693
0.005301167793484942;0.4904;1.0328053
0.005339582052858021;0.4904;1.0327783
0.005339582052858021;0.4908;1.0325259
0.0053779963122311;0.4908;1.0324497
0.0053779963122311;0.4921;1.0314151
0.00541641057160418;0.4921;1.031383
0.00541641057160418;0.4922;1.0311936
0.005454824830977259;0.4922;1.0311718
0.005454824830977259;0.4928;1.0308895
0.005493239090350338;0.4928;1.0308596
0.005493239090350338;0.496;1.0278678
0.005531653349723417;0.496;1.0278376
0.005531653349723417;0.4971;1.0267342
0.005570067609096497;0.4971;1.0265448
0.005570067609096497;0.4982;1.0253682
0.005608481868469576;0.4982;1.0253154
0.005608481868469576;0.4985;1.0249901
0.005646896127842655;0.4985;1.0247126
0.005646896127842655;0.4996;1.0231664
0.005685310387215734;0.4996;1.0230291
0.005685310387215734;0.5002;1.0222853
0.005723724646588814;0.5002;1.022057
0.005723724646588814;0.5048;1.0170947
0.005762138905961893;0.5048;1.0170455
0.005762138905961893;0.5059;1.0161602
0.005800553165334972;0.5059;1.0161285
0.005800553165334972;0.5107;1.0115359
0.005838967424708051;0.5107;1.0113705
0.005838967424708051;0.5118;1.0099747
0.005877381684081131;0.5118;1.0097015
0.005877381684081131;0.5138;1.0087265
0.00591579594345421;0.5138;1.0086842
0.00591579594345421;0.5169;1.0043721
0.005954210202827289;0.5169;1.004317
0.005954210202827289;0.5182;1.0025243
0.0059926244622003685;0.5182;1.0024048
0.0059926244622003685;0.5185;1.0021784
0.006031038721573448;0.5185;1.0019941
0.006031038721573448;0.5188;1.001803
0.0060694529809465275;0.5188;1.0017961
0.0060694529809465275;0.5191;1.0012589
0.0061078672403196066;0.5191;1.0011411
0.0061078672403196066;0.5201;1.0000542
0.006146281499692686;0.5201;0.9997748
0.006146281499692686;0.5236;0.99518573
0.006184695759065766;0.5236;0.9951065
0.006184695759065766;0.5274;0.9906981
0.006223110018438845;0.5274;0.9904576
0.006223110018438845;0.5275;0.99036616
0.006261524277811924;0.5275;0.98971146
0.006261524277811924;0.5277;0.9894676
0.006299938537185003;0.5277;0.9893498
0.006299938537185003;0.53;0.98545545
0.006376767055931162;0.53;0.9854375
0.006376767055931162;0.5313;0.9836441
0.006415181315304241;0.5313;0.9835339
0.006415181315304241;0.5324;0.98214984
0.0064920098340504;0.5324;0.98177093
0.0064920098340504;0.5328;0.98163307
0.006530424093423479;0.5328;0.9815043
0.006530424093423479;0.533;0.9812508
0.006607252612169637;0.533;0.9810936
0.006607252612169637;0.5353;0.9790539
0.006645666871542717;0.5353;0.97891396
0.006645666871542717;0.5366;0.977475
0.006684081130915796;0.5366;0.97733384
0.006684081130915796;0.5372;0.976373
0.006760909649661954;0.5372;0.9760227
0.006760909649661954;0.5375;0.9753386
0.006799323909035034;0.5375;0.97523135
0.006799323909035034;0.538;0.9746556
0.006837738168408113;0.538;0.97427505
0.006837738168408113;0.5391;0.9729864
0.006876152427781192;0.5391;0.972781
0.006876152427781192;0.5393;0.9721749
0.0069145666871542714;0.5393;0.972147
0.0069145666871542714;0.5395;0.97169274
0.0069529809465273505;0.5395;0.97167504
0.0069529809465273505;0.542;0.96908456
0.0069913952059004305;0.542;0.96885884
0.0069913952059004305;0.5488;0.9624172
0.0070298094652735095;0.5488;0.9622394
0.0070298094652735095;0.5492;0.96202767
0.007068223724646589;0.5492;0.96200675
0.007068223724646589;0.5497;0.96149606
0.007106637984019668;0.5497;0.9614614
0.007106637984019668;0.5502;0.9610332
0.007145052243392748;0.5502;0.96090025
0.007145052243392748;0.5543;0.95709777
0.007183466502765827;0.5543;0.95707387
0.007183466502765827;0.5552;0.95660526
0.007221880762138906;0.5552;0.95652854
0.007221880762138906;0.5561;0.9560851
0.007260295021511985;0.5561;0.9560795
0.007260295021511985;0.5631;0.9501788
0.007298709280885065;0.5631;0.9501592
0.007298709280885065;0.5655;0.9485065
0.007337123540258144;0.5655;0.9484592
0.007337123540258144;0.5661;0.9478641
0.007375537799631223;0.5661;0.94758105
0.007375537799631223;0.5682;0.9462726
0.007413952059004302;0.5682;0.9462329
0.007413952059004302;0.57;0.94460857
0.007452366318377382;0.57;0.9445521
0.007452366318377382;0.5753;0.94116354
0.007490780577750461;0.5753;0.941157
0.007490780577750461;0.5764;0.94069844
0.00752919483712354;0.5764;0.94054514
0.00752919483712354;0.5778;0.9397382
0.007567609096496619;0.5778;0.9395753
0.007567609096496619;0.5793;0.9380971
0.007606023355869699;0.5793;0.9378368
0.007606023355869699;0.5794;0.93782187
0.007721266133988936;0.5794;0.9377447
0.007721266133988936;0.5811;0.9366382
0.007759680393362016;0.5811;0.93657154
0.007759680393362016;0.5821;0.9356869
0.007798094652735095;0.5821;0.9356748
0.007798094652735095;0.5838;0.93412185
0.007836508912108174;0.5838;0.93411463
0.007836508912108174;0.5839;0.9340676
0.007874923171481253;0.5839;0.93399036
0.007874923171481253;0.5847;0.9329693
0.007913337430854333;0.5847;0.9329582
0.007913337430854333;0.5858;0.9315314
0.007951751690227412;0.5858;0.9314755
0.007951751690227412;0.5876;0.92950827
0.007990165949600492;0.5876;0.92941463
0.007990165949600492;0.5883;0.9289658
0.00806699446834665;0.5883;0.9283612
0.00806699446834665;0.5919;0.9236013
0.00810540872771973;0.5919;0.92350405
0.00810540872771973;0.592;0.9234857
0.008143822987092809;0.592;0.923342
0.008143822987092809;0.5926;0.9225173
0.008182237246465888;0.5926;0.9224576
0.008182237246465888;0.5942;0.92100304
0.008220651505838967;0.5942;0.92096996
0.008220651505838967;0.5967;0.91852975
0.008259065765212046;0.5967;0.91852283
0.008259065765212046;0.5968;0.9184499
0.008374308543331285;0.5968;0.9182848
0.008374308543331285;0.5971;0.9176954
0.008412722802704364;0.5971;0.9173159
0.008412722802704364;0.6;0.91446453
0.008451137062077443;0.6;0.91436243
0.008451137062077443;0.6003;0.9143355
0.008489551321450522;0.6003;0.914308
0.008489551321450522;0.6019;0.9125998
0.008527965580823601;0.6019;0.9125835
0.008527965580823601;0.6053;0.90910035
0.00856637984019668;0.6053;0.90906644
0.00856637984019668;0.6063;0.90808034
0.008604794099569761;0.6063;0.9080399
0.008604794099569761;0.6087;0.9052446
0.00864320835894284;0.6087;0.905148
0.00864320835894284;0.6094;0.90397376
0.00868162261831592;0.6094;0.9037327
0.00868162261831592;0.61;0.90308654
0.008758451137062077;0.61;0.9025264
0.008758451137062077;0.6124;0.90025884
0.008796865396435156;0.6124;0.90018934
0.008796865396435156;0.6126;0.90004086
0.008835279655808236;0.6126;0.8999358
0.008835279655808236;0.6137;0.89876425
0.008873693915181315;0.6137;0.89865947
0.008873693915181315;0.6153;0.89766073
0.008912108174554395;0.6153;0.89752966
0.008912108174554395;0.6161;0.89716375
0.008950522433927474;0.6161;0.8971218
0.008950522433927474;0.6181;0.8956703
0.008988936693300554;0.6181;0.89552087
0.008988936693300554;0.6186;0.89497554
0.009027350952673633;0.6186;0.894943
0.009027350952673633;0.62;0.8933645
0.009065765212046712;0.62;0.89334726
0.009065765212046712;0.621;0.8928002
0.00914259373079287;0.621;0.89233094
0.00914259373079287;0.6255;0.8875568
0.009181007990165949;0.6255;0.8875309
0.009181007990165949;0.6263;0.8864403
0.009257836508912109;0.6263;0.8857063
0.009257836508912109;0.6269;0.8846849
0.009296250768285188;0.6269;0.88455516
0.009296250768285188;0.627;0.88445663
0.009334665027658267;0.627;0.88432455
0.009334665027658267;0.6271;0.8842894
0.009373079287031346;0.6271;0.8841248
0.009373079287031346;0.6287;0.88183814
0.009411493546404425;0.6287;0.8816404
0.009411493546404425;0.6311;0.87861323
0.009449907805777504;0.6311;0.8785905
0.009449907805777504;0.6321;0.8773854
0.009488322065150583;0.6321;0.87728333
0.009488322065150583;0.6325;0.8767149
0.009565150583896743;0.6325;0.8761318
0.009565150583896743;0.6347;0.8716572
0.009603564843269822;0.6347;0.87156343
0.009603564843269822;0.6351;0.8707425
0.009641979102642901;0.6351;0.8705554
0.009641979102642901;0.6353;0.870299
0.00968039336201598;0.6353;0.8701484
0.00968039336201598;0.6357;0.8697815
0.00971880762138906;0.6357;0.86973345
0.00971880762138906;0.6358;0.8695314
0.009757221880762139;0.6358;0.86937267
0.009757221880762139;0.6365;0.8686999
0.009795636140135218;0.6365;0.8686971
0.009795636140135218;0.6367;0.8685195
0.009834050399508297;0.6367;0.86847216
0.009834050399508297;0.6397;0.86559296
0.009872464658881377;0.6397;0.8654857
0.009872464658881377;0.6423;0.86290675
0.009910878918254457;0.6423;0.8628281
0.009910878918254457;0.6446;0.8597815
0.009949293177627536;0.6446;0.85954815
0.009949293177627536;0.6467;0.85641766
0.009987707437000615;0.6467;0.8562475
0.009987707437000615;0.6469;0.8557193
0.010026121696373694;0.6469;0.85563475
0.010026121696373694;0.649;0.85297984
0.010064535955746773;0.649;0.8528539
0.010064535955746773;0.6503;0.8506273
0.010179778733866012;0.6503;0.8503946
0.010179778733866012;0.6511;0.84937704
0.010218192993239091;0.6511;0.84928817
0.010218192993239091;0.6527;0.84731054
0.01025660725261217;0.6527;0.84703207
0.01025660725261217;0.6531;0.84681165
0.010295021511985249;0.6531;0.84679997
0.010295021511985249;0.6533;0.84674686
0.010333435771358328;0.6533;0.8467456
0.010333435771358328;0.654;0.84544027
0.010371850030731407;0.654;0.8454071
0.010371850030731407;0.6542;0.8450247
0.010487092808850646;0.6542;0.844672
0.010487092808850646;0.6546;0.8442698
0.010525507068223725;0.6546;0.84379756
0.010525507068223725;0.6548;0.84347993
0.010563921327596804;0.6548;0.84321594
0.010563921327596804;0.6568;0.8390605
0.010602335586969883;0.6568;0.83904237
0.010602335586969883;0.6585;0.83602536
0.0107559926244622;0.6585;0.835394
0.0107559926244622;0.6589;0.8349582
0.01079440688383528;0.6589;0.83460456
0.01079440688383528;0.6591;0.8344151
0.01083282114320836;0.6591;0.83412874
0.01083282114320836;0.6593;0.83388567
0.010871235402581439;0.6593;0.83382237
0.010871235402581439;0.6604;0.8322381
0.010909649661954518;0.6604;0.8321402
0.010909649661954518;0.6613;0.83048517
0.010948063921327597;0.6613;0.8302783
0.010948063921327597;0.6623;0.82863086
0.010986478180700676;0.6623;0.82856816
0.010986478180700676;0.664;0.82651454
0.011024892440073755;0.664;0.82610315
0.011024892440073755;0.6645;0.8253637
0.011063306699446834;0.6645;0.825358
0.011063306699446834;0.6653;0.82453674
0.011101720958819915;0.6653;0.8240247
0.011101720958819915;0.6654;0.8239078
0.011140135218192994;0.6654;0.82374036
0.011140135218192994;0.666;0.82272214
0.011178549477566073;0.666;0.822621
0.011178549477566073;0.667;0.8210009
0.011216963736939152;0.667;0.8208834
0.011216963736939152;0.6673;0.8205841
0.011255377996312231;0.6673;0.8202621
0.011255377996312231;0.6687;0.81880265
0.01129379225568531;0.6687;0.81871086
0.01129379225568531;0.669;0.8184506
0.01133220651505839;0.669;0.81838787
0.01133220651505839;0.6703;0.8171004
0.011370620774431468;0.6703;0.8169537
0.011370620774431468;0.671;0.81636435
0.011409035033804549;0.671;0.81615883
0.011409035033804549;0.6713;0.8158703
0.011447449293177628;0.6713;0.8156596
0.011447449293177628;0.6715;0.81555927
0.011485863552550707;0.6715;0.81533706
0.011485863552550707;0.6728;0.8138755
0.011524277811923786;0.6728;0.8138622
0.011524277811923786;0.673;0.81324947
0.011601106330669944;0.673;0.8127667
0.011601106330669944;0.6745;0.81052357
0.011639520590043024;0.6745;0.8104191
0.011639520590043024;0.6746;0.8103847
0.011716349108789182;0.6746;0.8100882
0.011716349108789182;0.6749;0.809242
0.011754763368162262;0.6749;0.8090931
0.011754763368162262;0.6753;0.80845916
0.011793177627535342;0.6753;0.8082261
0.011793177627535342;0.6754;0.8082152
0.01183159188690842;0.6754;0.8081303
0.01183159188690842;0.6762;0.8073382
0.0118700061462815;0.6762;0.8072875
0.0118700061462815;0.6769;0.8069607
0.011908420405654579;0.6769;0.80694973
0.011908420405654579;0.6778;0.8063298
0.011946834665027658;0.6778;0.80630696
0.011946834665027658;0.6784;0.8055025
0.011985248924400737;0.6784;0.8054992
0.011985248924400737;0.6785;0.8054816
0.012023663183773816;0.6785;0.8054355
0.012023663183773816;0.6816;0.80305886
0.012100491702519976;0.6816;0.8028435
0.012100491702519976;0.6817;0.8027831
0.012138905961893055;0.6817;0.8027799
0.012138905961893055;0.6824;0.8024092
0.012177320221266134;0.6824;0.80238724
0.012177320221266134;0.6841;0.80153966
0.012215734480639213;0.6841;0.8013601
0.012215734480639213;0.6844;0.8012303
0.012254148740012292;0.6844;0.80115443
0.012254148740012292;0.6847;0.8007381
0.012292562999385371;0.6847;0.8005925
0.012292562999385371;0.6848;0.8005732
0.01233097725875845;0.6848;0.8005467
0.01233097725875845;0.6849;0.8004575
0.01240780577750461;0.6849;0.80029666
0.01240780577750461;0.6852;0.80014145
0.01244622003687769;0.6852;0.80005705
0.01244622003687769;0.6858;0.79944015
0.012484634296250768;0.6858;0.7994328
0.012484634296250768;0.6876;0.7957404
0.012523048555623847;0.6876;0.79545677
0.012523048555623847;0.6877;0.79510844
0.012599877074370006;0.6877;0.7946825
0.012599877074370006;0.6879;0.79435825
0.012638291333743085;0.6879;0.7938186
0.012638291333743085;0.6888;0.79255426
0.012676705593116165;0.6888;0.7925306
0.012676705593116165;0.6889;0.7923402
0.012715119852489245;0.6889;0.7922053
0.012715119852489245;0.6919;0.7886268
0.012753534111862324;0.6919;0.7884545
0.012753534111862324;0.6923;0.78764427
0.012791948371235403;0.6923;0.78743094
0.012791948371235403;0.6927;0.78692627
0.012830362630608482;0.6927;0.786553
0.012830362630608482;0.6935;0.7859081
0.01290719114935464;0.6935;0.7858577
0.01290719114935464;0.6944;0.7840483
0.012945605408727719;0.6944;0.78348553
0.012945605408727719;0.6948;0.78286487
0.0129840196681008;0.6948;0.78283376
0.0129840196681008;0.6957;0.78126544
0.013022433927473879;0.6957;0.78125536
0.013022433927473879;0.6959;0.7811338
0.013099262446220037;0.6959;0.7806361
0.013099262446220037;0.696;0.78015965
0.013176090964966195;0.696;0.77979314
0.013176090964966195;0.6974;0.7767122
0.013214505224339274;0.6974;0.77669036
0.013214505224339274;0.6978;0.77625656
0.013291333743085434;0.6978;0.776086
0.013291333743085434;0.6979;0.7760618
0.013329748002458513;0.6979;0.7759709
0.013329748002458513;0.6981;0.775786
0.013368162261831592;0.6981;0.7757678
0.013368162261831592;0.6986;0.7753744
0.013406576521204671;0.6986;0.7751951
0.013406576521204671;0.6997;0.773702
0.01344499078057775;0.6997;0.77363515
0.01344499078057775;0.7;0.77330357
0.01348340503995083;0.7;0.7732505
0.01348340503995083;0.7002;0.7729155
0.013521819299323909;0.7002;0.7727742
0.013521819299323909;0.7007;0.772169
0.013560233558696988;0.7007;0.77209634
0.013560233558696988;0.703;0.76961166
0.013598647818070068;0.703;0.7692549
0.013598647818070068;0.7033;0.7684632
0.013637062077443148;0.7033;0.7684491
0.013637062077443148;0.7034;0.7684327
0.013675476336816227;0.7034;0.76824963
0.013675476336816227;0.7037;0.7673244
0.013713890596189306;0.7037;0.7671817
0.013713890596189306;0.7039;0.76698285
0.013752304855562385;0.7039;0.76681376
0.013752304855562385;0.7044;0.7663624
0.013829133374308543;0.7044;0.76611686
0.013829133374308543;0.7051;0.7651716
0.013905961893054701;0.7051;0.7649679
0.013905961893054701;0.7056;0.7643169
0.013944376152427782;0.7056;0.7642366
0.013944376152427782;0.706;0.7641626
0.014059618930547019;0.706;0.76333594
0.014059618930547019;0.7061;0.76313114
0.014098033189920098;0.7061;0.7625086
0.014098033189920098;0.7065;0.7616068
0.014174861708666256;0.7065;0.76131654
0.014174861708666256;0.7069;0.76083934
0.014213275968039335;0.7069;0.76060474
0.014213275968039335;0.707;0.7603752
0.014251690227412416;0.707;0.7599102
0.014251690227412416;0.7072;0.75893086
0.014290104486785495;0.7072;0.75877935
0.014290104486785495;0.7073;0.7587463
0.014328518746158574;0.7073;0.7586682
0.014328518746158574;0.7086;0.7562239
0.014366933005531653;0.7086;0.7562203
0.014366933005531653;0.7092;0.7549368
0.014405347264904732;0.7092;0.7546239
0.014405347264904732;0.7099;0.75299466
0.014443761524277812;0.7099;0.752614
0.014443761524277812;0.7115;0.75049907
0.01448217578365089;0.7115;0.7503151
0.01448217578365089;0.7121;0.7499519
0.01452059004302397;0.7121;0.74988365
0.01452059004302397;0.7123;0.7494736
0.01459741856177013;0.7123;0.7490282
0.01459741856177013;0.7124;0.74902606
0.014635832821143209;0.7124;0.7488353
0.014635832821143209;0.7127;0.74852777
0.014712661339889367;0.7127;0.7483804
0.014712661339889367;0.7134;0.74670106
0.014751075599262446;0.7134;0.74664325
0.014751075599262446;0.7136;0.74616987
0.014789489858635525;0.7136;0.7459334
0.014789489858635525;0.7137;0.7458029
0.014866318377381685;0.7137;0.74560314
0.014866318377381685;0.715;0.741952
0.014904732636754764;0.715;0.7417794
0.014904732636754764;0.7152;0.74141324
0.014943146896127843;0.7152;0.741298
0.014943146896127843;0.7156;0.7406057
0.014981561155500922;0.7156;0.74041814
0.014981561155500922;0.7161;0.7397821
0.015019975414874001;0.7161;0.73969275
0.015019975414874001;0.7172;0.73761815
0.01509680393362016;0.7172;0.73740864
0.01509680393362016;0.718;0.73618567
0.015135218192993238;0.718;0.7359618
0.015135218192993238;0.7185;0.7348268
0.01517363245236632;0.7185;0.73418725
0.01517363245236632;0.7194;0.73280305
0.015212046711739398;0.7194;0.73260385
0.015212046711739398;0.72;0.73204416
0.015250460971112477;0.72;0.7320249
0.015250460971112477;0.7201;0.73199415
0.015365703749231715;0.7201;0.73142993
0.015365703749231715;0.7203;0.73061275
0.015404118008604794;0.7203;0.7304573
0.015404118008604794;0.7209;0.7293006
0.015442532267977873;0.7209;0.7292866
0.015442532267977873;0.7212;0.72909176
0.015519360786724033;0.7212;0.72877836
0.015519360786724033;0.7213;0.7285547
0.015557775046097112;0.7213;0.72850597
0.015557775046097112;0.7215;0.7281799
0.01563460356484327;0.7215;0.7280694
0.01563460356484327;0.7216;0.7277782
0.01567301782421635;0.7216;0.72763014
0.01567301782421635;0.7236;0.72456294
0.015711432083589428;0.7236;0.72441334
0.015711432083589428;0.7237;0.72421026
0.015749846342962507;0.7237;0.7241823
0.015749846342962507;0.7238;0.72411686
0.015788260602335586;0.7238;0.72407025
0.015788260602335586;0.7239;0.72396356
0.015826674861708665;0.7239;0.7238986
0.015826674861708665;0.724;0.72375846
0.015865089121081744;0.724;0.7236444
0.015865089121081744;0.7241;0.723605
0.015903503380454823;0.7241;0.72347707
0.015903503380454823;0.7248;0.7224758
0.015941917639827906;0.7248;0.7224212
0.015941917639827906;0.7249;0.7223426
0.016018746158574064;0.7249;0.72200453
0.016018746158574064;0.7253;0.7210902
0.016057160417947143;0.7253;0.7207611
0.016057160417947143;0.7257;0.7203329
0.016095574677320222;0.7257;0.7203241
0.016095574677320222;0.7258;0.72023857
0.01617240319606638;0.7258;0.72012556
0.01617240319606638;0.7263;0.7192754
0.01621081745543946;0.7263;0.71920395
0.01621081745543946;0.7268;0.7183029
0.01624923171481254;0.7268;0.7182566
0.01624923171481254;0.727;0.7178963
0.016287645974185617;0.727;0.71783626
0.016287645974185617;0.728;0.7170116
0.016326060233558697;0.728;0.7167773
0.016326060233558697;0.7285;0.71538216
0.016364474492931776;0.7285;0.7152086
0.016364474492931776;0.7296;0.7138474
0.016402888752304855;0.7296;0.71380943
0.016402888752304855;0.7303;0.71314573
0.016479717271051013;0.7303;0.7128323
0.016479717271051013;0.7309;0.7122225
0.016518131530424092;0.7309;0.7120687
0.016518131530424092;0.7315;0.7114026
0.01655654578979717;0.7315;0.7110501
0.01655654578979717;0.7326;0.70908046
0.016594960049170254;0.7326;0.7089789
0.016594960049170254;0.7327;0.70893526
0.016633374308543333;0.7327;0.70890087
0.016633374308543333;0.7328;0.70879203
0.01667178856791641;0.7328;0.70876384
0.01667178856791641;0.7339;0.7074139
0.01674861708666257;0.7339;0.7067986
0.01674861708666257;0.7345;0.70624155
0.01678703134603565;0.7345;0.70617735
0.01678703134603565;0.7348;0.705659
0.016825445605408728;0.7348;0.7055106
0.016825445605408728;0.735;0.7051059
0.016863859864781807;0.735;0.70508957
0.016863859864781807;0.7351;0.70483154
0.016902274124154886;0.7351;0.70468
0.016902274124154886;0.7353;0.70408267
0.016979102642901044;0.7353;0.70373726
0.016979102642901044;0.7356;0.7035274
0.017017516902274123;0.7356;0.70346856
0.017017516902274123;0.7361;0.7028247
0.017055931161647202;0.7361;0.70278096
0.017055931161647202;0.7366;0.7014901
0.01709434542102028;0.7366;0.7013145
0.01709434542102028;0.7368;0.70096695
0.01713275968039336;0.7368;0.7009631
0.01713275968039336;0.7375;0.69986594
0.01717117393976644;0.7375;0.6998415
0.01717117393976644;0.7395;0.6984552
0.0172480024585126;0.7395;0.6983905
0.0172480024585126;0.7401;0.69810003
0.01728641671788568;0.7401;0.6979037
0.01728641671788568;0.7402;0.69784385
0.01732483097725876;0.7402;0.69776696
0.01732483097725876;0.7405;0.6974601
0.01736324523663184;0.7405;0.6970205
0.01736324523663184;0.7406;0.69701785
0.017401659496004918;0.7406;0.69701684
0.017401659496004918;0.7409;0.696694
0.017440073755377997;0.7409;0.69664294
0.017440073755377997;0.7411;0.69653004
0.017478488014751076;0.7411;0.6965234
0.017478488014751076;0.7413;0.6962685
0.017555316533497234;0.7413;0.6962147
0.017555316533497234;0.7421;0.6956495
0.017593730792870313;0.7421;0.695635
0.017593730792870313;0.7425;0.69538486
0.01767055931161647;0.7425;0.69535565
0.01767055931161647;0.743;0.69496953
0.01770897357098955;0.743;0.69495654
0.01770897357098955;0.7431;0.69493836
0.01778580208973571;0.7431;0.69488287
0.01778580208973571;0.7432;0.6948163
0.01782421634910879;0.7432;0.69479316
0.01782421634910879;0.7433;0.6947876
0.01786263060848187;0.7433;0.6947701
0.01786263060848187;0.7439;0.6945477
0.01790104486785495;0.7439;0.694535
0.01790104486785495;0.7441;0.694358
0.017939459127228028;0.7441;0.6943553
0.017939459127228028;0.7442;0.6941079
0.017977873386601107;0.7442;0.69410086
0.017977873386601107;0.7443;0.6940573
0.018016287645974186;0.7443;0.69403374
0.018016287645974186;0.7444;0.6940254
0.018054701905347265;0.7444;0.6940248
0.018054701905347265;0.7445;0.6939505
0.018093116164720344;0.7445;0.6939108
0.018093116164720344;0.745;0.69365394
0.018131530424093423;0.745;0.6935667
0.018131530424093423;0.7451;0.6935344
0.01820835894283958;0.7451;0.6934683
0.01820835894283958;0.7457;0.6932982
0.01828518746158574;0.7457;0.6932099
0.01828518746158574;0.7458;0.6932059
0.01832360172095882;0.7458;0.69316095
0.01832360172095882;0.7468;0.69310695
0.018362015980331898;0.7468;0.69303966
0.018362015980331898;0.7469;0.69301254
0.018400430239704977;0.7469;0.6929966
0.018400430239704977;0.747;0.6929872
0.018515673017824218;0.747;0.6929425
0.018515673017824218;0.7474;0.69268113
0.018554087277197297;0.7474;0.69266987
0.018554087277197297;0.7478;0.69243795
0.018592501536570376;0.7478;0.69236076
0.018592501536570376;0.7482;0.69218373
0.018630915795943455;0.7482;0.6921832
0.018630915795943455;0.7484;0.69216
0.018707744314689613;0.7484;0.6920803
0.018707744314689613;0.7486;0.6919648
0.018746158574062692;0.7486;0.6919161
0.018746158574062692;0.7489;0.6917872
0.01889981561155501;0.7489;0.6915147
0.01889981561155501;0.749;0.6915064
0.018938229870928087;0.749;0.69143736
0.018938229870928087;0.7491;0.69141793
0.018976644130301167;0.7491;0.6913942
0.018976644130301167;0.7492;0.69134086
0.019015058389674246;0.7492;0.69131976
0.019015058389674246;0.7494;0.69123137
0.019053472649047325;0.7494;0.69120795
0.019053472649047325;0.7495;0.691128
0.019091886908420407;0.7495;0.6911016
0.019091886908420407;0.7498;0.690973
0.019245543945912724;0.7498;0.6907876
0.019245543945912724;0.75;0.6907646
0.01932237246465888;0.75;0.6906313
0.01932237246465888;0.7502;0.69050235
0.01939920098340504;0.7502;0.69043905
0.01939920098340504;0.7503;0.69036496
0.019514443761524277;0.7503;0.6902557
0.019514443761524277;0.7504;0.690217
0.019552858020897356;0.7504;0.6902004
0.019552858020897356;0.7508;0.6898462
0.019591272280270435;0.7508;0.6898442
0.019591272280270435;0.7514;0.68938345
0.019629686539643514;0.7514;0.6891679
0.019629686539643514;0.7515;0.6891334
0.019668100799016593;0.7515;0.68907005
0.019668100799016593;0.7517;0.68892294
0.019744929317762755;0.7517;0.6887969
0.019744929317762755;0.7518;0.6887912
0.019821757836508913;0.7518;0.6886971
0.019821757836508913;0.7525;0.6882927
0.01993700061462815;0.7525;0.6878412
0.01993700061462815;0.7528;0.68775636
0.01997541487400123;0.7528;0.6876764
0.01997541487400123;0.7531;0.687555
0.02001382913337431;0.7531;0.68755305
0.02001382913337431;0.7535;0.68743026
0.020090657652120467;0.7535;0.68712246
0.020090657652120467;0.7536;0.68706274
0.020129071911493546;0.7536;0.6868733
0.020129071911493546;0.7537;0.6868099
0.020167486170866625;0.7537;0.6867708
0.020167486170866625;0.7538;0.6866638
0.020205900430239704;0.7538;0.6866106
0.020205900430239704;0.7539;0.6865921
0.020244314689612783;0.7539;0.68658483
0.020244314689612783;0.7541;0.6864888
0.020282728948985862;0.7541;0.6863256
0.020282728948985862;0.7544;0.6862442
0.020321143208358945;0.7544;0.6862343
0.020321143208358945;0.7545;0.6861641
0.020397971727105103;0.7545;0.68610203
0.020397971727105103;0.7548;0.68590015
0.02055162876459742;0.7548;0.68525034
0.02055162876459742;0.7551;0.68516773
0.020628457283343577;0.7551;0.6850623
0.020628457283343577;0.7555;0.68494165
0.020666871542716656;0.7555;0.6847814
0.020666871542716656;0.7556;0.684683
0.020705285802089735;0.7556;0.68457407
0.020705285802089735;0.7558;0.6844923
0.020743700061462814;0.7558;0.68443954
0.020743700061462814;0.7561;0.6842268
0.020820528580208972;0.7561;0.6840894
0.020820528580208972;0.7562;0.6840481
0.02089735709895513;0.7562;0.6836879
0.02089735709895513;0.7564;0.6835541
0.02093577135832821;0.7564;0.68341035
0.02093577135832821;0.7565;0.6832758
0.02101259987707437;0.7565;0.68313354
0.02101259987707437;0.7569;0.6830169
0.02105101413644745;0.7569;0.6828746
0.02105101413644745;0.757;0.6828608
0.02108942839582053;0.757;0.68282914
0.02108942839582053;0.7572;0.68276286
0.02112784265519361;0.7572;0.68264735
0.02112784265519361;0.7574;0.6824729
0.021166256914566688;0.7574;0.68240714
0.021166256914566688;0.7575;0.68236643
0.021319913952059004;0.7575;0.6819296
0.021319913952059004;0.7579;0.6817203
0.02143515673017824;0.7579;0.6815624
0.02143515673017824;0.7595;0.6797659
0.02147357098955132;0.7595;0.6795574
0.02147357098955132;0.7609;0.6784769
0.0215119852489244;0.7609;0.67844474
0.0215119852489244;0.7611;0.6783263
0.02155039950829748;0.7611;0.67809063
0.02155039950829748;0.7613;0.6777478
0.02162722802704364;0.7613;0.6776968
0.02162722802704364;0.7614;0.67755616
0.02166564228641672;0.7614;0.6775378
0.02166564228641672;0.7615;0.6774803
0.021704056545789798;0.7615;0.6773827
0.021704056545789798;0.7619;0.6770472
0.021742470805162877;0.7619;0.67704326
0.021742470805162877;0.7622;0.67697287
0.021819299323909035;0.7622;0.67696965
0.021819299323909035;0.7627;0.6762095
0.021896127842655193;0.7627;0.67610437
0.021896127842655193;0.7628;0.67599916
0.021934542102028273;0.7628;0.67586905
0.021934542102028273;0.7635;0.67558944
0.02197295636140135;0.7635;0.6755267
0.02197295636140135;0.764;0.67523855
0.02201137062077443;0.764;0.6752135
0.02201137062077443;0.7644;0.6748912
0.02204978488014751;0.7644;0.6748781
0.02204978488014751;0.7654;0.6742419
0.02208819913952059;0.7654;0.674185
0.02208819913952059;0.7658;0.67393404
0.022126613398893668;0.7658;0.6738557
0.022126613398893668;0.7659;0.6737342
0.022165027658266747;0.7659;0.6737022
0.022165027658266747;0.7665;0.67341787
0.02224185617701291;0.7665;0.6733564
0.02224185617701291;0.768;0.67275625
0.022280270436385988;0.768;0.67270064
0.022280270436385988;0.7681;0.6726919
0.022318684695759067;0.7681;0.6726092
0.022318684695759067;0.7696;0.6718206
0.022357098955132146;0.7696;0.671794
0.022357098955132146;0.7699;0.6715945
0.022395513214505225;0.7699;0.6715363
0.022395513214505225;0.7701;0.6714315
0.02258758451137062;0.7701;0.6712182
0.02258758451137062;0.7707;0.6707891
0.022741241548862937;0.7707;0.6705004
0.022741241548862937;0.771;0.6698827
0.022779655808236016;0.771;0.6695693
0.022779655808236016;0.7711;0.6694666
0.022818070067609098;0.7711;0.66943824
0.022818070067609098;0.7716;0.66906536
0.022856484326982177;0.7716;0.6688373
0.022856484326982177;0.7718;0.6685395
0.022894898586355256;0.7718;0.6684335
0.022894898586355256;0.7719;0.66843235
0.023010141364474494;0.7719;0.6682929
0.023010141364474494;0.772;0.6682861
0.023048555623847573;0.772;0.66825306
0.023048555623847573;0.7728;0.66693807
0.02316379840196681;0.7728;0.666733
0.02316379840196681;0.7733;0.6658893
0.023279041180086047;0.7733;0.6656821
0.023279041180086047;0.7734;0.6656535
0.023394283958205284;0.7734;0.66517514
0.023394283958205284;0.7738;0.66487783
0.023432698217578363;0.7738;0.664752
0.023432698217578363;0.7743;0.66377103
0.023547940995697604;0.7743;0.6637058
0.023547940995697604;0.7745;0.6636527
0.023624769514443762;0.7745;0.6635547
0.023624769514443762;0.7748;0.6630786
0.02366318377381684;0.7748;0.6630112
0.02366318377381684;0.775;0.6628453
0.02370159803318992;0.775;0.6628305
0.02370159803318992;0.7752;0.66265213
0.023740012292563;0.7752;0.6626261
0.023740012292563;0.7753;0.66262203
0.02377842655193608;0.7753;0.6625731
0.02377842655193608;0.7759;0.6620458
0.023816840811309158;0.7759;0.66154
0.023816840811309158;0.7761;0.66120136
0.023855255070682237;0.7761;0.66108483
0.023855255070682237;0.7762;0.66105384
0.023932083589428395;0.7762;0.660825
0.023932083589428395;0.7769;0.6603059
0.023970497848801474;0.7769;0.6602519
0.023970497848801474;0.7776;0.65985227
0.024008912108174553;0.7776;0.65936273
0.024008912108174553;0.7778;0.6593058
0.024047326367547632;0.7778;0.6592445
0.024047326367547632;0.778;0.6591629
0.024085740626920715;0.778;0.6590416
0.024085740626920715;0.7782;0.6588799
0.024124154886293794;0.7782;0.65881866
0.024124154886293794;0.7783;0.6587008
0.024162569145666873;0.7783;0.6585227
0.024162569145666873;0.7795;0.6574289
0.02423939766441303;0.7795;0.6571277
0.02423939766441303;0.7796;0.65711135
0.02427781192378611;0.7796;0.65698177
0.02427781192378611;0.7802;0.65662473
0.024354640442532268;0.7802;0.65652055
0.024354640442532268;0.7803;0.6565125
0.024393054701905347;0.7803;0.6563287
0.024393054701905347;0.7816;0.6549891
0.024431468961278426;0.7816;0.6549112
0.024431468961278426;0.7823;0.6542875
0.024546711739397663;0.7823;0.6538487
0.024546711739397663;0.7824;0.65380085
0.02462354025814382;0.7824;0.6533039
0.02462354025814382;0.7826;0.65297633
0.0246619545175169;0.7826;0.6528498
0.0246619545175169;0.7831;0.6525184
0.024700368776889983;0.7831;0.6524324
0.024700368776889983;0.7835;0.6520721
0.02477719729563614;0.7835;0.6519757
0.02477719729563614;0.7838;0.6514245
0.0248540258143823;0.7838;0.65139234
0.0248540258143823;0.784;0.6513072
0.02489244007375538;0.784;0.65128
0.02489244007375538;0.7841;0.651206
0.024969268592501537;0.7841;0.6510228
0.024969268592501537;0.7844;0.6508745
0.025007682851874616;0.7844;0.6508416
0.025007682851874616;0.785;0.64987844
0.025046097111247695;0.785;0.64978254
0.025046097111247695;0.7853;0.64954776
0.025161339889366932;0.7853;0.6492891
0.025161339889366932;0.7862;0.6486147
0.02519975414874001;0.7862;0.6485428
0.02519975414874001;0.7871;0.6476776
0.02523816840811309;0.7871;0.64747775
0.02523816840811309;0.7872;0.6472682
0.02539182544560541;0.7872;0.6466768
0.02539182544560541;0.7873;0.64663607
0.025468653964351568;0.7873;0.64640397
0.025468653964351568;0.788;0.6459685
0.025507068223724647;0.788;0.6459514
0.025507068223724647;0.7881;0.6457983
0.025545482483097726;0.7881;0.6457369
0.025545482483097726;0.7882;0.6456708
0.025583896742470805;0.7882;0.64561236
0.025583896742470805;0.7884;0.64545256
0.025622311001843884;0.7884;0.64540195
0.025622311001843884;0.7885;0.6453313
0.025660725261216964;0.7885;0.6452005
0.025660725261216964;0.7886;0.6451058
0.025699139520590043;0.7886;0.64505523
0.025699139520590043;0.7887;0.64502984
0.02573755377996312;0.7887;0.64475816
0.02573755377996312;0.789;0.64441174
0.0257759680393362;0.789;0.64421093
0.0257759680393362;0.7891;0.64421016
0.02581438229870928;0.7891;0.64408773
0.02581438229870928;0.7898;0.6436062
0.025891210817455438;0.7898;0.6433455
0.025891210817455438;0.79;0.64326376
0.025929625076828517;0.79;0.6432609
0.025929625076828517;0.7902;0.64308876
0.02600645359557468;0.7902;0.64267516
0.02600645359557468;0.7906;0.6422019
0.026083282114320837;0.7906;0.6419337
0.026083282114320837;0.7913;0.64124113
0.026121696373693916;0.7913;0.64120495
0.026121696373693916;0.7915;0.6410193
0.026236939151813153;0.7915;0.64072996
0.026236939151813153;0.7924;0.6402484
0.026275353411186232;0.7924;0.64010376
0.026275353411186232;0.7926;0.63998
0.02631376767055931;0.7926;0.63996637
0.02631376767055931;0.7929;0.6397591
0.02635218192993239;0.7929;0.639694
0.02635218192993239;0.7976;0.6365774
0.02639059618930547;0.7976;0.63654613
0.02639059618930547;0.7985;0.6352642
0.02642901044867855;0.7985;0.6351484
0.02642901044867855;0.7991;0.63463426
0.026467424708051628;0.7991;0.63454723
0.026467424708051628;0.7995;0.63379794
0.026505838967424707;0.7995;0.63345015
0.026505838967424707;0.8003;0.632536
0.026544253226797786;0.8003;0.63238245
0.026544253226797786;0.8007;0.6316562
0.026582667486170868;0.8007;0.6316273
0.026582667486170868;0.8012;0.6309467
0.026621081745543947;0.8012;0.63087046
0.026621081745543947;0.8014;0.6306586
0.026659496004917026;0.8014;0.6306048
0.026659496004917026;0.8015;0.63046795
0.026697910264290105;0.8015;0.6303431
0.026697910264290105;0.8016;0.6302898
0.026736324523663185;0.8016;0.6302281
0.026736324523663185;0.8021;0.62962717
0.026774738783036264;0.8021;0.6294913
0.026774738783036264;0.803;0.6286652
0.026813153042409343;0.803;0.62866014
0.026813153042409343;0.8036;0.62845504
0.026851567301782422;0.8036;0.6284125
0.026851567301782422;0.8043;0.62762666
0.02696681007990166;0.8043;0.62756145
0.02696681007990166;0.8045;0.62735105
0.027043638598647817;0.8045;0.62730926
0.027043638598647817;0.8047;0.62693095
0.027120467117393975;0.8047;0.6267674
0.027120467117393975;0.8048;0.6266955
0.027158881376767054;0.8048;0.6266356
0.027158881376767054;0.8052;0.62600315
0.027197295636140137;0.8052;0.625885
0.027197295636140137;0.8053;0.62587816
0.027312538414259374;0.8053;0.6256549
0.027312538414259374;0.8056;0.6253189
0.027350952673632453;0.8056;0.62531656
0.027350952673632453;0.806;0.6243315
0.027389366933005532;0.806;0.6242518
0.027389366933005532;0.8064;0.6234009
0.02746619545175169;0.8064;0.6233573
0.02746619545175169;0.8067;0.6229303
0.02750460971112477;0.8067;0.6227269
0.02750460971112477;0.807;0.62237966
0.02754302397049785;0.807;0.6222035
0.02754302397049785;0.8073;0.6215694
0.027658266748617086;0.8073;0.6213143
0.027658266748617086;0.8076;0.6211847
0.027696681007990165;0.8076;0.6209676
0.027696681007990165;0.8081;0.62009543
0.027773509526736323;0.8081;0.6200214
0.027773509526736323;0.8083;0.6199709
0.027811923786109402;0.8083;0.619892
0.027811923786109402;0.8092;0.6190028
0.027850338045482485;0.8092;0.61871445
0.027850338045482485;0.8094;0.61845964
0.027888752304855564;0.8094;0.61810744
0.027888752304855564;0.8097;0.6179616
0.027927166564228643;0.8097;0.61775357
0.027927166564228643;0.8098;0.61766
0.0280039950829748;0.8098;0.6175618
0.0280039950829748;0.8101;0.61733294
0.02804240934234788;0.8101;0.6172505
0.02804240934234788;0.8104;0.6169997
0.02808082360172096;0.8104;0.61695415
0.02808082360172096;0.8106;0.6166927
0.028119237861094038;0.8106;0.616679
0.028119237861094038;0.8109;0.61597675
0.028157652120467117;0.8109;0.61597484
0.028157652120467117;0.811;0.615968
0.028196066379840196;0.811;0.6159033
0.028196066379840196;0.8116;0.6157156
0.028234480639213275;0.8116;0.61562693
0.028234480639213275;0.8119;0.6153688
0.028272894898586354;0.8119;0.615056
0.028272894898586354;0.812;0.61502016
0.028311309157959434;0.812;0.61483204
0.028311309157959434;0.8125;0.61427045
0.028349723417332513;0.8125;0.614195
0.028349723417332513;0.8127;0.6137195
0.02838813767670559;0.8127;0.6135794
0.02838813767670559;0.8131;0.6130711
0.02842655193607867;0.8131;0.61295545
0.02842655193607867;0.8141;0.61186326
0.028464966195451753;0.8141;0.6117964
0.028464966195451753;0.8143;0.61162
0.02858020897357099;0.8143;0.6112134
0.02858020897357099;0.8147;0.6111282
0.02861862323294407;0.8147;0.6110444
0.02861862323294407;0.8151;0.6109296
0.02865703749231715;0.8151;0.61090136
0.02865703749231715;0.816;0.610663
0.028695451751690228;0.816;0.6106396
0.028695451751690228;0.8162;0.6103547
0.028733866011063307;0.8162;0.6102902
0.028733866011063307;0.8164;0.60962456
0.028772280270436386;0.8164;0.60946673
0.028772280270436386;0.8166;0.6093981
0.028810694529809465;0.8166;0.60933733
0.028810694529809465;0.8167;0.6089619
0.028849108789182544;0.8167;0.60888773
0.028849108789182544;0.8168;0.60880303
0.028925937307928702;0.8168;0.6085191
0.028925937307928702;0.8176;0.6080705
0.02900276582667486;0.8176;0.6080055
0.02900276582667486;0.8177;0.60794294
0.02904118008604794;0.8177;0.60785466
0.02904118008604794;0.8178;0.6078053
0.029079594345421022;0.8178;0.6076761
0.029079594345421022;0.8179;0.60764426
0.0291180086047941;0.8179;0.60734415
0.0291180086047941;0.8184;0.6062685
0.02915642286416718;0.8184;0.60625994
0.02915642286416718;0.8185;0.6059161
0.029233251382913338;0.8185;0.6054599
0.029233251382913338;0.8188;0.6049579
0.029271665642286417;0.8188;0.60481626
0.029271665642286417;0.8189;0.60461074
0.029348494161032575;0.8189;0.604586
0.029348494161032575;0.819;0.6044532
0.029386908420405655;0.819;0.6043947
0.029386908420405655;0.8193;0.6039169
0.02950215119852489;0.8193;0.6028283
0.02950215119852489;0.8196;0.602574
0.02961739397664413;0.8196;0.602316
0.02961739397664413;0.8198;0.6020852
0.02969422249539029;0.8198;0.60196686
0.02969422249539029;0.8199;0.60196126
0.02973263675476337;0.8199;0.6019256
0.02973263675476337;0.82;0.6018098
0.029809465273509528;0.82;0.6015328
0.029809465273509528;0.8201;0.60133165
0.029847879532882607;0.8201;0.6012278
0.029847879532882607;0.8202;0.60118836
0.029924708051628765;0.8202;0.60078967
0.029924708051628765;0.8203;0.60073406
0.029963122311001844;0.8203;0.6006736
0.029963122311001844;0.8204;0.6006576
0.03011677934849416;0.8204;0.60042167
0.03011677934849416;0.8205;0.60006773
0.03015519360786724;0.8205;0.5999644
0.03015519360786724;0.8209;0.5996066
0.030232022126613398;0.8209;0.59922147
0.030232022126613398;0.821;0.5989645
0.03034726490473264;0.821;0.5982572
0.03034726490473264;0.8211;0.59782255
0.030385679164105717;0.8211;0.59762913
0.030385679164105717;0.8214;0.59754413
0.030424093423478796;0.8214;0.59711504
0.030424093423478796;0.8218;0.596518
0.030500921942224955;0.8218;0.5963946
0.030500921942224955;0.8221;0.59529096
0.03065457897971727;0.8221;0.5949847
0.03065457897971727;0.8227;0.5937551
0.03069299323909035;0.8227;0.59370863
0.03069299323909035;0.8228;0.5937008
0.030769821757836508;0.8228;0.59359646
0.030769821757836508;0.8232;0.5932947
0.030846650276582666;0.8232;0.5929004
0.030846650276582666;0.8234;0.5926221
0.030885064535955745;0.8234;0.5919392
0.030885064535955745;0.8239;0.59114194
0.030923478795328824;0.8239;0.591098
0.030923478795328824;0.8241;0.5906238
0.030961893054701907;0.8241;0.59046316
0.030961893054701907;0.8245;0.5902899
0.031000307314074986;0.8245;0.59008485
0.031000307314074986;0.8246;0.5899259
0.031038721573448065;0.8246;0.5899126
0.031038721573448065;0.8248;0.5898909
0.031115550092194223;0.8248;0.589507
0.031115550092194223;0.8249;0.5894454
0.031153964351567302;0.8249;0.5892461
0.031153964351567302;0.825;0.589216
0.03123079287031346;0.825;0.588731
0.03123079287031346;0.8251;0.5882443
0.03130762138905962;0.8251;0.58759534
0.03130762138905962;0.8252;0.58751196
0.0313460356484327;0.8252;0.5874894
0.0313460356484327;0.8254;0.5871944
0.031422864167178856;0.8254;0.58699095
0.031422864167178856;0.8267;0.58493
0.031461278426551935;0.8267;0.58487314
0.031461278426551935;0.8268;0.58486944
0.03153810694529809;0.8268;0.58405024
0.03153810694529809;0.8273;0.5827087
0.03157652120467117;0.8273;0.58269054
0.03157652120467117;0.8275;0.5823893
0.03161493546404425;0.8275;0.5821489
0.03161493546404425;0.8276;0.5816513
0.03165334972341733;0.8276;0.5814561
0.03165334972341733;0.8278;0.5812203
0.03169176398279041;0.8278;0.5810584
0.03169176398279041;0.8279;0.58069414
0.03173017824216349;0.8279;0.5806457
0.03173017824216349;0.828;0.58054334
0.03176859250153657;0.828;0.5803377
0.03176859250153657;0.8283;0.57976675
0.03180700676090965;0.8283;0.5795815
0.03180700676090965;0.8284;0.57934093
0.031845421020282726;0.8284;0.5791073
0.031845421020282726;0.8285;0.579075
0.03188383527965581;0.8285;0.5788121
0.03188383527965581;0.8287;0.57849354
0.03192224953902889;0.8287;0.5781503
0.03192224953902889;0.8293;0.5768575
0.03199907805777505;0.8293;0.57677007
0.03199907805777505;0.8294;0.57668436
0.03203749231714813;0.8294;0.5766333
0.03203749231714813;0.8296;0.5760228
0.03207590657652121;0.8296;0.5759239
0.03207590657652121;0.8299;0.5755738
0.032114320835894286;0.8299;0.5755733
0.032114320835894286;0.8301;0.57488495
0.032191149354640444;0.8301;0.5746612
0.032191149354640444;0.8304;0.5743835
0.0322679778733866;0.8304;0.57425344
0.0322679778733866;0.8306;0.57400024
0.03230639213275968;0.8306;0.57396406
0.03230639213275968;0.8309;0.5729513
0.03234480639213276;0.8309;0.57282317
0.03234480639213276;0.831;0.57218647
0.03242163491087892;0.831;0.57182044
0.03242163491087892;0.8314;0.5714278
0.03249846342962508;0.8314;0.57111543
0.03249846342962508;0.8315;0.57062346
0.032575291948371235;0.8315;0.57001907
0.032575291948371235;0.8317;0.569448
0.032613706207744314;0.8317;0.56933177
0.032613706207744314;0.8322;0.5690455
0.03265212046711739;0.8322;0.5689989
0.03265212046711739;0.8328;0.5679747
0.03269053472649047;0.8328;0.5677431
0.03269053472649047;0.8331;0.56707615
0.03276736324523663;0.8331;0.56647485
0.03276736324523663;0.8339;0.56510127
0.03284419176398279;0.8339;0.564706
0.03284419176398279;0.8342;0.5640012
0.03292102028272895;0.8342;0.563345
0.03292102028272895;0.835;0.5620656
0.032959434542102026;0.835;0.5620089
0.032959434542102026;0.8353;0.5611407
0.033036263060848184;0.8353;0.56057525
0.033036263060848184;0.8354;0.56020224
0.03307467732022126;0.8354;0.5602002
0.03307467732022126;0.8355;0.56011915
0.03315150583896743;0.8355;0.55958694
0.03315150583896743;0.8359;0.55917436
0.03318992009834051;0.8359;0.55897653
0.03318992009834051;0.8362;0.5579846
0.03349723417332514;0.8362;0.55737746
0.03349723417332514;0.8364;0.55726147
0.0335740626920713;0.8364;0.5569797
0.0335740626920713;0.8365;0.5567969
0.03361247695144438;0.8365;0.5566526
0.03361247695144438;0.8367;0.5560062
0.033650891210817456;0.8367;0.5557946
0.033650891210817456;0.8368;0.55527705
0.033689305470190535;0.8368;0.5547015
0.033689305470190535;0.837;0.5546194
0.03376613398893669;0.837;0.5540096
0.03376613398893669;0.8371;0.5539713
0.03384296250768285;0.8371;0.5523028
0.03384296250768285;0.8372;0.5521562
0.03388137676705593;0.8372;0.55167544
0.03388137676705593;0.8374;0.5514769
0.03395820528580209;0.8374;0.55122936
0.03395820528580209;0.8377;0.5508828
0.03399661954517517;0.8377;0.5507974
0.03399661954517517;0.8378;0.5506947
0.03403503380454825;0.8378;0.5505179
0.03403503380454825;0.8381;0.54989266
0.034073448063921326;0.8381;0.54971105
0.034073448063921326;0.8383;0.54943
0.034111862323294405;0.8383;0.54926556
0.034111862323294405;0.8391;0.5478778
0.034150276582667484;0.8391;0.5477771
0.034150276582667484;0.8392;0.54767376
0.03426551936078672;0.8392;0.5469293
0.03426551936078672;0.8393;0.5469204
0.034380762138905965;0.8393;0.54568726
0.034380762138905965;0.8394;0.54556257
0.034419176398279044;0.8394;0.54534346
0.034419176398279044;0.8395;0.5452621
0.034457590657652123;0.8395;0.5451479
0.034457590657652123;0.8396;0.54500115
0.0344960049170252;0.8396;0.54495054
0.0344960049170252;0.8399;0.5447027
0.03457283343577136;0.8399;0.5443115
0.03457283343577136;0.84;0.54412585
0.03461124769514444;0.84;0.5439815
0.03461124769514444;0.8402;0.5435136
0.0346880762138906;0.8402;0.5432769
0.0346880762138906;0.8407;0.5423779
0.03472649047326368;0.8407;0.5422099
0.03472649047326368;0.8408;0.5420407
0.034764904732636756;0.8408;0.54200923
0.034764904732636756;0.8415;0.5396877
0.034803318992009835;0.8415;0.53954726
0.034803318992009835;0.8416;0.5394428
0.034841733251382914;0.8416;0.539276
0.034841733251382914;0.8418;0.53920126
0.03488014751075599;0.8418;0.53914285
0.03488014751075599;0.8419;0.5390581
0.03491856177012907;0.8419;0.53889585
0.03491856177012907;0.8422;0.5382404
0.03503380454824831;0.8422;0.53789043
0.03503380454824831;0.8423;0.53741425
0.03507221880762139;0.8423;0.53721035
0.03507221880762139;0.8425;0.5370371
0.03511063306699447;0.8425;0.53703314
0.03511063306699447;0.8426;0.5370235
0.03514904732636755;0.8426;0.5368592
0.03514904732636755;0.8427;0.5365171
0.035187461585740626;0.8427;0.5361162
0.035187461585740626;0.8436;0.5350037
0.035225875845113705;0.8436;0.5349067
0.035225875845113705;0.8438;0.53457737
0.035264290104486784;0.8438;0.53409606
0.035264290104486784;0.8445;0.5327874
0.0354179471419791;0.8445;0.5319135
0.0354179471419791;0.8447;0.5318262
0.03553318992009834;0.8447;0.5316276
0.03553318992009834;0.8452;0.530786
0.03557160417947142;0.8452;0.530727
0.03557160417947142;0.8456;0.5303351
0.035610018438844496;0.8456;0.53032404
0.035610018438844496;0.8461;0.5295967
0.03564843269821758;0.8461;0.52937096
0.03564843269821758;0.8466;0.52858734
0.03568684695759066;0.8466;0.5282918
0.03568684695759066;0.8467;0.5282637
0.03572526121696374;0.8467;0.5281079
0.03572526121696374;0.8472;0.5274865
0.0358020897357099;0.8472;0.52703357
0.0358020897357099;0.8475;0.5265402
0.03584050399508298;0.8475;0.5264738
0.03584050399508298;0.8476;0.5260569
0.035878918254456056;0.8476;0.5259832
0.035878918254456056;0.8484;0.52486944
0.035955746773202214;0.8484;0.52467245
0.035955746773202214;0.8485;0.5245989
0.03599416103257529;0.8485;0.52454275
0.03599416103257529;0.8486;0.52436054
0.03607098955132145;0.8486;0.52405345
0.03607098955132145;0.8489;0.5234504
0.03610940381069453;0.8489;0.52333134
0.03610940381069453;0.8491;0.522873
0.03618623232944069;0.8491;0.52185065
0.03618623232944069;0.8493;0.5215173
0.03626306084818685;0.8493;0.5212919
0.03626306084818685;0.8496;0.5202298
0.036339889366933005;0.8496;0.51990104
0.036339889366933005;0.8497;0.51989657
0.03641671788567916;0.8497;0.5195586
0.03641671788567916;0.85;0.5190669
0.03649354640442532;0.85;0.5189813
0.03649354640442532;0.8504;0.5186452
0.03657037492317148;0.8504;0.5177057
0.03657037492317148;0.851;0.51611865
0.03668561770129072;0.851;0.51579577
0.03668561770129072;0.8512;0.5155679
0.036800860479409954;0.8512;0.51494724
0.036800860479409954;0.8515;0.51422346
0.03687768899815612;0.8515;0.5141194
0.03687768899815612;0.8521;0.5126694
0.036992931776275356;0.8521;0.512338
0.036992931776275356;0.8523;0.5120709
0.037031346035648435;0.8523;0.51203775
0.037031346035648435;0.8525;0.51187277
0.037069760295021514;0.8525;0.5115525
0.037069760295021514;0.8526;0.5112216
0.03710817455439459;0.8526;0.51085883
0.03710817455439459;0.8527;0.5108538
0.03714658881376767;0.8527;0.51076615
0.03714658881376767;0.8528;0.5107621
0.03718500307314075;0.8528;0.51037085
0.03718500307314075;0.8529;0.51020885
0.03722341733251383;0.8529;0.509992
0.03722341733251383;0.8533;0.5094563
0.03730024585125999;0.8533;0.5092637
0.03730024585125999;0.8534;0.5091066
0.03733866011063307;0.8534;0.5088844
0.03733866011063307;0.8536;0.5083397
0.03737707437000615;0.8536;0.50833094
0.03737707437000615;0.8537;0.508226
0.037415488629379226;0.8537;0.50821286
0.037415488629379226;0.8545;0.507599
0.037453902888752305;0.8545;0.5075667
0.037453902888752305;0.8552;0.5060256
0.03753073140749846;0.8552;0.5057497
0.03753073140749846;0.8553;0.50566196
0.03760755992624462;0.8553;0.5055989
0.03760755992624462;0.8554;0.5055799
0.0376459741856177;0.8554;0.50557363
0.0376459741856177;0.8558;0.5049533
0.03768438844499078;0.8558;0.5049163
0.03768438844499078;0.8566;0.5044515
0.03772280270436386;0.8566;0.50442964
0.03772280270436386;0.8567;0.5042448
0.03776121696373694;0.8567;0.5042378
0.03776121696373694;0.8573;0.5033399
0.037838045482483096;0.8573;0.50275916
0.037838045482483096;0.8579;0.5023049
0.037876459741856175;0.8579;0.5023012
0.037876459741856175;0.8585;0.5017364
0.037914874001229254;0.8585;0.50171936
0.037914874001229254;0.8587;0.50155246
0.03795328826060233;0.8587;0.5015328
0.03795328826060233;0.8598;0.50097156
0.03799170251997541;0.8598;0.50094056
0.03799170251997541;0.862;0.50028896
0.03803011677934849;0.862;0.5000932
0.03803011677934849;0.8624;0.49986476
0.03806853103872157;0.8624;0.4998329
0.03806853103872157;0.8632;0.4991114
0.038145359557467735;0.8632;0.49897346
0.038145359557467735;0.8635;0.49872065
0.038222188076213894;0.8635;0.49856183
0.038222188076213894;0.8638;0.49792367
0.03826060233558697;0.8638;0.49788216
0.03826060233558697;0.8641;0.49753773
0.03833743085433313;0.8641;0.4970378
0.03833743085433313;0.8647;0.496217
0.03837584511370621;0.8647;0.4959755
0.03837584511370621;0.8648;0.49595016
0.03845267363245237;0.8648;0.49585593
0.03845267363245237;0.8653;0.49540105
0.03849108789182545;0.8653;0.49521083
0.03849108789182545;0.8659;0.4942931
0.038606330669944684;0.8659;0.49382895
0.038606330669944684;0.8662;0.4936153
0.03864474492931776;0.8662;0.49345827
0.03864474492931776;0.8663;0.4933695
0.03868315918869084;0.8663;0.4932614
0.03868315918869084;0.8668;0.4925585
0.038759987707437;0.8668;0.4924944
0.038759987707437;0.867;0.4923507
0.03879840196681008;0.867;0.49216577
0.03879840196681008;0.8671;0.49187008
0.03891364474492932;0.8671;0.49151522
0.03891364474492932;0.8674;0.49095234
0.038952059004302396;0.8674;0.4905997
0.038952059004302396;0.8676;0.49022773
0.038990473263675475;0.8676;0.49009287
0.038990473263675475;0.8678;0.48982129
0.039028887523048554;0.8678;0.48954952
0.039028887523048554;0.8683;0.4885763
0.03910571604179471;0.8683;0.48720723
0.03910571604179471;0.8685;0.4868357
0.03914413030116779;0.8685;0.48644656
0.03914413030116779;0.869;0.48447144
0.03918254456054087;0.869;0.48417932
0.03918254456054087;0.8692;0.4835059
0.03922095881991395;0.8692;0.48332283
0.03922095881991395;0.8694;0.482437
0.03929778733866011;0.8694;0.48213327
0.03929778733866011;0.8697;0.48176903
0.03941303011677935;0.8697;0.48042136
0.03941303011677935;0.8698;0.47991544
0.03948985863552551;0.8698;0.47959727
0.03948985863552551;0.8699;0.47948423
0.03952827289489859;0.8699;0.47938153
0.03952827289489859;0.8702;0.4790653
0.03956668715427167;0.8702;0.47873312
0.03956668715427167;0.8705;0.47841817
0.03960510141364475;0.8705;0.4783938
0.03960510141364475;0.8707;0.47806984
0.039720344191763984;0.8707;0.47752565
0.039720344191763984;0.8708;0.4774101
0.03979717271051014;0.8708;0.47725487
0.03979717271051014;0.8711;0.47697568
0.03983558696988322;0.8711;0.4769352
0.03983558696988322;0.8714;0.4759327
0.03998924400737554;0.8714;0.4749139
0.03998924400737554;0.8717;0.4741516
0.040066072526121696;0.8717;0.47336563
0.040066072526121696;0.8719;0.4726739
0.040104486785494775;0.8719;0.4725592
0.040104486785494775;0.872;0.47220227
0.04021972956361401;0.872;0.47164106
0.04021972956361401;0.8721;0.4713845
0.04025814382298709;0.8721;0.47127065
0.04025814382298709;0.8722;0.47120923
0.04029655808236017;0.8722;0.47114328
0.04029655808236017;0.8723;0.47086138
0.04037338660110633;0.8723;0.4701208
0.04037338660110633;0.8726;0.46994916
0.040488629379225566;0.8726;0.46916023
0.040488629379225566;0.8729;0.46894923
0.0406038721573448;0.8729;0.46739691
0.0406038721573448;0.873;0.46710145
0.04064228641671789;0.873;0.46696135
0.04064228641671789;0.8733;0.46663088
0.04094960049170252;0.8733;0.46504545
0.04094960049170252;0.8735;0.46474195
0.0409880147510756;0.8735;0.46456522
0.0409880147510756;0.8741;0.46353963
0.04102642901044868;0.8741;0.46304336
0.04102642901044868;0.8742;0.46209255
0.04110325752919484;0.8742;0.4618279
0.04110325752919484;0.8743;0.46156797
0.04114167178856792;0.8743;0.4614213
0.04114167178856792;0.8746;0.46082544
0.041180086047940996;0.8746;0.4602229
0.041180086047940996;0.8747;0.46019423
0.041218500307314075;0.8747;0.4600983
0.041218500307314075;0.8748;0.46006274
0.041256914566687154;0.8748;0.46006045
0.041256914566687154;0.8752;0.45923728
0.04129532882606023;0.8752;0.4591486
0.04129532882606023;0.8753;0.45911664
0.04144898586355255;0.8753;0.45817757
0.04144898586355255;0.8754;0.4580327
0.04148740012292563;0.8754;0.45759508
0.04148740012292563;0.8755;0.45758504
0.041679471419791024;0.8755;0.45699304
0.041679471419791024;0.8756;0.45682043
0.0417178856791641;0.8756;0.4568141
0.0417178856791641;0.8759;0.4564553
0.04179471419791026;0.8759;0.45499045
0.04179471419791026;0.876;0.4549077
0.04187154271665642;0.876;0.45468906
0.04187154271665642;0.8762;0.45449868
0.041948371235402585;0.8762;0.45378488
0.041948371235402585;0.8765;0.45301676
0.04202519975414874;0.8765;0.45278955
0.04202519975414874;0.8771;0.45120066
0.0421020282728949;0.8771;0.45117426
0.0421020282728949;0.8774;0.45099542
0.04225568531038722;0.8774;0.45000565
0.04225568531038722;0.8775;0.44993356
0.042294099569760296;0.8775;0.44980958
0.042294099569760296;0.8776;0.44970495
0.042332513829133375;0.8776;0.44969156
0.042332513829133375;0.8777;0.44959968
0.042370928088506454;0.8777;0.4495463
0.042370928088506454;0.8783;0.44779438
0.04244775660725261;0.8783;0.44695774
0.04244775660725261;0.8784;0.44685107
0.04248617086662569;0.8784;0.44673964
0.04248617086662569;0.8786;0.44635665
0.04252458512599877;0.8786;0.44635496
0.04252458512599877;0.8788;0.4454365
0.04260141364474493;0.8788;0.4450685
0.04260141364474493;0.8789;0.44471094
0.042716656422864166;0.8789;0.44437465
0.042716656422864166;0.8791;0.44357497
0.042755070682237245;0.8791;0.44352502
0.042755070682237245;0.8792;0.44339404
0.042793484941610324;0.8792;0.44308758
0.042793484941610324;0.8795;0.44288442
0.0428318992009834;0.8795;0.44154814
0.0428318992009834;0.8796;0.44134897
0.04287031346035648;0.8796;0.44111997
0.04287031346035648;0.8799;0.4406895
0.04290872771972956;0.8799;0.4406632
0.04290872771972956;0.8802;0.4400077
0.04294714197910264;0.8802;0.43999344
0.04294714197910264;0.8803;0.4399008
0.04298555623847572;0.8803;0.43957132
0.04298555623847572;0.8805;0.43912768
0.0430239704978488;0.8805;0.43891567
0.0430239704978488;0.8807;0.4370821
0.04306238475722188;0.8807;0.43675482
0.04306238475722188;0.8808;0.43649828
0.04313921327596804;0.8808;0.43643042
0.04313921327596804;0.8809;0.43622038
0.04317762753534112;0.8809;0.43578076
0.04317762753534112;0.881;0.43571702
0.04325445605408728;0.881;0.4356513
0.04325445605408728;0.8812;0.4348497
0.04333128457283344;0.8812;0.43429998
0.04333128457283344;0.8813;0.4341663
0.043446527350952675;0.8813;0.43339616
0.043446527350952675;0.8817;0.43265024
0.04367701290719115;0.8817;0.43147382
0.04367701290719115;0.882;0.43069166
0.04371542716656423;0.882;0.43061817
0.04371542716656423;0.8822;0.4301907
0.04375384142593731;0.8822;0.42980903
0.04375384142593731;0.8825;0.42805925
0.043907498463429624;0.8825;0.42698905
0.043907498463429624;0.8826;0.42695537
0.04406115550092194;0.8826;0.42599365
0.04406115550092194;0.8827;0.42573255
0.0441379840196681;0.8827;0.42549038
0.0441379840196681;0.8828;0.4254032
0.04417639827904118;0.8828;0.42514575
0.04417639827904118;0.8831;0.4243802
0.044253226797787336;0.8831;0.42376506
0.044253226797787336;0.8832;0.4234305
0.044291641057160415;0.8832;0.4231135
0.044291641057160415;0.8834;0.4230594
0.044560540872771975;0.8834;0.42139697
0.044560540872771975;0.8843;0.41918248
0.04467578365089121;0.8843;0.4181658
0.04467578365089121;0.8847;0.41660511
0.04471419791026429;0.8847;0.41660148
0.04471419791026429;0.8849;0.41571537
0.044944683466502766;0.8849;0.41431707
0.044944683466502766;0.8853;0.4137978
0.045059926244622;0.8853;0.41340575
0.045059926244622;0.8854;0.41319203
0.04509834050399508;0.8854;0.41317514
0.04509834050399508;0.8855;0.41294423
0.04521358328211432;0.8855;0.4118251
0.04521358328211432;0.8857;0.41095144
0.04532882606023356;0.8857;0.41016096
0.04532882606023356;0.8858;0.40957642
0.045405654578979715;0.8858;0.40929797
0.045405654578979715;0.8861;0.40819246
0.04548248309772587;0.8861;0.40806007
0.04548248309772587;0.8863;0.4079749
0.04552089735709895;0.8863;0.40748718
0.04552089735709895;0.8872;0.4055174
0.04555931161647203;0.8872;0.40525162
0.04555931161647203;0.8873;0.4052291
0.045636140135218196;0.8873;0.4045034
0.045636140135218196;0.8875;0.40419772
0.045674554394591275;0.8875;0.4041314
0.045674554394591275;0.8878;0.40379518
0.045712968653964355;0.8878;0.40358672
0.045712968653964355;0.888;0.40342605
0.045751382913337434;0.888;0.40304154
0.045751382913337434;0.8881;0.40300614
0.04582821143208359;0.8881;0.40240505
0.04582821143208359;0.8887;0.40128207
0.04586662569145667;0.8887;0.4012497
0.04586662569145667;0.8888;0.40109327
0.04590503995082975;0.8888;0.4010809
0.04590503995082975;0.8891;0.40079767
0.04598186846957591;0.8891;0.40060046
0.04598186846957591;0.8892;0.40038702
0.04602028272894899;0.8892;0.40036455
0.04602028272894899;0.8896;0.39973387
0.046097111247695145;0.8896;0.39868164
0.046097111247695145;0.8897;0.39848575
0.04621235402581438;0.8897;0.3981839
0.04621235402581438;0.89;0.39768457
0.04628918254456054;0.89;0.39715505
0.04628918254456054;0.8902;0.3967823
0.04632759680393362;0.8902;0.39675152
0.04632759680393362;0.8904;0.39637443
0.0463660110633067;0.8904;0.39626968
0.0463660110633067;0.8905;0.3962251
0.04644283958205286;0.8905;0.39580038
0.04644283958205286;0.8906;0.3955233
0.046481253841425936;0.8906;0.39525816
0.046481253841425936;0.8907;0.39519787
0.046558082360172094;0.8907;0.3950604
0.046558082360172094;0.8908;0.39494526
0.04659649661954517;0.8908;0.39460036
0.04659649661954517;0.8909;0.39449072
0.04663491087891825;0.8909;0.39403564
0.04663491087891825;0.8911;0.39340466
0.04667332513829133;0.8911;0.39331657
0.04667332513829133;0.8915;0.3928037
0.04675015365703749;0.8915;0.39184174
0.04675015365703749;0.8918;0.39094928
0.04686539643515673;0.8918;0.38993508
0.04686539643515673;0.892;0.3895094
0.04690381069452981;0.892;0.3894891
0.04690381069452981;0.8922;0.3890607
0.04694222495390289;0.8922;0.38899538
0.04694222495390289;0.8923;0.38889676
0.04705746773202213;0.8923;0.3886984
0.04705746773202213;0.8925;0.38786232
0.047172710510141366;0.8925;0.3869187
0.047172710510141366;0.8926;0.38652107
0.047211124769514445;0.8926;0.3862032
0.047211124769514445;0.8927;0.38607958
0.04736478180700676;0.8927;0.38575605
0.04736478180700676;0.8928;0.3855293
0.047480024585126;0.8928;0.385087
0.047480024585126;0.8932;0.3840899
0.04751843884449908;0.8932;0.3838997
0.04751843884449908;0.8933;0.3838662
0.04755685310387216;0.8933;0.3838569
0.04755685310387216;0.8935;0.38346684
0.047595267363245236;0.8935;0.3833856
0.047595267363245236;0.894;0.3818977
0.04782575291948371;0.894;0.38073236
0.04782575291948371;0.8941;0.38048485
0.04786416717885679;0.8941;0.38043717
0.04786416717885679;0.8942;0.38032386
0.04794099569760295;0.8942;0.38010648
0.04794099569760295;0.8946;0.37913996
0.04797940995697603;0.8946;0.3788099
0.04797940995697603;0.8948;0.3787484
0.04824830977258759;0.8948;0.37789738
0.04824830977258759;0.895;0.37719175
0.048286724031960666;0.895;0.37700307
0.048286724031960666;0.8951;0.37684372
0.048363552550706825;0.8951;0.37666476
0.048363552550706825;0.8953;0.37623414
0.048401966810079904;0.8953;0.3762018
0.048401966810079904;0.8954;0.37570474
0.04851720958819914;0.8954;0.3748664
0.04851720958819914;0.8956;0.3745043
0.04855562384757222;0.8956;0.37446418
0.04855562384757222;0.8957;0.37438002
0.04863245236631838;0.8957;0.374075
0.04863245236631838;0.8958;0.37403843
0.04867086662569146;0.8958;0.37391707
0.04867086662569146;0.8959;0.37378073
0.048747695144437615;0.8959;0.37343326
0.048747695144437615;0.8963;0.37230325
0.04890135218192993;0.8963;0.37124297
0.04890135218192993;0.8964;0.370953
0.04905500921942225;0.8964;0.37001565
0.04905500921942225;0.8966;0.36948946
0.04909342347879533;0.8966;0.36947423
0.04909342347879533;0.8967;0.3691959
0.049131837738168406;0.8967;0.368345
0.049131837738168406;0.8968;0.36833906
0.04924708051628764;0.8968;0.36791754
0.04924708051628764;0.8969;0.36788926
0.04928549477566072;0.8969;0.3677663
0.04928549477566072;0.897;0.3674003
0.0493239090350338;0.897;0.3668663
0.0493239090350338;0.8971;0.36683285
0.049400737553779966;0.8971;0.36651817
0.049400737553779966;0.8975;0.36559036
0.049477566072526125;0.8975;0.3651053
0.049477566072526125;0.8981;0.36331487
0.04959280885064536;0.8981;0.36172876
0.04959280885064536;0.8984;0.36099216
0.04997695144437615;0.8984;0.35955524
0.04997695144437615;0.8985;0.3592358
0.05001536570374923;0.8985;0.35906294
0.05001536570374923;0.8986;0.35897288
0.05009219422249539;0.8986;0.35847706
0.05009219422249539;0.8989;0.35797662
0.05016902274124155;0.8989;0.35739055
0.05016902274124155;0.8992;0.35704157
0.05020743700061463;0.8992;0.35688838
0.05020743700061463;0.8996;0.3557665
0.050284265519360785;0.8996;0.35565558
0.050284265519360785;0.8997;0.35563928
0.05051475107559926;0.8997;0.3549608
0.05051475107559926;0.9;0.35470432
0.05055316533497234;0.9;0.35461593
0.05055316533497234;0.9002;0.35386276
0.050629993853718504;0.9002;0.35328037
0.050629993853718504;0.9005;0.35283184
0.05074523663183774;0.9005;0.3520448
0.05074523663183774;0.9008;0.3518435
0.05078365089121082;0.9008;0.35172457
0.05078365089121082;0.901;0.35165074
0.0508220651505839;0.901;0.35140714
0.0508220651505839;0.9016;0.35063624
0.05089889366933006;0.9016;0.35001877
0.05089889366933006;0.9017;0.34957692
0.050937307928703136;0.9017;0.34943777
0.050937307928703136;0.902;0.34889773
0.051014136447449294;0.902;0.34879142
0.051014136447449294;0.9029;0.34696874
0.051052550706822374;0.9029;0.34681392
0.051052550706822374;0.9032;0.3461821
0.05116779348494161;0.9032;0.3457949
0.05116779348494161;0.9033;0.3457776
0.05128303626306085;0.9033;0.3456034
0.05128303626306085;0.9034;0.3455597
0.051398279041180085;0.9034;0.34550658
0.051398279041180085;0.9036;0.3451079
0.051436693300553164;0.9036;0.34502319
0.051436693300553164;0.9037;0.34500387
0.05147510755992624;0.9037;0.3449712
0.05147510755992624;0.9038;0.34480888
0.05151352181929932;0.9038;0.34465405
0.05151352181929932;0.9041;0.3439742
0.05162876459741856;0.9041;0.34344348
0.05162876459741856;0.9047;0.34224594
0.05166717885679164;0.9047;0.3417876
0.05166717885679164;0.9048;0.34167317
0.05170559311616472;0.9048;0.34163204
0.05170559311616472;0.905;0.34152666
0.0517440073755378;0.905;0.34150523
0.0517440073755378;0.9054;0.34124509
0.051782421634910876;0.9054;0.34109864
0.051782421634910876;0.9063;0.33990422
0.051820835894283955;0.9063;0.33972943
0.051820835894283955;0.9065;0.3396225
0.05189766441303012;0.9065;0.3391751
0.05189766441303012;0.907;0.3386678
0.05197449293177628;0.907;0.33824915
0.05197449293177628;0.9075;0.337527
0.05201290719114936;0.9075;0.3370971
0.05201290719114936;0.9083;0.3363761
0.052051321450522436;0.9083;0.3362042
0.052051321450522436;0.9084;0.3360594
0.052089735709895515;0.9084;0.3360069
0.052089735709895515;0.9086;0.335469
0.052128149969268595;0.9086;0.33546656
0.052128149969268595;0.9089;0.3350336
0.05220497848801475;0.9089;0.33478695
0.05220497848801475;0.9092;0.33419603
0.05224339274738783;0.9092;0.33393627
0.05224339274738783;0.9094;0.33385417
0.05232022126613399;0.9094;0.33371332
0.05232022126613399;0.9096;0.3336589
0.05235863552550707;0.9096;0.3336143
0.05235863552550707;0.91;0.33321324
0.05239704978488015;0.91;0.3329557
0.05239704978488015;0.9103;0.33258906
0.05243546404425323;0.9103;0.3324063
0.05243546404425323;0.9111;0.33112523
0.052512292562999385;0.9111;0.33104432
0.052512292562999385;0.9112;0.3309115
0.05258912108174554;0.9112;0.3308031
0.05258912108174554;0.9113;0.33079788
0.0526659496004917;0.9113;0.3306117
0.0526659496004917;0.9114;0.33059028
0.05274277811923786;0.9114;0.3303935
0.05274277811923786;0.9122;0.32936054
0.05278119237861094;0.9122;0.32934463
0.05278119237861094;0.9127;0.32889402
0.05281960663798402;0.9127;0.3288822
0.05281960663798402;0.913;0.32870883
0.0528580208973571;0.913;0.32865497
0.0528580208973571;0.9147;0.32699183
0.052896435156730176;0.9147;0.3269482
0.052896435156730176;0.9155;0.32670143
0.052934849416103255;0.9155;0.32668504
0.052934849416103255;0.9178;0.32567212
0.05301167793484941;0.9178;0.32560837
0.05301167793484941;0.9215;0.32508388
0.05301167793484941;0.9218;0.325083
0.05301167793484941;0.9226;0.3250516
0.05305009219422249;0.9226;0.32504085
0.05305009219422249;0.9239;0.32464054
0.05308850645359557;0.9239;0.32456937
0.05308850645359557;0.9245;0.3240842
0.05312692071296866;0.9245;0.32395273
0.05312692071296866;0.9249;0.32334563
0.053165334972341736;0.9249;0.32333732
0.053165334972341736;0.9251;0.32317975
0.053203749231714816;0.9251;0.32288292
0.053203749231714816;0.9252;0.3227433
0.053242163491087895;0.9252;0.32274237
0.053242163491087895;0.9254;0.3221219
0.05331899200983405;0.9254;0.32199517
0.05331899200983405;0.9255;0.32172444
0.05343423478795329;0.9255;0.3213507
0.05343423478795329;0.9256;0.32117882
0.05347264904732637;0.9256;0.3210809
0.05347264904732637;0.9257;0.3210748
0.05351106330669945;0.9257;0.32101318
0.05351106330669945;0.9261;0.3202507
0.053664720344191764;0.9261;0.31965965
0.053664720344191764;0.9262;0.31961116
0.053703134603564844;0.9262;0.31952217
0.053703134603564844;0.9263;0.31945455
0.05374154886293792;0.9263;0.3193553
0.05374154886293792;0.9268;0.31898952
0.05381837738168408;0.9268;0.31855312
0.05381837738168408;0.9269;0.31832463
0.05385679164105716;0.9269;0.31826425
0.05385679164105716;0.9274;0.31792733
0.054087277197295634;0.9274;0.31686974
0.054087277197295634;0.9276;0.31641716
0.05412569145666871;0.9276;0.3162319
0.05412569145666871;0.9277;0.31602934
0.05416410571604179;0.9277;0.31582183
0.05416410571604179;0.9278;0.31567135
0.05427934849416103;0.9278;0.3154653
0.05427934849416103;0.9279;0.3154365
0.054394591272280274;0.9279;0.31473756
0.054394591272280274;0.9282;0.31440413
0.05450983405039951;0.9282;0.31399712
0.05450983405039951;0.9283;0.3139002
0.05454824830977259;0.9283;0.31378275
0.05454824830977259;0.9285;0.31365308
0.05466349108789183;0.9285;0.31208417
0.05466349108789183;0.9286;0.3119774
0.054701905347264906;0.9286;0.31160808
0.054701905347264906;0.9288;0.31116122
0.054740319606637985;0.9288;0.3111413
0.054740319606637985;0.929;0.31056547
0.054817148125384144;0.929;0.31038183
0.054817148125384144;0.9292;0.3100701
0.05485556238475722;0.9292;0.30992132
0.05485556238475722;0.9293;0.3095191
0.05497080516287646;0.9293;0.30929038
0.05497080516287646;0.9296;0.30833653
0.05500921942224954;0.9296;0.3082497
0.05500921942224954;0.9297;0.30818278
0.055124462200368776;0.9297;0.30736917
0.055124462200368776;0.9298;0.3070066
0.05523970497848801;0.9298;0.30635762
0.05523970497848801;0.93;0.30586958
0.05543177627535341;0.93;0.30433577
0.05543177627535341;0.9301;0.30427662
0.055547019053472646;0.9301;0.3029713
0.055547019053472646;0.9303;0.3027442
0.055623847572218804;0.9303;0.30189416
0.055623847572218804;0.9304;0.30175683
0.05570067609096497;0.9304;0.30156517
0.05570067609096497;0.9307;0.30101582
0.05577750460971113;0.9307;0.30047935
0.05577750460971113;0.9308;0.3002098
0.055815918869084206;0.9308;0.29982492
0.055815918869084206;0.931;0.29953766
0.05596957590657652;0.931;0.29812115
0.05596957590657652;0.9311;0.29772237
0.05612323294406884;0.9311;0.29734164
0.05612323294406884;0.9312;0.29721376
0.05616164720344192;0.9312;0.29716998
0.05616164720344192;0.9313;0.29696977
0.056238475722188076;0.9313;0.29611474
0.056238475722188076;0.9315;0.2953332
0.056315304240934234;0.9315;0.29510528
0.056315304240934234;0.9318;0.2944331
0.05643054701905347;0.9318;0.2940165
0.05643054701905347;0.9319;0.2936343
0.05646896127842655;0.9319;0.2930672
0.05646896127842655;0.932;0.29299125
0.05650737553779963;0.932;0.29285195
0.05650737553779963;0.9321;0.29241237
0.056699446834665025;0.9321;0.29140407
0.056699446834665025;0.9322;0.29131892
0.05677627535341118;0.9322;0.29044554
0.05677627535341118;0.9323;0.29001907
0.05689151813153043;0.9323;0.28916013
0.05689151813153043;0.9326;0.28844836
0.05692993239090351;0.9326;0.28842327
0.05692993239090351;0.9327;0.28787422
0.05708358942839582;0.9327;0.28693107
0.05708358942839582;0.933;0.28651297
0.05716041794714198;0.933;0.28587705
0.05716041794714198;0.9331;0.28547755
0.057429317762753535;0.9331;0.28331178
0.057429317762753535;0.9333;0.2829414
0.057467732022126614;0.9333;0.28272852
0.057467732022126614;0.9335;0.28263396
0.05754456054087277;0.9335;0.28256527
0.05754456054087277;0.9336;0.28255582
0.05762138905961893;0.9336;0.28226548
0.05762138905961893;0.9337;0.28201607
0.05765980331899201;0.9337;0.28186393
0.05765980331899201;0.9338;0.28175765
0.057813460356484325;0.9338;0.28147566
0.057813460356484325;0.934;0.28098622
0.057851874615857404;0.934;0.28052896
0.057851874615857404;0.9342;0.28020874
0.05789028887523048;0.9342;0.27979642
0.05789028887523048;0.9344;0.27936548
0.05792870313460356;0.9344;0.27934286
0.05792870313460356;0.9345;0.2785618
0.05796711739397664;0.9345;0.27845848
0.05796711739397664;0.9346;0.27788958
0.0580439459127228;0.9346;0.27722555
0.0580439459127228;0.9347;0.27686182
0.05808236017209588;0.9347;0.2766478
0.05808236017209588;0.9349;0.27627838
0.0582360172095882;0.9349;0.27574617
0.0582360172095882;0.9351;0.27553487
0.0584280885064536;0.9351;0.27385405
0.0584280885064536;0.9353;0.27326646
0.05881223110018439;0.9353;0.26832402
0.05881223110018439;0.9356;0.2677822
0.058927473878303625;0.9356;0.26650935
0.058927473878303625;0.9357;0.26613703
0.058965888137676704;0.9357;0.26587525
0.058965888137676704;0.9358;0.26584268
0.05923478795328826;0.9358;0.2649384
0.05923478795328826;0.9359;0.2648376
0.05927320221266134;0.9359;0.26441485
0.05927320221266134;0.936;0.26407215
0.05946527350952674;0.936;0.26361665
0.05946527350952674;0.9361;0.26321077
0.059657344806392135;0.9361;0.26241708
0.059657344806392135;0.9363;0.26167524
0.05977258758451137;0.9363;0.26050037
0.05977258758451137;0.9366;0.25936761
0.05984941610325753;0.9366;0.25871545
0.05984941610325753;0.9367;0.25847527
0.05996465888137677;0.9367;0.2563648
0.05996465888137677;0.9368;0.25635633
0.060041487400122925;0.9368;0.25608718
0.060041487400122925;0.9369;0.25595924
0.060079901659496004;0.9369;0.25585136
0.060079901659496004;0.9372;0.25491053
0.06015673017824216;0.9372;0.25303057
0.06015673017824216;0.9373;0.25279945
0.06019514443761524;0.9373;0.2524544
0.06019514443761524;0.9374;0.2524442
0.06023355869698832;0.9374;0.25241697
0.06023355869698832;0.9379;0.2515078
0.060464044253226795;0.9379;0.24978526
0.060464044253226795;0.938;0.24878329
0.060502458512599874;0.938;0.24863526
0.060502458512599874;0.9381;0.24831873
0.06054087277197295;0.9381;0.24819945
0.06054087277197295;0.9382;0.24800722
0.06057928703134603;0.9382;0.24787775
0.06057928703134603;0.9383;0.24740273
0.06069452980946528;0.9383;0.24647011
0.06069452980946528;0.9384;0.24641375
0.060732944068838356;0.9384;0.2462104
0.060732944068838356;0.9385;0.24575378
0.06084818684695759;0.9385;0.24507006
0.06084818684695759;0.9391;0.24390909
0.06088660110633067;0.9391;0.24386689
0.06088660110633067;0.9392;0.24363306
0.06092501536570375;0.9392;0.24361362
0.06092501536570375;0.9393;0.24357347
0.06096342962507683;0.9393;0.24292278
0.06096342962507683;0.9396;0.2416383
0.06100184388444991;0.9396;0.2413708
0.06100184388444991;0.9397;0.24037614
0.061193915181315305;0.9397;0.23904742
0.061193915181315305;0.9398;0.23893271
0.061578057775046095;0.9398;0.23706514
0.061578057775046095;0.9399;0.23692526
0.06211585740626921;0.9399;0.23318566
0.06211585740626921;0.94;0.23317936
0.06215427166564229;0.94;0.23307948
0.06215427166564229;0.9401;0.23272148
0.062307928703134605;0.9401;0.2320972
0.062307928703134605;0.9402;0.23208995
0.06238475722188076;0.9402;0.23153731
0.06238475722188076;0.9403;0.2314835
0.0625;0.9403;0.23116733
0.0625;0.9404;0.23081517
0.0626920712968654;0.9404;0.22974952
0.0626920712968654;0.9405;0.22967555
0.06292255685310387;0.9405;0.22838953
0.06292255685310387;0.9406;0.22816075
0.06296097111247695;0.9406;0.22695772
0.06296097111247695;0.9407;0.22686493
0.06303779963122311;0.9407;0.22663264
0.06303779963122311;0.9408;0.22650728
0.06311462814996927;0.9408;0.22598049
0.06311462814996927;0.9409;0.22566336
0.06338352796558082;0.9409;0.22351141
0.06338352796558082;0.941;0.2231132
0.0634219422249539;0.941;0.22309962
0.0634219422249539;0.9411;0.22297007
0.0636140135218193;0.9411;0.22208583
0.0636140135218193;0.9412;0.22206526
0.06372925629993853;0.9412;0.22158252
0.06372925629993853;0.9413;0.22117394
0.0638060848186847;0.9413;0.22066936
0.0638060848186847;0.9414;0.22048402
0.0639981561155501;0.9414;0.22013196
0.0639981561155501;0.9417;0.21961164
0.06403657037492318;0.9417;0.21946454
0.06403657037492318;0.9418;0.21918271
0.06407498463429626;0.9418;0.21876942
0.06407498463429626;0.9421;0.21805334
0.06411339889366933;0.9421;0.2177656
0.06411339889366933;0.9422;0.21762662
0.06415181315304241;0.9422;0.2174585
0.06415181315304241;0.9423;0.21676394
0.06445912722802705;0.9423;0.21430871
0.06445912722802705;0.9424;0.21427684
0.06449754148740013;0.9424;0.2140045
0.06449754148740013;0.9425;0.21360011
0.06461278426551936;0.9425;0.21301794
0.06461278426551936;0.9426;0.21294579
0.06468961278426552;0.9426;0.21264768
0.06468961278426552;0.9427;0.21242653
0.06476644130301168;0.9427;0.21204762
0.06476644130301168;0.9428;0.2119462
0.06484326982175784;0.9428;0.21114814
0.06484326982175784;0.9429;0.21054465
0.06503534111862323;0.9429;0.20952216
0.06503534111862323;0.943;0.2086609
0.06515058389674247;0.943;0.20827061
0.06515058389674247;0.9431;0.20813969
0.06518899815611555;0.9431;0.20706233
0.06518899815611555;0.9432;0.2070035
0.06526582667486171;0.9432;0.20645492
0.06526582667486171;0.9433;0.20555143
0.06534265519360787;0.9433;0.20533432
0.06534265519360787;0.9435;0.20432802
0.0656499692685925;0.9435;0.20238231
0.0656499692685925;0.9439;0.20100582
0.06580362630608481;0.9439;0.2000025
0.06580362630608481;0.9443;0.19915357
0.06591886908420405;0.9443;0.19698934
0.06591886908420405;0.9444;0.19695984
0.06599569760295021;0.9444;0.19632286
0.06599569760295021;0.9445;0.19610713
0.0661877688998156;0.9445;0.19540596
0.0661877688998156;0.9446;0.19525121
0.06626459741856178;0.9446;0.19496489
0.06626459741856178;0.9447;0.19489248
0.06630301167793486;0.9447;0.19443038
0.06630301167793486;0.9448;0.19436944
0.06722495390288875;0.9448;0.18928036
0.06722495390288875;0.945;0.18777551
0.06737861094038107;0.945;0.1874915
0.06737861094038107;0.9451;0.18747956
0.06780116779348494;0.9451;0.18512514
0.06780116779348494;0.9453;0.18481794
0.0680700676090965;0.9453;0.18314065
0.0680700676090965;0.9454;0.18303765
0.06814689612784265;0.9454;0.1828805
0.06814689612784265;0.9455;0.18236184
0.06822372464658881;0.9455;0.18171588
0.06822372464658881;0.9456;0.18125091
0.06856945298094652;0.9456;0.18003006
0.06856945298094652;0.9457;0.17997885
0.06876152427781193;0.9457;0.17894271
0.06876152427781193;0.9459;0.17818928
0.06895359557467733;0.9459;0.1762257
0.06895359557467733;0.9461;0.17596298
0.06903042409342348;0.9461;0.17552373
0.06903042409342348;0.9464;0.17472099
0.06914566687154272;0.9464;0.17319414
0.06914566687154272;0.9465;0.17295387
0.06926090964966196;0.9465;0.17162475
0.06926090964966196;0.9467;0.17140639
0.0693761524277812;0.9467;0.17047969
0.0693761524277812;0.9468;0.17041267
0.06972188076213891;0.9468;0.16804221
0.06972188076213891;0.9469;0.16796398
0.06979870928088507;0.9469;0.1673914
0.06979870928088507;0.947;0.16723707
0.06983712354025814;0.947;0.1671945
0.06983712354025814;0.9471;0.16705313
0.07002919483712354;0.9471;0.16422462
0.07002919483712354;0.9472;0.16421343
0.07014443761524278;0.9472;0.16309759
0.07014443761524278;0.9473;0.16258837
0.07025968039336201;0.9473;0.16097765
0.07025968039336201;0.9474;0.16060989
0.07049016594960049;0.9474;0.15941781
0.07049016594960049;0.9475;0.15940452
0.07087430854333128;0.9475;0.15643765
0.07087430854333128;0.9477;0.15564185
0.07091272280270436;0.9477;0.15548041
0.07091272280270436;0.9478;0.15483147
0.07133527965580824;0.9478;0.15250531
0.07133527965580824;0.9479;0.15233994
0.07191149354640443;0.9479;0.1501888
0.07191149354640443;0.948;0.15017863
0.07202673632452367;0.948;0.1500794
0.07202673632452367;0.9481;0.14991683
0.07218039336201598;0.9481;0.14844188
0.07218039336201598;0.9483;0.14774536
0.0723340503995083;0.9483;0.14632699
0.0723340503995083;0.9484;0.1457414
0.07237246465888138;0.9484;0.14566663
0.07237246465888138;0.9485;0.14462513
0.07314074984634296;0.9485;0.14138985
0.07314074984634296;0.9486;0.14080979
0.07329440688383528;0.9486;0.1397293
0.07329440688383528;0.9487;0.13924725
0.07348647818070067;0.9487;0.13873711
0.07348647818070067;0.9488;0.13854189
0.07371696373693915;0.9488;0.13595115
0.07371696373693915;0.9489;0.13589947
0.0738322065150584;0.9489;0.13563865
0.0738322065150584;0.949;0.13537316
0.07406269207129687;0.949;0.1326133
0.07406269207129687;0.9491;0.13193893
0.07410110633066995;0.9491;0.13095249
0.07410110633066995;0.9492;0.13092515
0.07417793484941611;0.9492;0.13082826
0.07417793484941611;0.9493;0.13070013
0.07421634910878919;0.9493;0.13024747
0.07421634910878919;0.9494;0.13021094
0.0743700061462815;0.9494;0.12941593
0.0743700061462815;0.9495;0.12925309
0.07444683466502766;0.9495;0.1288439
0.07444683466502766;0.9496;0.12873496
0.07448524892440074;0.9496;0.12871172
0.07448524892440074;0.9497;0.12862702
0.07467732022126614;0.9497;0.12797593
0.07467732022126614;0.95;0.12787622
0.0747541487400123;0.95;0.12769622
0.0747541487400123;0.9501;0.12740678
0.07483097725875845;0.9501;0.12685864
0.07483097725875845;0.9502;0.12655541
0.07486939151813153;0.9502;0.12638846
0.07486939151813153;0.9503;0.12618132
0.07513829133374308;0.9503;0.12438524
0.07513829133374308;0.9504;0.12426349
0.07525353411186232;0.9504;0.12401889
0.07525353411186232;0.9506;0.123283796
0.07540719114935464;0.9506;0.12281177
0.07540719114935464;0.9507;0.12279036
0.0754840196681008;0.9507;0.12245448
0.0754840196681008;0.9508;0.12231967
0.07613706207744314;0.9508;0.11888503
0.07613706207744314;0.9509;0.118751705
0.07632913337430855;0.9509;0.117654435
0.07632913337430855;0.951;0.11765299
0.07636754763368163;0.951;0.11754616
0.07636754763368163;0.9511;0.11741841
0.07644437615242779;0.9511;0.117164604
0.07644437615242779;0.9512;0.117139705
0.07652120467117395;0.9512;0.11698427
0.07652120467117395;0.9513;0.11695293
0.0767901044867855;0.9513;0.11601214
0.0767901044867855;0.9515;0.11554748
0.07682851874615858;0.9515;0.115351394
0.07682851874615858;0.9516;0.11506068
0.07686693300553166;0.9516;0.114765346
0.07686693300553166;0.9517;0.114444815
0.07690534726490474;0.9517;0.114367634
0.07690534726490474;0.9518;0.11402207
0.0769821757836509;0.9518;0.113599256
0.0769821757836509;0.9519;0.11318775
0.07702059004302397;0.9519;0.11311796
0.07702059004302397;0.9521;0.11289242
0.07728948985863553;0.9521;0.11009401
0.07728948985863553;0.9522;0.11008104
0.07778887523048555;0.9522;0.10696419
0.07778887523048555;0.9523;0.106796
0.07782728948985863;0.9523;0.10665442
0.07782728948985863;0.9525;0.106202655
0.07794253226797787;0.9525;0.10591395
0.07794253226797787;0.9526;0.10582812
0.07817301782421635;0.9526;0.10473452
0.07817301782421635;0.9527;0.10424419
0.07828826060233558;0.9527;0.104010455
0.07828826060233558;0.9528;0.103898674
0.07832667486170866;0.9528;0.10388725
0.07832667486170866;0.9529;0.10362127
0.07836508912108174;0.9529;0.10355988
0.07836508912108174;0.953;0.10349709
0.0786339889366933;0.953;0.10125091
0.0786339889366933;0.9533;0.100475326
0.0790181315304241;0.9533;0.09768832
0.0790181315304241;0.9534;0.097536825
0.07932544560540873;0.9534;0.09650457
0.07932544560540873;0.9535;0.096426
0.07940227412415489;0.9535;0.096324675
0.07940227412415489;0.9536;0.09625907
0.07951751690227413;0.9536;0.09582825
0.07951751690227413;0.9537;0.095711395
0.07959434542102028;0.9537;0.095515735
0.07959434542102028;0.9539;0.095375046
0.07982483097725876;0.9539;0.09490653
0.07982483097725876;0.9541;0.09433709
0.07990165949600492;0.9541;0.0942197
0.07990165949600492;0.9542;0.09407799
0.08013214505224339;0.9542;0.0932606
0.08013214505224339;0.9544;0.09318313
0.08074677320221266;0.9544;0.089824125
0.08074677320221266;0.9545;0.089544185
0.08082360172095882;0.9545;0.08927632
0.08082360172095882;0.9546;0.089256965
0.08090043023970497;0.9546;0.088712744
0.08090043023970497;0.9547;0.08829757
0.08113091579594345;0.9547;0.08761487
0.08113091579594345;0.9548;0.0872502
0.08186078672403196;0.9548;0.08438253
0.08186078672403196;0.9549;0.08434747
0.08220651505838968;0.9549;0.08348755
0.08220651505838968;0.955;0.08336101
0.08274431468961278;0.955;0.081785545
0.08274431468961278;0.9551;0.08168435
0.08278272894898586;0.9551;0.08166087
0.08278272894898586;0.9552;0.08164636
0.0830900430239705;0.9552;0.07995677
0.0830900430239705;0.9553;0.07983239
0.0834357713583282;0.9553;0.07857828
0.0834357713583282;0.9555;0.07828448
0.08351259987707436;0.9555;0.078158036
0.08351259987707436;0.9556;0.07790376
0.0843961278426552;0.9556;0.07492385
0.0843961278426552;0.9557;0.07491481
0.08454978488014751;0.9557;0.07446022
0.08454978488014751;0.9558;0.07441745
0.08508758451137062;0.9558;0.07296246
0.08508758451137062;0.9559;0.072868325
0.0851259987707437;0.9559;0.07278966
0.0851259987707437;0.956;0.0725691
0.08516441303011678;0.956;0.072548985
0.08516441303011678;0.9561;0.07250783
0.08535648432698217;0.9561;0.07218936
0.08535648432698217;0.9562;0.07199348
0.08574062692071296;0.9562;0.07004918
0.08574062692071296;0.9565;0.069602996
0.08627842655193609;0.9565;0.0678995
0.08627842655193609;0.9566;0.06768819
0.08647049784880148;0.9566;0.06712769
0.08647049784880148;0.9568;0.06680194
0.08670098340503996;0.9568;0.066123754
0.08670098340503996;0.9569;0.06604083
0.08673939766441303;0.9569;0.06599064
0.08673939766441303;0.9571;0.06556042
0.08677781192378611;0.9571;0.06550936
0.08677781192378611;0.9572;0.065470904
0.08685464044253227;0.9572;0.06439063
0.08685464044253227;0.9573;0.064338244
0.08720036877688998;0.9573;0.06384485
0.08720036877688998;0.9575;0.06357287
0.0873540258143823;0.9575;0.06306205
0.0873540258143823;0.9576;0.06292256
0.08739244007375538;0.9576;0.06259463
0.08739244007375538;0.9577;0.062471204
0.08743085433312846;0.9577;0.062190365
0.08743085433312846;0.9578;0.06204549
0.08777658266748617;0.9578;0.060867373
0.08777658266748617;0.9579;0.060805637
0.08781499692685925;0.9579;0.060769834
0.08781499692685925;0.9581;0.060739957
0.08812231100184388;0.9581;0.060113158
0.08812231100184388;0.9582;0.060002904
0.08823755377996312;0.9582;0.059845924
0.08823755377996312;0.9583;0.05980008
0.08858328211432083;0.9583;0.0587052
0.08858328211432083;0.9584;0.058701497
0.08881376767055932;0.9584;0.057863902
0.08881376767055932;0.9585;0.05780808
0.08900583896742471;0.9585;0.05714121
0.08900583896742471;0.9586;0.057099
0.08935156730178243;0.9586;0.056268863
0.08935156730178243;0.9588;0.055863928
0.08950522433927474;0.9588;0.055408284
0.08950522433927474;0.9589;0.05530399
0.08962046711739398;0.9589;0.055062287
0.08962046711739398;0.9591;0.055037133
0.08965888137676706;0.9591;0.05501351
0.08965888137676706;0.9592;0.054960545
0.09038875230485556;0.9592;0.052781176
0.09038875230485556;0.9593;0.052771933
0.09111862323294406;0.9593;0.05102121
0.09111862323294406;0.9595;0.050956167
0.09154118008604795;0.9595;0.050419744
0.09154118008604795;0.9596;0.050301384
0.09169483712354026;0.9596;0.050118327
0.09169483712354026;0.9597;0.05003365
0.09227105101413645;0.9597;0.048627805
0.09227105101413645;0.9598;0.048461802
0.09284726490473263;0.9598;0.046976466
0.09284726490473263;0.96;0.046867974
0.09300092194222495;0.96;0.046193756
0.09300092194222495;0.9601;0.046186667
0.09303933620159803;0.9601;0.04616177
0.09303933620159803;0.9602;0.046102796
0.09319299323909035;0.9602;0.04586813
0.09319299323909035;0.9604;0.045722164
0.09373079287031345;0.9604;0.04493751
0.09373079287031345;0.9605;0.044891365
0.09376920712968655;0.9605;0.04487376
0.09376920712968655;0.9606;0.044820815
0.09411493546404426;0.9606;0.044039045
0.09411493546404426;0.9607;0.043858413
0.09426859250153657;0.9607;0.04355042
0.09426859250153657;0.9608;0.043514114
0.09453749231714813;0.9608;0.043276712
0.09453749231714813;0.9609;0.043148648
0.09461432083589429;0.9609;0.043019928
0.09461432083589429;0.961;0.042982567
0.09507529194837123;0.961;0.042090453
0.09507529194837123;0.9611;0.04208354
0.09603564843269821;0.9611;0.040279787
0.09603564843269821;0.9612;0.04017817
0.09653503380454825;0.9612;0.039611716
0.09653503380454825;0.9613;0.03961112
0.09688076213890597;0.9613;0.03913497
0.09688076213890597;0.9615;0.039004862
0.09695759065765212;0.9615;0.03894241
0.09695759065765212;0.9616;0.03891848
0.09722649047326368;0.9616;0.03871835
0.09722649047326368;0.9619;0.03860078
0.09745697602950215;0.9619;0.03797044
0.09745697602950215;0.9621;0.037700437
0.09757221880762139;0.9621;0.03739231
0.09757221880762139;0.9622;0.037378535
0.09768746158574063;0.9622;0.03719409
0.09768746158574063;0.9623;0.03718717
0.09776429010448678;0.9623;0.037164256
0.09776429010448678;0.9624;0.037048005
0.09784111862323294;0.9624;0.036961783
0.09784111862323294;0.9625;0.036903474
0.0981100184388445;0.9625;0.036596216
0.0981100184388445;0.9627;0.036567383
0.09822526121696373;0.9627;0.036231797
0.09822526121696373;0.9628;0.036105603
0.09837891825445605;0.9628;0.03583029
0.09837891825445605;0.9629;0.035683822
0.09841733251382913;0.9629;0.03558302
0.09841733251382913;0.963;0.035568625
0.09857098955132144;0.963;0.03535254
0.09857098955132144;0.9631;0.03530848
0.09903196066379841;0.9631;0.034690335
0.09903196066379841;0.9632;0.034690324
0.09945451751690228;0.9632;0.03367466
0.09945451751690228;0.9633;0.033654362
0.10006914566687154;0.9633;0.03289867
0.10006914566687154;0.9634;0.032863345
0.10041487400122925;0.9634;0.032487646
0.10041487400122925;0.9635;0.03236308
0.10053011677934849;0.9635;0.03231943
0.10053011677934849;0.9636;0.032231275
0.10118315918869084;0.9636;0.031236582
0.10118315918869084;0.9637;0.031228855
0.10133681622618317;0.9637;0.031025182
0.10133681622618317;0.9638;0.030967405
0.10149047326367548;0.9638;0.030683272
0.10149047326367548;0.964;0.03063931
0.10172095881991396;0.964;0.030426422
0.10172095881991396;0.9641;0.030334873
0.10191303011677935;0.9641;0.02999526
0.10191303011677935;0.9642;0.029982934
0.10222034419176398;0.9642;0.029669387
0.10222034419176398;0.9643;0.029654536
0.1023740012292563;0.9643;0.029242465
0.1023740012292563;0.9646;0.02914934
0.10252765826674862;0.9646;0.028993428
0.10252765826674862;0.9647;0.028949881
0.10271972956361401;0.9647;0.02874698
0.10271972956361401;0.9648;0.028744953
0.10356484326982175;0.9648;0.02732077
0.10356484326982175;0.9649;0.027287746
0.10391057160417948;0.9649;0.026776731
0.10391057160417948;0.965;0.026754275
0.10421788567916411;0.965;0.026196552
0.10421788567916411;0.9651;0.02617744
0.10464044253226798;0.9651;0.025559733
0.10464044253226798;0.9652;0.025552476
0.10567762753534111;0.9652;0.0243763
0.10567762753534111;0.9653;0.024325278
0.10667639827904118;0.9653;0.02352574
0.10667639827904118;0.9654;0.023509057
0.10686846957590658;0.9654;0.023297396
0.10686846957590658;0.9655;0.023296528
0.10713736939151813;0.9655;0.022846235
0.10713736939151813;0.9657;0.022647629
0.10744468346650277;0.9657;0.022339778
0.10744468346650277;0.9658;0.022338718
0.1079440688383528;0.9658;0.021757673
0.1079440688383528;0.9659;0.021752289
0.10817455439459127;0.9659;0.02153604
0.10817455439459127;0.966;0.021529088
0.10825138291333743;0.966;0.021315824
0.10825138291333743;0.9661;0.021292843
0.10844345421020282;0.9661;0.02108876
0.10844345421020282;0.9662;0.021012332
0.10859711124769514;0.9662;0.020922527
0.10859711124769514;0.9663;0.02092102
0.10863552550706822;0.9663;0.020875476
0.10863552550706822;0.9664;0.020859873
0.10871235402581438;0.9664;0.020796388
0.10871235402581438;0.9665;0.020782305
0.10967271051014137;0.9665;0.019951766
0.10967271051014137;0.9666;0.019894177
0.11005685310387216;0.9666;0.019622723
0.11005685310387216;0.9667;0.019501796
0.11124769514443761;0.9667;0.018861452
0.11124769514443761;0.9668;0.018859586
0.11132452366318378;0.9668;0.018814627
0.11132452366318378;0.9669;0.018805442
0.11236170866625692;0.9669;0.018126003
0.11236170866625692;0.967;0.018119171
0.11247695144437615;0.967;0.018027922
0.11247695144437615;0.9671;0.017988468
0.11382145052243393;0.9671;0.017348327
0.11382145052243393;0.9672;0.017332511
0.11428242163491088;0.9672;0.017164392
0.11428242163491088;0.9673;0.01715152
0.11439766441303012;0.9673;0.01702895
0.11439766441303012;0.9674;0.017024219
0.11455132145052244;0.9674;0.016904617
0.11455132145052244;0.9675;0.016870422
0.11470497848801475;0.9675;0.016732462
0.11470497848801475;0.9676;0.016720345
0.11474339274738783;0.9676;0.016702175
0.11474339274738783;0.9677;0.016696578
0.11482022126613399;0.9677;0.016665326
0.11482022126613399;0.9678;0.016625395
0.1151659496004917;0.9678;0.016431095
0.1151659496004917;0.9679;0.016416136
0.11547326367547633;0.9679;0.016020069
0.11547326367547633;0.9681;0.015948368
0.11551167793484941;0.9681;0.01594179
0.11551167793484941;0.9682;0.015918693
0.11597264904732636;0.9682;0.015635485
0.11597264904732636;0.9684;0.015624991
0.11612630608481868;0.9684;0.015512048
0.11612630608481868;0.9685;0.015506728
0.11689459127228027;0.9685;0.015027424
0.11689459127228027;0.9686;0.014945529
0.11693300553165335;0.9686;0.014938559
0.11693300553165335;0.9687;0.014863577
0.1172019053472649;0.9687;0.014743056
0.1172019053472649;0.9688;0.01466516
0.11727873386601106;0.9688;0.014607735
0.11727873386601106;0.9689;0.014604298
0.11735556238475722;0.9689;0.0145337535
0.11735556238475722;0.969;0.0145073775
0.1173939766441303;0.969;0.014494549
0.1173939766441303;0.9691;0.014474947
0.11781653349723417;0.9691;0.014224427
0.11781653349723417;0.9692;0.014216524
0.11804701905347265;0.9692;0.0141683435
0.11804701905347265;0.9693;0.014164235
0.11835433312845728;0.9693;0.014025292
0.11835433312845728;0.9694;0.014012831
0.11866164720344191;0.9694;0.013674161
0.11866164720344191;0.9696;0.013661048
0.11881530424093424;0.9696;0.013598044
0.11881530424093424;0.9697;0.013551935
0.11912261831591887;0.9697;0.013389475
0.11912261831591887;0.9698;0.013367746
0.11927627535341119;0.9698;0.013277641
0.11927627535341119;0.9699;0.0132729
0.12081284572833435;0.9699;0.012661342
0.12081284572833435;0.97;0.012645053
0.1216579594345421;0.97;0.0123143
0.1216579594345421;0.9701;0.01230231
0.12234941610325753;0.9701;0.011985402
0.12234941610325753;0.9702;0.011961364
0.12361708666256914;0.9702;0.011467871
0.12361708666256914;0.9703;0.0114626065
0.12446220036877689;0.9703;0.011197046
0.12446220036877689;0.9704;0.011177197
0.12580669944683467;0.9704;0.010623816
0.12580669944683467;0.9705;0.010597627
0.12584511370620774;0.9705;0.010577345
0.12584511370620774;0.9706;0.0105494475
0.12638291333743085;0.9706;0.010294433
0.12638291333743085;0.9707;0.010288805
0.12669022741241548;0.9707;0.010072025
0.12669022741241548;0.9708;0.010044473
0.12695912722802705;0.9708;0.00992524
0.12695912722802705;0.9709;0.009924347
0.1273816840811309;0.9709;0.009800093
0.1273816840811309;0.971;0.00979853
0.1298017824216349;0.971;0.009106619
0.1298017824216349;0.9711;0.009088389
0.13010909649661956;0.9711;0.008989234
0.13010909649661956;0.9713;0.008986141
0.13164566687154272;0.9713;0.008535512
0.13164566687154272;0.9714;0.008532533
0.13345113706207745;0.9714;0.008128283
0.13345113706207745;0.9715;0.00811968
0.1363322065150584;0.9715;0.0074403235
0.1363322065150584;0.9716;0.0074196365
0.13675476336816225;0.9716;0.0073535517
0.13675476336816225;0.9717;0.00734386
0.13986631837738167;0.9717;0.0065805838
0.13986631837738167;0.9718;0.006580096
0.14028887523048555;0.9718;0.006466962
0.14028887523048555;0.9719;0.0064653032
0.1407882606023356;0.9719;0.0063763866
0.1407882606023356;0.972;0.006367578
0.14155654578979718;0.972;0.0062701413
0.14155654578979718;0.9721;0.0062654265
0.14159496004917024;0.9721;0.0062613967
0.14159496004917024;0.9722;0.006256864
0.14194068838352797;0.9722;0.0062134806
0.14194068838352797;0.9723;0.0062123644
0.1422480024585126;0.9723;0.006145936
0.1422480024585126;0.9724;0.0061151064
0.14251690227412417;0.9724;0.006097777
0.14251690227412417;0.9725;0.006087917
0.14347725875845113;0.9725;0.005910481
0.14347725875845113;0.9727;0.005869369
0.1446296865396435;0.9727;0.005653943
0.1446296865396435;0.9728;0.0056210076
0.1461278426551936;0.9728;0.0053729517
0.1461278426551936;0.9729;0.005329825
0.14662722802704364;0.9729;0.0052727396
0.14662722802704364;0.973;0.0052626277
0.14701137062077443;0.973;0.0052001476
0.14701137062077443;0.9731;0.0051979697
0.14747234173325138;0.9731;0.0051375264
0.14747234173325138;0.9732;0.005137447
0.14758758451137063;0.9732;0.005099649
0.14758758451137063;0.9733;0.005096243
0.14770282728948986;0.9733;0.0050818743
0.14770282728948986;0.9734;0.005080429
0.1480101413644745;0.9734;0.0050212466
0.1480101413644745;0.9735;0.005019838
0.14827904118008606;0.9735;0.0049565756
0.14827904118008606;0.9736;0.004955279
0.14958512599877075;0.9736;0.00476891
0.14958512599877075;0.9737;0.004768369
0.15035341118623233;0.9737;0.004650052
0.15035341118623233;0.9738;0.004646653
0.1515058389674247;0.9738;0.0045524747
0.1515058389674247;0.9739;0.0045394073
0.15177473878303627;0.9739;0.004472636
0.15177473878303627;0.974;0.004471619
0.15185156730178243;0.974;0.0044457605
0.15185156730178243;0.9741;0.0044418066
0.1520436385986478;0.9741;0.0044246656
0.1520436385986478;0.9742;0.00441969
0.15496312231100184;0.9742;0.0040509035
0.15496312231100184;0.9743;0.0040503913
0.15534726490473263;0.9743;0.004003905
0.15534726490473263;0.9744;0.004001601
0.15642286416717885;0.9744;0.0038789841
0.15642286416717885;0.9745;0.0038787483
0.15734480639213275;0.9745;0.0037906384
0.15734480639213275;0.9746;0.003787427
0.15780577750460972;0.9746;0.0037174213
0.15780577750460972;0.9747;0.0037149466
0.1587661339889367;0.9747;0.0036014575
0.1587661339889367;0.9748;0.0036001266
0.15980331899200984;0.9748;0.0034958343
0.15980331899200984;0.9749;0.0034951405
0.16064843269821757;0.9749;0.0034462623
0.16064843269821757;0.975;0.0034413412
0.16091733251382914;0.975;0.0034266165
0.16091733251382914;0.9751;0.0034208603
0.16218500307314074;0.9751;0.0032881133
0.16218500307314074;0.9752;0.003288013
0.16495082974800246;0.9752;0.0030435661
0.16495082974800246;0.9753;0.0030429447
0.16667947141979103;0.9753;0.0029568225
0.16667947141979103;0.9754;0.002944096
0.1693300553165335;0.9754;0.002712852
0.1693300553165335;0.9755;0.0027043216
0.16990626920712967;0.9755;0.0026755736
0.16990626920712967;0.9757;0.0026731968
0.17071296865396435;0.9757;0.0026028536
0.17071296865396435;0.9758;0.0025999253
0.17217271051014135;0.9758;0.00250906
0.17217271051014135;0.9759;0.0025086442
0.17297940995697603;0.9759;0.002461766
0.17297940995697603;0.976;0.0024601626
0.17555316533497234;0.976;0.0023379994
0.17555316533497234;0.9761;0.002336605
0.1765903503380455;0.9761;0.00228487
0.1765903503380455;0.9762;0.0022828358
0.17689766441303012;0.9762;0.0022587478
0.17689766441303012;0.9763;0.0022585306
0.17908727719729564;0.9763;0.0021559922
0.17908727719729564;0.9764;0.002155572
0.18004763368162263;0.9764;0.0021072046
0.18004763368162263;0.9765;0.0021055986
0.18557928703134605;0.9765;0.0018472811
0.18557928703134605;0.9766;0.0018457414
0.18584818684695759;0.9766;0.001837229
0.18584818684695759;0.9767;0.0018352104
0.18707744314689612;0.9767;0.0017901896
0.18707744314689612;0.9768;0.0017894426
0.18872925629993853;0.9768;0.001722165
0.18872925629993853;0.9769;0.0017164336
0.18915181315304241;0.9769;0.0017059529
0.18915181315304241;0.977;0.0017059424
0.19038106945298094;0.977;0.001660413
0.19038106945298094;0.9771;0.0016579045
0.1924938537185003;0.9771;0.0015547436
0.1924938537185003;0.9772;0.0015545955
0.1949139520590043;0.9772;0.0014691903
0.1949139520590043;0.9774;0.00146642
0.1954901659496005;0.9774;0.001448814
0.1954901659496005;0.9775;0.0014486929
0.19687307928703135;0.9775;0.0014042644
0.19687307928703135;0.9776;0.0014042007
0.19744929317762752;0.9776;0.0013834751
0.19744929317762752;0.9777;0.0013829046
0.19867854947756608;0.9777;0.001340391
0.19867854947756608;0.9778;0.00134019
0.20155961893054702;0.9778;0.0012707677
0.20155961893054702;0.9779;0.001269015
0.20186693300553166;0.9779;0.0012647887
0.20186693300553166;0.978;0.0012634252
0.20317301782421635;0.978;0.0012339896
0.20317301782421635;0.9781;0.0012336749
0.20390288875230486;0.9781;0.0012176671
0.20390288875230486;0.9783;0.0012161271
0.20413337430854334;0.9783;0.0012113653
0.20413337430854334;0.9784;0.001210515
0.20981868469575907;0.9784;0.001075296
0.20981868469575907;0.9785;0.0010750963
0.21435156730178243;0.9785;0.0009867606
0.21435156730178243;0.9786;0.0009864795
0.2155039950829748;0.9786;0.0009648606
0.2155039950829748;0.9787;0.0009643151
0.2194222495390289;0.9787;0.00088957837
0.2194222495390289;0.9788;0.00088949275
0.2203441917639828;0.9788;0.0008674334
0.2203441917639828;0.9789;0.0008673258
0.22165027658266748;0.9789;0.00084856816
0.22165027658266748;0.979;0.0008472392
0.22249539028887522;0.979;0.0008353788
0.22249539028887522;0.9791;0.0008350575
0.22299477566072526;0.9791;0.00082825316
0.22299477566072526;0.9792;0.0008270303
0.22510755992624462;0.9792;0.00079868006
0.22510755992624462;0.9793;0.00079661544
0.22779655808236018;0.9793;0.0007630123
0.22779655808236018;0.9794;0.00076272787
0.22783497234173325;0.9794;0.00076263415
0.22783497234173325;0.9795;0.00076262176
0.228680086047941;0.9795;0.0007501341
0.228680086047941;0.9796;0.0007494881
0.22929471419791025;0.9796;0.0007427431
0.22929471419791025;0.9797;0.0007420931
0.2294099569760295;0.9797;0.0007400949
0.2294099569760295;0.9798;0.00073898264
0.2297556853103872;0.9798;0.0007360134
0.2297556853103872;0.9799;0.00073561573
0.2309081130915796;0.9799;0.0007238561
0.2309081130915796;0.98;0.0007238385
0.23290565457897972;0.98;0.0006971356
0.23290565457897972;0.9801;0.00069581193
0.23305931161647203;0.9801;0.0006942111
0.23305931161647203;0.9802;0.00069403544
0.23797633681622618;0.9802;0.0006381953
0.23797633681622618;0.9803;0.0006376053
0.2385141364474493;0.9803;0.00063288264
0.2385141364474493;0.9804;0.00063218037
0.24381530424093423;0.9804;0.00057627005
0.24381530424093423;0.9805;0.0005758893
0.24754148740012294;0.9805;0.00054599694
0.24754148740012294;0.9806;0.00054460805
0.25180547019053473;0.9806;0.0005087897
0.25180547019053473;0.9807;0.00050873344
0.254340811309158;0.9807;0.0004892904
0.254340811309158;0.9808;0.00048901554
0.2546097111247695;0.9808;0.0004876932
0.2546097111247695;0.9809;0.00048737763
0.25656883835279654;0.9809;0.000473575
0.25656883835279654;0.981;0.00047324487
0.26363706207744314;0.981;0.00042740445
0.26363706207744314;0.9811;0.0004272368
0.2640980331899201;0.9811;0.00042465416
0.2640980331899201;0.9812;0.00042455996
0.26578826060233557;0.9812;0.00041474108
0.26578826060233557;0.9813;0.00041402725
0.2729717271051014;0.9813;0.00037147634
0.2729717271051014;0.9814;0.00037142873
0.2766979102642901;0.9814;0.00035178187
0.2766979102642901;0.9815;0.00035122898
0.27804240934234786;0.9815;0.00034631428
0.27804240934234786;0.9816;0.00034627246
0.2899892440073755;0.9816;0.0002919232
0.2899892440073755;0.9817;0.00029186322
0.29252458512599877;0.9817;0.0002830905
0.29252458512599877;0.9818;0.000282775
0.29494468346650277;0.9818;0.00027176313
0.29494468346650277;0.9819;0.00027154622
0.29594345421020285;0.9819;0.0002681816
0.29594345421020285;0.982;0.00026797852
0.296519668100799;0.982;0.0002667664
0.296519668100799;0.9821;0.00026650509
0.2991318377381684;0.9821;0.0002573334
0.2991318377381684;0.9822;0.00025716083
0.29990012292563;0.9822;0.00025435732
0.29990012292563;0.9823;0.00025427534
0.3113859864781807;0.9823;0.00021870347
0.3113859864781807;0.9824;0.00021859293
0.3145743700061463;0.9824;0.00021174045
0.3145743700061463;0.9825;0.00021172587
0.31461278426551936;0.9825;0.00021165186
0.31461278426551936;0.9826;0.00021149889
0.31668715427166566;0.9826;0.00020615582
0.31668715427166566;0.9827;0.00020599033
0.31964505224339274;0.9827;0.00019891078
0.31964505224339274;0.9828;0.00019846155
0.3256760909649662;0.9828;0.00018382893
0.3256760909649662;0.9829;0.00018381316
0.3339735709895513;0.9829;0.00016682914
0.3339735709895513;0.983;0.00016682771
0.3351644130301168;0.983;0.00016355971
0.3351644130301168;0.9831;0.00016354768
0.33570221266133987;0.9831;0.00016275389
0.33570221266133987;0.9832;0.000162639
0.34446066379840196;0.9832;0.00014730929
0.34446066379840196;0.9833;0.00014720591
0.3451521204671174;0.9833;0.00014630142
0.3451521204671174;0.9834;0.00014629017
0.3529886293792256;0.9834;0.00013366103
0.3529886293792256;0.9835;0.00013363772
0.37411647203441917;0.9835;0.0001079232
0.37411647203441917;0.9836;0.000107890686
0.38145359557467734;0.9836;9.952577e-05
0.38145359557467734;0.9837;9.9464334e-05
0.3839121081745544;0.9837;9.715578e-05
0.3839121081745544;0.9838;9.713498e-05
0.390019975414874;0.9838;9.2188566e-05
0.390019975414874;0.9839;9.217719e-05
0.4074216349108789;0.9839;7.7923774e-05
0.4074216349108789;0.984;7.7878605e-05
0.40746004917025197;0.984;7.7754376e-05
0.40746004917025197;0.9841;7.774658e-05
0.4167178856791641;0.9841;7.099504e-05
0.4167178856791641;0.9842;7.0952476e-05
0.41871542716656424;0.9842;6.973603e-05
0.41871542716656424;0.9843;6.9691705e-05
0.4265135218192993;0.9843;6.498632e-05
0.4265135218192993;0.9844;6.492863e-05
0.43511831591886907;0.9844;5.9525784e-05
0.43511831591886907;0.9845;5.952135e-05
0.4393438844499078;0.9845;5.7700283e-05
0.4393438844499078;0.9846;5.76583e-05
0.4458358942839582;0.9846;5.407414e-05
0.4458358942839582;0.9847;5.405778e-05
0.4461816226183159;0.9847;5.3955133e-05
0.4461816226183159;0.9848;5.393155e-05
0.44668100799016597;0.9848;5.3650783e-05
0.44668100799016597;0.9849;5.3573218e-05
0.4615089121081746;0.9849;4.656892e-05
0.4615089121081746;0.985;4.6561618e-05
0.4623156115550092;0.985;4.615615e-05
0.4623156115550092;0.9851;4.6102017e-05
0.4632375537799631;0.9851;4.5806326e-05
0.4632375537799631;0.9852;4.579679e-05
0.4635832821143208;0.9852;4.5610494e-05
0.4635832821143208;0.9853;4.5594817e-05
0.4730716041794714;0.9853;4.200383e-05
0.4730716041794714;0.9854;4.1997835e-05
0.47871850030731405;0.9854;4.0040446e-05
0.47871850030731405;0.9855;4.004037e-05
0.4864013521819299;0.9855;3.7358823e-05
0.4864013521819299;0.9856;3.735098e-05
0.490319606637984;0.9856;3.6043624e-05
0.490319606637984;0.9857;3.604032e-05
0.5062231100184389;0.9857;3.141602e-05
0.5062231100184389;0.9858;3.1408938e-05
0.5129840196681008;0.9858;2.9620358e-05
0.5129840196681008;0.9859;2.9616393e-05
0.5277350952673633;0.9859;2.6076985e-05
0.5277350952673633;0.986;2.6076537e-05
0.5298094652735095;0.986;2.5636982e-05
0.5298094652735095;0.9861;2.5630763e-05
0.5428703134603565;0.9861;2.3031382e-05
0.5428703134603565;0.9862;2.3021606e-05
0.5466349108789182;0.9862;2.2251532e-05
0.5466349108789182;0.9863;2.2251428e-05
0.54990012292563;0.9863;2.1675483e-05
0.54990012292563;0.9864;2.1659678e-05
0.5560464044253227;0.9864;2.0381474e-05
0.5560464044253227;0.9865;2.0378293e-05
0.5571220036877689;0.9865;2.0230955e-05
0.5571220036877689;0.9866;2.0228976e-05
0.5651121696373694;0.9866;1.9051808e-05
0.5651121696373694;0.9867;1.9051524e-05
0.5699907805777504;0.9867;1.8194907e-05
0.5699907805777504;0.9868;1.816343e-05
0.5796711739397664;0.9868;1.6794165e-05
0.5796711739397664;0.9869;1.6790565e-05
0.5995313460356484;0.9869;1.4106434e-05
0.5995313460356484;0.987;1.4101612e-05
0.6130915795943455;0.987;1.2545712e-05
0.6130915795943455;0.9871;1.2542324e-05
0.6232713583282115;0.9871;1.1538771e-05
0.6232713583282115;0.9872;1.1537127e-05
0.6240012292563;0.9872;1.1465655e-05
0.6240012292563;0.9873;1.1464251e-05
0.6270743700061463;0.9873;1.1170056e-05
0.6270743700061463;0.9874;1.1161797e-05
0.629340811309158;0.9874;1.0920082e-05
0.629340811309158;0.9875;1.09188595e-05
0.6372541487400123;0.9875;1.0226071e-05
0.6372541487400123;0.9876;1.0222356e-05
0.6465503995082975;0.9876;9.477638e-06
0.6465503995082975;0.9877;9.476288e-06
0.6538106945298094;0.9877;8.9221585e-06
0.6538106945298094;0.9878;8.921013e-06
0.6549631223110018;0.9878;8.811182e-06
0.6549631223110018;0.9879;8.8111765e-06
0.6649508297480025;0.9879;8.035376e-06
0.6649508297480025;0.988;8.034475e-06
0.6765135218192994;0.988;7.2882344e-06
0.6765135218192994;0.9881;7.287962e-06
0.6916103257529195;0.9881;6.3025996e-06
0.6916871542716656;0.9881;6.301994e-06
0.6965657652120467;0.9881;6.0259767e-06
0.6965657652120467;0.9882;6.025042e-06
0.7024815611555009;0.9882;5.727782e-06
0.7024815611555009;0.9883;5.7250886e-06
0.7075522433927474;0.9883;5.4733164e-06
0.7075522433927474;0.9884;5.471466e-06
0.7172710510141365;0.9884;5.0374288e-06
0.7172710510141365;0.9885;5.0368108e-06
0.7255685310387215;0.9885;4.6468294e-06
0.7255685310387215;0.9886;4.645318e-06
0.7600261216963737;0.9886;3.2940077e-06
0.7600261216963737;0.9887;3.2935286e-06
0.761140135218193;0.9887;3.2590608e-06
0.7612169637369391;0.9887;3.2583034e-06
0.7624846342962508;0.9887;3.2308785e-06
0.7624846342962508;0.9888;3.2288758e-06
0.7682851874615857;0.9888;3.0469512e-06
0.7682851874615857;0.9889;3.0452134e-06
0.772779655808236;0.9889;2.9218477e-06
0.772779655808236;0.989;2.921336e-06
0.7793484941610326;0.989;2.7483816e-06
0.7793484941610326;0.9891;2.7469598e-06
0.7888752304855562;0.9891;2.462909e-06
0.7888752304855562;0.9892;2.4614685e-06
0.7949830977258758;0.9892;2.2961453e-06
0.7949830977258758;0.9893;2.2958875e-06
0.7986708666256914;0.9893;2.214705e-06
0.7986708666256914;0.9894;2.214615e-06
0.8007836508912108;0.9894;2.159304e-06
0.8007836508912108;0.9895;2.157134e-06
0.801859250153657;0.9895;2.1308035e-06
0.801859250153657;0.9896;2.1296712e-06
0.8042025199754149;0.9896;2.0709952e-06
0.8042025199754149;0.9897;2.06982e-06
0.8051244622003688;0.9897;2.044277e-06
0.8051244622003688;0.9898;2.044219e-06
0.8131914566687154;0.9898;1.8766392e-06
0.8131914566687154;0.9899;1.8766177e-06
0.814459127228027;0.9899;1.8447694e-06
0.814459127228027;0.99;1.8445235e-06
0.8145743700061463;0.99;1.8401764e-06
0.8145743700061463;0.9901;1.8400507e-06
0.8178779963122311;0.9901;1.7703248e-06
0.8178779963122311;0.9902;1.7689109e-06
0.8271742470805162;0.9902;1.5778758e-06
0.8271742470805162;0.9903;1.576332e-06
0.8310925015365703;0.9903;1.5016119e-06
0.8310925015365703;0.9904;1.5015341e-06
0.8342040565457898;0.9904;1.4422717e-06
0.8342040565457898;0.9905;1.4421721e-06
0.8432314074984635;0.9905;1.2764513e-06
0.8432314074984635;0.9906;1.2761219e-06
0.8501459741856177;0.9906;1.1585743e-06
0.8501459741856177;0.9907;1.1575647e-06
0.858520282728949;0.9907;9.895496e-07
0.858520282728949;0.9908;9.887291e-07
0.8593653964351567;0.9908;9.825529e-07
0.8593653964351567;0.9909;9.820826e-07
0.8605946527350953;0.9909;9.645361e-07
0.8605946527350953;0.991;9.628163e-07
0.8659342347879533;0.991;9.0062815e-07
0.8659342347879533;0.9911;9.0052436e-07
0.8680470190534727;0.9911;8.70981e-07
0.8680470190534727;0.9912;8.703075e-07
0.87450061462815;0.9912;7.958047e-07
0.87450061462815;0.9913;7.9575636e-07
0.8774585125998771;0.9913;7.4979766e-07
0.8774585125998771;0.9914;7.497557e-07
0.8838352796558082;0.9914;6.796438e-07
0.8838352796558082;0.9915;6.7913186e-07
0.8860633066994469;0.9915;6.553709e-07
0.8860633066994469;0.9916;6.5524483e-07
0.8877919483712354;0.9916;6.3283005e-07
0.8877919483712354;0.9917;6.3266316e-07
0.8948985863552551;0.9917;5.7266243e-07
0.8948985863552551;0.9918;5.719328e-07
0.9058850645359557;0.9918;4.7376548e-07
0.9058850645359557;0.9919;4.7371805e-07
0.9258988936693301;0.9919;3.1389158e-07
0.9258988936693301;0.992;3.134894e-07
0.9361170866625691;0.992;2.45581e-07
0.9361170866625691;0.9921;2.4557738e-07
0.9364628149969269;0.9921;2.4348924e-07
0.9364628149969269;0.9922;2.433025e-07
0.9429932390903504;0.9922;1.9879795e-07
0.9429932390903504;0.9923;1.9857151e-07
0.9459895513214506;0.9923;1.8238318e-07
0.9459895513214506;0.9924;1.8204764e-07
0.9465657652120467;0.9924;1.7962617e-07
0.9465657652120467;0.9925;1.7921448e-07
0.946681007990166;0.9925;1.7868844e-07
0.946681007990166;0.9926;1.7845753e-07
0.9485633066994469;0.9926;1.7055783e-07
0.9485633066994469;0.9927;1.697065e-07
0.9598955132145052;0.9927;1.18354734e-07
0.9598955132145052;0.9928;1.18086184e-07
0.9608558696988322;0.9928;1.14275906e-07
0.9608558696988322;0.9929;1.1401353e-07
0.9620082974800246;0.9929;1.0917231e-07
0.9620082974800246;0.993;1.0882712e-07
0.9666564228641672;0.993;9.094319e-08
0.9666564228641672;0.9931;9.092038e-08
0.9678472649047326;0.9931;8.6113715e-08
0.9678472649047326;0.9932;8.54538e-08
0.9762215734480639;0.9932;5.6443433e-08
0.9762215734480639;0.9933;5.639232e-08
0.9769898586355255;0.9933;5.460865e-08
0.9769898586355255;0.9934;5.4463953e-08
0.9771051014136447;0.9934;5.398391e-08
0.9771051014136447;0.9935;5.3956555e-08
0.9806007990165949;0.9935;4.463655e-08
0.9806007990165949;0.9936;4.460566e-08
0.985479409956976;0.9936;3.2228183e-08
0.985479409956976;0.9937;3.218659e-08
0.9862861094038107;0.9937;2.9019592e-08
0.9862861094038107;0.9938;2.8635567e-08
0.986478180700676;0.9938;2.8274385e-08
0.986478180700676;0.9939;2.7812268e-08
0.9886293792255685;0.9939;2.2377353e-08
0.9886293792255685;0.994;2.2249464e-08
0.9888982790411801;0.994;2.1481926e-08
0.9888982790411801;0.9941;2.12081e-08
0.9896665642286416;0.9941;1.949189e-08
0.9896665642286416;0.9942;1.92018e-08
0.9899738783036263;0.9942;1.8628153e-08
0.9899738783036263;0.9944;1.8450889e-08
0.9908574062692072;0.9944;1.6144307e-08
0.9908574062692072;0.9945;1.598544e-08
0.9931622618315918;0.9945;1.0864303e-08
0.9931622618315918;0.9946;1.08574545e-08
0.9965427166564229;0.9946;5.091864e-09
0.9965427166564229;0.9947;5.0441886e-09
0.9969652735095267;0.9947;4.3910107e-09
0.9969652735095267;0.9948;4.3568424e-09
0.9972341733251383;0.9948;3.5844632e-09
0.9972341733251383;0.9949;3.5554975e-09
0.9977335586969883;0.9949;2.6243807e-09
0.9977335586969883;0.995;2.591455e-09
0.9979256299938537;0.995;2.4319335e-09
0.9979256299938537;0.9951;2.3351823e-09
0.99850184388445;0.9951;1.7496432e-09
0.99850184388445;0.9952;1.7285472e-09
0.9986939151813153;0.9952;1.5418296e-09
0.9986939151813153;0.9954;1.4900337e-09
0.9988475722188076;0.9954;1.1515164e-09
0.9988475722188076;0.9957;1.1451171e-09
0.9989244007375537;0.9957;1.0242691e-09
0.9989244007375537;0.9959;9.90934e-10
0.9991164720344192;0.9959;8.2481705e-10
0.9991164720344192;0.996;8.2204354e-10
0.9991548862937922;0.996;7.873394e-10
0.9991548862937922;0.9961;7.4613327e-10
0.9993853718500307;0.9961;5.905898e-10
0.9993853718500307;0.9962;5.5078e-10
0.9994622003687769;0.9962;5.443051e-10
0.9994622003687769;0.9963;5.0000387e-10
0.9996158574062692;0.9963;3.875427e-10
0.9996158574062692;0.9966;3.4838468e-10
0.9997311001843885;0.9966;3.0566927e-10
0.9997311001843885;0.9967;2.7626432e-10
0.9998463429625076;0.9967;2.0604324e-10
0.9998463429625076;0.9969;1.3239618e-10
0.9998847572218807;0.9969;1.1580698e-10
0.9998847572218807;0.997;9.8690056e-11
0.9999231714812539;0.997;8.089578e-11
0.9999231714812539;0.9974;1.0767392e-11
0.9999615857406269;0.9974;9.987526e-12
0.9999615857406269;0.9975;3.8705007e-12
1.0;0.9975;2.7618212e-12
1.0;1.0;0.0


==> experiments/svhn/ood-roc-sub-deepensembles_1_num-ens-15_cnn_svhn.csv <==
fpr;tpr;thresh
0.0;0.0;3.2186515
0.0;0.0001;2.2186515
0.0;0.0504;1.6591234
3.8414259373079284e-05;0.0504;1.6589515
3.8414259373079284e-05;0.072;1.6057153
7.682851874615857e-05;0.072;1.6055213
7.682851874615857e-05;0.0857;1.5772599
0.00011524277811923786;0.0857;1.576992
0.00011524277811923786;0.0999;1.55343
0.00015365703749231714;0.0999;1.5533988
0.00015365703749231714;0.1047;1.5448002
0.00019207129686539643;0.1047;1.5447558
0.00019207129686539643;0.114;1.5289598
0.00023048555623847572;0.114;1.5287875
0.00023048555623847572;0.1221;1.5144418
0.00026889981561155503;0.1221;1.514346
0.00026889981561155503;0.1572;1.4624208
0.00030731407498463427;0.1572;1.462404
0.00030731407498463427;0.16;1.4597667
0.00034572833435771356;0.16;1.4596697
0.00034572833435771356;0.1688;1.4452598
0.00038414259373079285;0.1688;1.4447412
0.00038414259373079285;0.1701;1.4429519
0.00046097111247695143;0.1701;1.442489
0.00046097111247695143;0.1718;1.4402528
0.0004993853718500308;0.1718;1.440191
0.0004993853718500308;0.1735;1.4380857
0.0005377996312231101;0.1735;1.4379754
0.0005377996312231101;0.1954;1.4081976
0.0005762138905961894;0.1954;1.408145
0.0005762138905961894;0.1978;1.4053506
0.0006146281499692685;0.1978;1.4053403
0.0006146281499692685;0.2249;1.3691119
0.0006530424093423478;0.2249;1.3688332
0.0006530424093423478;0.2406;1.3510063
0.0006914566687154271;0.2406;1.350988
0.0006914566687154271;0.244;1.3461267
0.0007298709280885064;0.244;1.3460858
0.0007298709280885064;0.2446;1.3452779
0.0007682851874615857;0.2446;1.3452573
0.0007682851874615857;0.2453;1.344001
0.000806699446834665;0.2453;1.3438666
0.000806699446834665;0.2469;1.3418078
0.0008451137062077443;0.2469;1.3417696
0.0008451137062077443;0.2517;1.3355702
0.0008835279655808236;0.2517;1.3355666
0.0008835279655808236;0.2605;1.3276682
0.0009219422249539029;0.2605;1.327667
0.0009219422249539029;0.2665;1.3215994
0.0009987707437000616;0.2665;1.3215417
0.0009987707437000616;0.2733;1.3140056
0.0010371850030731408;0.2733;1.313989
0.0010371850030731408;0.2736;1.3135891
0.0010755992624462201;0.2736;1.3134503
0.0010755992624462201;0.2787;1.3082657
0.0011140135218192994;0.2787;1.3081868
0.0011140135218192994;0.2832;1.3027629
0.0011524277811923787;0.2832;1.3026195
0.0011524277811923787;0.2847;1.3010976
0.0011908420405654578;0.2847;1.3010497
0.0011908420405654578;0.2958;1.2900152
0.001229256299938537;0.2958;1.2898281
0.001229256299938537;0.2992;1.2859509
0.0012676705593116164;0.2992;1.285727
0.0012676705593116164;0.3017;1.2826389
0.0013060848186846957;0.3017;1.2824252
0.0013060848186846957;0.3038;1.2800428
0.001344499078057775;0.3038;1.2800124
0.001344499078057775;0.3043;1.2798158
0.0013829133374308542;0.3043;1.2797444
0.0013829133374308542;0.311;1.2716593
0.0014213275968039335;0.311;1.2716486
0.0014213275968039335;0.3163;1.2658906
0.0014597418561770128;0.3163;1.2656963
0.0014597418561770128;0.3177;1.264039
0.0014981561155500921;0.3177;1.2636161
0.0014981561155500921;0.3223;1.2588638
0.0015365703749231714;0.3223;1.2588578
0.0015365703749231714;0.3225;1.258754
0.0015749846342962507;0.3225;1.2586226
0.0015749846342962507;0.3241;1.2567655
0.00161339889366933;0.3241;1.2567631
0.00161339889366933;0.3255;1.2547073
0.0016518131530424093;0.3255;1.2546456
0.0016518131530424093;0.3288;1.2514303
0.0016902274124154886;0.3288;1.2512218
0.0016902274124154886;0.3355;1.2442071
0.0017670559311616472;0.3355;1.2435489
0.0017670559311616472;0.3394;1.2398715
0.0018054701905347264;0.3394;1.239675
0.0018054701905347264;0.3484;1.2312213
0.0018438844499078057;0.3484;1.2312107
0.0018438844499078057;0.3488;1.2309871
0.001882298709280885;0.3488;1.2309065
0.001882298709280885;0.3515;1.228291
0.0019207129686539643;0.3515;1.2281837
0.0019207129686539643;0.3576;1.2214572
0.0019591272280270436;0.3576;1.2213087
0.0019591272280270436;0.3602;1.2185674
0.001997541487400123;0.3602;1.2184796
0.001997541487400123;0.3662;1.2125212
0.002035955746773202;0.3662;1.2123784
0.002035955746773202;0.3692;1.2097746
0.0020743700061462817;0.3692;1.2097497
0.0020743700061462817;0.372;1.2067971
0.0021127842655193608;0.372;1.2066281
0.0021127842655193608;0.3729;1.2058566
0.0021511985248924403;0.3729;1.205422
0.0021511985248924403;0.3739;1.2039744
0.0021896127842655193;0.3739;1.2037752
0.0021896127842655193;0.3741;1.2033409
0.002228027043638599;0.3741;1.2032503
0.002228027043638599;0.3751;1.2022294
0.002266441303011678;0.3751;1.201877
0.002266441303011678;0.3903;1.1847222
0.0023048555623847574;0.3903;1.1846302
0.0023048555623847574;0.3918;1.1821164
0.0023432698217578365;0.3918;1.1821023
0.0023432698217578365;0.3927;1.1815509
0.0023816840811309156;0.3927;1.1813879
0.0023816840811309156;0.3974;1.1743315
0.002420098340503995;0.3974;1.1741874
0.002420098340503995;0.3983;1.1733543
0.002458512599877074;0.3983;1.1729367
0.002458512599877074;0.4042;1.165375
0.0024969268592501537;0.4042;1.1651835
0.0024969268592501537;0.4117;1.1576722
0.0025353411186232327;0.4117;1.1573951
0.0025353411186232327;0.4131;1.1553701
0.0025737553779963123;0.4131;1.1553512
0.0025737553779963123;0.4159;1.151965
0.0026121696373693913;0.4159;1.1518981
0.0026121696373693913;0.4164;1.1511934
0.002650583896742471;0.4164;1.1510956
0.002650583896742471;0.4166;1.1503328
0.00268899815611555;0.4166;1.1502212
0.00268899815611555;0.4167;1.1501672
0.0027274124154886294;0.4167;1.1496994
0.0027274124154886294;0.4179;1.1478806
0.0027658266748617085;0.4179;1.1478722
0.0027658266748617085;0.4225;1.142912
0.002804240934234788;0.4225;1.142896
0.002804240934234788;0.4288;1.1352037
0.002842655193607867;0.4288;1.135183
0.002842655193607867;0.4294;1.1347971
0.002842655193607867;0.4296;1.1346539
0.0028810694529809466;0.4296;1.1341712
0.0028810694529809466;0.4307;1.1327674
0.0029194837123540257;0.4307;1.1325994
0.0029194837123540257;0.4314;1.1315266
0.002957897971727105;0.4314;1.1312046
0.002957897971727105;0.4334;1.1277679
0.0029963122311001842;0.4334;1.1277566
0.0029963122311001842;0.4386;1.1223166
0.0030347264904732637;0.4386;1.1221671
0.0030347264904732637;0.4401;1.1200159
0.003073140749846343;0.4401;1.1200024
0.003073140749846343;0.441;1.1193305
0.0031115550092194223;0.441;1.1191758
0.0031115550092194223;0.4422;1.1178434
0.0031499692685925014;0.4422;1.1177915
0.0031499692685925014;0.4441;1.1155
0.003188383527965581;0.4441;1.1153362
0.003188383527965581;0.4442;1.115331
0.00322679778733866;0.4442;1.115237
0.00322679778733866;0.447;1.112031
0.0032652120467117395;0.447;1.1118665
0.0032652120467117395;0.4489;1.1095954
0.0033036263060848186;0.4489;1.1095208
0.0033036263060848186;0.4535;1.103836
0.003342040565457898;0.4535;1.1035889
0.003342040565457898;0.4542;1.1027547
0.003380454824830977;0.4542;1.1027076
0.003380454824830977;0.4557;1.1013994
0.0034188690842040566;0.4557;1.1011205
0.0034188690842040566;0.4564;1.100443
0.0034956976029502152;0.4564;1.100337
0.0034956976029502152;0.4568;1.0999172
0.0035341118623232943;0.4568;1.0996952
0.0035341118623232943;0.4613;1.0940669
0.003572526121696374;0.4613;1.0939107
0.003572526121696374;0.4614;1.0938692
0.003610940381069453;0.4614;1.0936842
0.003610940381069453;0.4627;1.092742
0.0036493546404425324;0.4627;1.0926886
0.0036493546404425324;0.4631;1.0924317
0.0036877688998156115;0.4631;1.0923768
0.0036877688998156115;0.4641;1.0903091
0.003726183159188691;0.4641;1.0900431
0.003726183159188691;0.4649;1.0891354
0.00376459741856177;0.4649;1.0891024
0.00376459741856177;0.4658;1.0882506
0.0038030116779348496;0.4658;1.0882461
0.0038030116779348496;0.4662;1.0875069
0.0038414259373079286;0.4662;1.0868798
0.0038414259373079286;0.4671;1.0862429
0.003879840196681008;0.4671;1.0862045
0.003879840196681008;0.4683;1.0853173
0.003918254456054087;0.4683;1.085285
0.003918254456054087;0.4699;1.0839314
0.003956668715427166;0.4699;1.0838298
0.003956668715427166;0.4702;1.0836545
0.004033497234173325;0.4702;1.0835288
0.004033497234173325;0.4714;1.0827127
0.004071911493546404;0.4714;1.0826387
0.004071911493546404;0.4757;1.078244
0.0041103257529194834;0.4757;1.0782188
0.0041103257529194834;0.4777;1.0764031
0.004148740012292563;0.4777;1.0762361
0.004148740012292563;0.4785;1.0752379
0.0041871542716656425;0.4785;1.0752023
0.0041871542716656425;0.4867;1.0677593
0.004263982790411801;0.4867;1.0672141
0.004263982790411801;0.4868;1.0671816
0.0043023970497848806;0.4868;1.0671667
0.0043023970497848806;0.4871;1.0669289
0.00434081130915796;0.4871;1.0668657
0.00434081130915796;0.4893;1.065155
0.004379225568531039;0.4893;1.0651422
0.004379225568531039;0.49;1.0637932
0.004417639827904118;0.49;1.0635124
0.004417639827904118;0.4912;1.0619675
0.004456054087277198;0.4912;1.0615696
0.004456054087277198;0.4916;1.0611576
0.004494468346650277;0.4916;1.0610914
0.004494468346650277;0.4922;1.0607657
0.004532882606023356;0.4922;1.0607489
0.004532882606023356;0.4947;1.0590655
0.004609711124769515;0.4947;1.0588671
0.004609711124769515;0.4953;1.058472
0.004648125384142594;0.4953;1.0584341
0.004648125384142594;0.4962;1.0575991
0.004686539643515673;0.4962;1.0570614
0.004686539643515673;0.499;1.0539205
0.004724953902888752;0.499;1.0537176
0.004724953902888752;0.4996;1.0530571
0.004763368162261831;0.4996;1.0530492
0.004763368162261831;0.4998;1.0526927
0.004801782421634911;0.4998;1.0526658
0.004801782421634911;0.4999;1.05266
0.00484019668100799;0.4999;1.052647
0.00484019668100799;0.5005;1.0517052
0.004878610940381069;0.5005;1.0514967
0.004878610940381069;0.5009;1.050943
0.004917025199754148;0.5009;1.0508056
0.004917025199754148;0.5012;1.0504588
0.004955439459127228;0.5012;1.050294
0.004955439459127228;0.5036;1.0477985
0.004993853718500307;0.5036;1.0477542
0.004993853718500307;0.5044;1.0470605
0.005032267977873386;0.5044;1.0470471
0.005032267977873386;0.5092;1.0417492
0.0050706822372464655;0.5092;1.0417169
0.0050706822372464655;0.5097;1.0411085
0.0051090964966195454;0.5097;1.041089
0.0051090964966195454;0.5164;1.0340468
0.0051475107559926245;0.5164;1.0338542
0.0051475107559926245;0.5179;1.031966
0.005185925015365704;0.5179;1.031955
0.005185925015365704;0.5212;1.0292022
0.005224339274738783;0.5212;1.0292019
0.005224339274738783;0.5246;1.0255932
0.005262753534111863;0.5246;1.0255815
0.005262753534111863;0.525;1.0249794
0.005301167793484942;0.525;1.0247818
0.005301167793484942;0.5265;1.021771
0.005339582052858021;0.5265;1.0217155
0.005339582052858021;0.5281;1.020154
0.00541641057160418;0.5281;1.0199574
0.00541641057160418;0.5292;1.0180725
0.005454824830977259;0.5292;1.0180676
0.005454824830977259;0.5321;1.0136343
0.005493239090350338;0.5321;1.0134406
0.005493239090350338;0.5322;1.0134244
0.005531653349723417;0.5322;1.0133944
0.005531653349723417;0.5354;1.0084723
0.005570067609096497;0.5354;1.0082358
0.005570067609096497;0.537;1.006499
0.005608481868469576;0.537;1.00637
0.005608481868469576;0.5375;1.0056208
0.005646896127842655;0.5375;1.0055101
0.005646896127842655;0.5382;1.0049453
0.005685310387215734;0.5382;1.0048621
0.005685310387215734;0.5395;1.0027578
0.005723724646588814;0.5395;1.0027486
0.005723724646588814;0.5406;1.0010242
0.005800553165334972;0.5406;1.0008255
0.005800553165334972;0.5422;0.9998497
0.005838967424708051;0.5422;0.9997741
0.005838967424708051;0.5428;0.9991375
0.005877381684081131;0.5428;0.9991336
0.005877381684081131;0.5444;0.99762535
0.00591579594345421;0.5444;0.997613
0.00591579594345421;0.5461;0.99608946
0.005954210202827289;0.5461;0.99601376
0.005954210202827289;0.5473;0.9951023
0.0059926244622003685;0.5473;0.9950887
0.0059926244622003685;0.548;0.99405295
0.006031038721573448;0.548;0.9938658
0.006031038721573448;0.5486;0.992889
0.0060694529809465275;0.5486;0.99261886
0.0060694529809465275;0.5489;0.9924395
0.0061078672403196066;0.5489;0.99231565
0.0061078672403196066;0.5514;0.99012166
0.006146281499692686;0.5514;0.99010116
0.006146281499692686;0.552;0.98927575
0.006184695759065766;0.552;0.9891173
0.006184695759065766;0.5532;0.9869518
0.006223110018438845;0.5532;0.9868902
0.006223110018438845;0.5537;0.9863517
0.006261524277811924;0.5537;0.9862334
0.006261524277811924;0.5585;0.9810238
0.006299938537185003;0.5585;0.98095405
0.006299938537185003;0.5593;0.97970974
0.006338352796558083;0.5593;0.97945577
0.006338352796558083;0.5597;0.97918427
0.006376767055931162;0.5597;0.9790262
0.006376767055931162;0.5601;0.9786393
0.006415181315304241;0.5601;0.9786254
0.006415181315304241;0.5604;0.97826314
0.0064920098340504;0.5604;0.97784007
0.0064920098340504;0.5611;0.97723776
0.006530424093423479;0.5611;0.9772171
0.006530424093423479;0.5612;0.9771205
0.006568838352796558;0.5612;0.97710633
0.006568838352796558;0.5624;0.9762296
0.006607252612169637;0.5624;0.9761504
0.006607252612169637;0.5629;0.9756676
0.006645666871542717;0.5629;0.97565913
0.006645666871542717;0.5634;0.9746796
0.006684081130915796;0.5634;0.97464955
0.006684081130915796;0.5658;0.9720775
0.006722495390288875;0.5658;0.9719806
0.006722495390288875;0.566;0.9713485
0.006760909649661954;0.566;0.97134465
0.006760909649661954;0.5677;0.96925426
0.006837738168408113;0.5677;0.9691117
0.006837738168408113;0.57;0.9656358
0.006876152427781192;0.57;0.96547216
0.006876152427781192;0.5711;0.96477085
0.0069913952059004305;0.5711;0.96437514
0.0069913952059004305;0.572;0.9626949
0.0070298094652735095;0.572;0.9626407
0.0070298094652735095;0.5726;0.961907
0.007068223724646589;0.5726;0.96189445
0.007068223724646589;0.5729;0.9613692
0.007106637984019668;0.5729;0.9610557
0.007106637984019668;0.5737;0.9603226
0.007145052243392748;0.5737;0.9602319
0.007145052243392748;0.5752;0.9580084
0.007183466502765827;0.5752;0.95797235
0.007183466502765827;0.5762;0.9570405
0.007221880762138906;0.5762;0.9567446
0.007221880762138906;0.5769;0.95541865
0.007260295021511985;0.5769;0.95533526
0.007260295021511985;0.577;0.9553241
0.007298709280885065;0.577;0.95520735
0.007298709280885065;0.5773;0.95510036
0.007337123540258144;0.5773;0.95505685
0.007337123540258144;0.5791;0.9536141
0.007375537799631223;0.5791;0.95351696
0.007375537799631223;0.5826;0.9497375
0.007413952059004302;0.5826;0.94972646
0.007413952059004302;0.5831;0.9490189
0.007452366318377382;0.5831;0.9487819
0.007452366318377382;0.5837;0.94810975
0.007490780577750461;0.5837;0.9480823
0.007490780577750461;0.584;0.94795513
0.007567609096496619;0.584;0.9478804
0.007567609096496619;0.5858;0.9457226
0.007606023355869699;0.5858;0.94559044
0.007606023355869699;0.586;0.94542086
0.007644437615242778;0.586;0.9453994
0.007644437615242778;0.5876;0.94409573
0.007721266133988936;0.5876;0.94392574
0.007721266133988936;0.5884;0.94289696
0.007759680393362016;0.5884;0.9428225
0.007759680393362016;0.5887;0.94255567
0.007798094652735095;0.5887;0.9423499
0.007798094652735095;0.5891;0.94219685
0.007836508912108174;0.5891;0.94178724
0.007836508912108174;0.5895;0.94158393
0.007874923171481253;0.5895;0.94125754
0.007874923171481253;0.5896;0.9412344
0.007913337430854333;0.5896;0.9409664
0.007913337430854333;0.5907;0.9393546
0.007951751690227412;0.5907;0.9393045
0.007951751690227412;0.592;0.93795747
0.007990165949600492;0.592;0.9379329
0.007990165949600492;0.594;0.9353438
0.008028580208973572;0.594;0.93518203
0.008028580208973572;0.5964;0.9316745
0.00806699446834665;0.5964;0.93158686
0.00806699446834665;0.597;0.93097395
0.00810540872771973;0.597;0.93095726
0.00810540872771973;0.5989;0.92918545
0.008143822987092809;0.5989;0.9281187
0.008143822987092809;0.5992;0.92791414
0.008182237246465888;0.5992;0.9278871
0.008182237246465888;0.5995;0.92767644
0.008220651505838967;0.5995;0.92747897
0.008220651505838967;0.6001;0.9268998
0.008259065765212046;0.6001;0.9268499
0.008259065765212046;0.6033;0.92254335
0.008297480024585127;0.6033;0.922534
0.008297480024585127;0.6041;0.920983
0.008335894283958206;0.6041;0.9207996
0.008335894283958206;0.6046;0.9205238
0.008374308543331285;0.6046;0.9204789
0.008374308543331285;0.6059;0.91891134
0.008451137062077443;0.6059;0.91886234
0.008451137062077443;0.606;0.9188113
0.008489551321450522;0.606;0.9187885
0.008489551321450522;0.6093;0.9147183
0.008527965580823601;0.6093;0.91469485
0.008527965580823601;0.6118;0.9114262
0.00856637984019668;0.6118;0.9111443
0.00856637984019668;0.612;0.9110313
0.008604794099569761;0.612;0.9110204
0.008604794099569761;0.6126;0.91012305
0.00864320835894284;0.6126;0.91010183
0.00864320835894284;0.6168;0.90443003
0.008720036877688998;0.6168;0.90436226
0.008720036877688998;0.6182;0.90235466
0.008758451137062077;0.6182;0.9023363
0.008758451137062077;0.6193;0.9007002
0.008796865396435156;0.6193;0.90050507
0.008796865396435156;0.6194;0.9004937
0.008873693915181315;0.6194;0.9002964
0.008873693915181315;0.62;0.89990133
0.008950522433927474;0.62;0.899681
0.008950522433927474;0.6204;0.89919
0.008988936693300554;0.6204;0.8990865
0.008988936693300554;0.6205;0.8990852
0.009027350952673633;0.6205;0.8990211
0.009027350952673633;0.6217;0.89784116
0.00910417947141979;0.6217;0.8973281
0.00910417947141979;0.6218;0.897203
0.00914259373079287;0.6218;0.89719564
0.00914259373079287;0.6232;0.8960482
0.009181007990165949;0.6232;0.8960091
0.009181007990165949;0.6261;0.893118
0.00921942224953903;0.6261;0.8929957
0.00921942224953903;0.6268;0.8925004
0.009257836508912109;0.6268;0.8924124
0.009257836508912109;0.6275;0.89168096
0.009296250768285188;0.6275;0.8916574
0.009296250768285188;0.6307;0.88868207
0.009334665027658267;0.6307;0.88866377
0.009334665027658267;0.6322;0.88714874
0.009373079287031346;0.6322;0.8867961
0.009373079287031346;0.6331;0.8861248
0.009411493546404425;0.6331;0.88611794
0.009411493546404425;0.6348;0.8845223
0.009449907805777504;0.6348;0.88448244
0.009449907805777504;0.635;0.88439864
0.009488322065150583;0.635;0.8843262
0.009488322065150583;0.6355;0.8835626
0.009565150583896743;0.6355;0.88350385
0.009565150583896743;0.6364;0.88258404
0.009603564843269822;0.6364;0.88250524
0.009603564843269822;0.6373;0.8816901
0.009641979102642901;0.6373;0.88168526
0.009641979102642901;0.638;0.880794
0.00968039336201598;0.638;0.8805758
0.00968039336201598;0.6404;0.8782758
0.00971880762138906;0.6404;0.8782214
0.00971880762138906;0.6405;0.87812114
0.009757221880762139;0.6405;0.87805897
0.009757221880762139;0.6406;0.8780214
0.009795636140135218;0.6406;0.87797636
0.009795636140135218;0.6409;0.87733364
0.009834050399508297;0.6409;0.8772003
0.009834050399508297;0.6411;0.8769817
0.009872464658881377;0.6411;0.8768399
0.009872464658881377;0.6425;0.8748893
0.009949293177627536;0.6425;0.8743501
0.009949293177627536;0.6438;0.87313455
0.009987707437000615;0.6438;0.87299323
0.009987707437000615;0.6462;0.8708623
0.010102950215119852;0.6462;0.87066513
0.010102950215119852;0.648;0.86829144
0.010141364474492931;0.648;0.8682021
0.010141364474492931;0.6506;0.86569935
0.010179778733866012;0.6506;0.8656968
0.010179778733866012;0.6534;0.8623078
0.010218192993239091;0.6534;0.86228544
0.010218192993239091;0.654;0.8618393
0.01025660725261217;0.654;0.8617733
0.01025660725261217;0.6553;0.8606415
0.010295021511985249;0.6553;0.86063254
0.010295021511985249;0.6593;0.8558024
0.010333435771358328;0.6593;0.855773
0.010333435771358328;0.6598;0.85534024
0.010371850030731407;0.6598;0.8552636
0.010371850030731407;0.6611;0.85343045
0.010410264290104486;0.6611;0.85327786
0.010410264290104486;0.6621;0.85279465
0.010448678549477565;0.6621;0.8527571
0.010448678549477565;0.6632;0.85141265
0.010487092808850646;0.6632;0.85130453
0.010487092808850646;0.6639;0.85045534
0.010525507068223725;0.6639;0.8503443
0.010525507068223725;0.6642;0.8495575
0.010602335586969883;0.6642;0.84883153
0.010602335586969883;0.668;0.8444284
0.010640749846342962;0.668;0.8444035
0.010640749846342962;0.6687;0.8438482
0.010679164105716041;0.6687;0.8437015
0.010679164105716041;0.6689;0.8433083
0.01071757836508912;0.6689;0.843249
0.01071757836508912;0.6707;0.8408706
0.0107559926244622;0.6707;0.84075105
0.0107559926244622;0.6712;0.84047115
0.01079440688383528;0.6712;0.8401886
0.01079440688383528;0.6716;0.83988595
0.01083282114320836;0.6716;0.8396586
0.01083282114320836;0.6724;0.8385779
0.010871235402581439;0.6724;0.8385633
0.010871235402581439;0.6738;0.83613706
0.010909649661954518;0.6738;0.8360844
0.010909649661954518;0.6757;0.8329381
0.010986478180700676;0.6757;0.8327693
0.010986478180700676;0.6778;0.83082414
0.011024892440073755;0.6778;0.8304819
0.011024892440073755;0.6785;0.8300498
0.011063306699446834;0.6785;0.82993585
0.011063306699446834;0.6787;0.8296499
0.011101720958819915;0.6787;0.82915866
0.011101720958819915;0.6799;0.82741433
0.011140135218192994;0.6799;0.82736176
0.011140135218192994;0.6811;0.82558763
0.011178549477566073;0.6811;0.8255597
0.011178549477566073;0.6813;0.8254164
0.011216963736939152;0.6813;0.82536894
0.011216963736939152;0.6823;0.8244419
0.011255377996312231;0.6823;0.8242008
0.011255377996312231;0.6838;0.8223354
0.01129379225568531;0.6838;0.82210594
0.01129379225568531;0.6843;0.82145256
0.01133220651505839;0.6843;0.8211134
0.01133220651505839;0.6855;0.8199961
0.011370620774431468;0.6855;0.8198055
0.011370620774431468;0.6856;0.81976354
0.011409035033804549;0.6856;0.8196422
0.011409035033804549;0.6859;0.81924295
0.011447449293177628;0.6859;0.81911933
0.011447449293177628;0.6861;0.81866586
0.011485863552550707;0.6861;0.81855935
0.011485863552550707;0.6879;0.8157295
0.011524277811923786;0.6879;0.8156932
0.011524277811923786;0.6884;0.8150311
0.011562692071296865;0.6884;0.8148912
0.011562692071296865;0.6894;0.81317854
0.011601106330669944;0.6894;0.8130658
0.011601106330669944;0.6907;0.81199586
0.011639520590043024;0.6907;0.8118851
0.011639520590043024;0.6912;0.8111111
0.011716349108789182;0.6912;0.8108131
0.011716349108789182;0.6916;0.80948764
0.011754763368162262;0.6916;0.80917525
0.011754763368162262;0.6919;0.80898
0.011793177627535342;0.6919;0.8089496
0.011793177627535342;0.692;0.8087833
0.01183159188690842;0.692;0.8085801
0.01183159188690842;0.6925;0.8071952
0.0118700061462815;0.6925;0.8071578
0.0118700061462815;0.6929;0.80640423
0.011908420405654579;0.6929;0.806356
0.011908420405654579;0.6941;0.80493265
0.011946834665027658;0.6941;0.8049141
0.011946834665027658;0.6943;0.8044532
0.012023663183773816;0.6943;0.80427724
0.012023663183773816;0.6949;0.80345166
0.012062077443146897;0.6949;0.80334526
0.012062077443146897;0.696;0.8019669
0.012100491702519976;0.696;0.80173475
0.012100491702519976;0.6961;0.8015872
0.012138905961893055;0.6961;0.8014129
0.012138905961893055;0.6965;0.80093056
0.012177320221266134;0.6965;0.80074185
0.012177320221266134;0.6976;0.7995513
0.012215734480639213;0.6976;0.79951954
0.012215734480639213;0.6977;0.7994382
0.012254148740012292;0.6977;0.79937315
0.012254148740012292;0.6981;0.7990163
0.01233097725875845;0.6981;0.7988478
0.01233097725875845;0.6983;0.79857254
0.012369391518131531;0.6983;0.7984938
0.012369391518131531;0.6984;0.7984079
0.01240780577750461;0.6984;0.7983757
0.01240780577750461;0.699;0.79781216
0.01244622003687769;0.699;0.79781127
0.01244622003687769;0.6992;0.7975442
0.012484634296250768;0.6992;0.7975373
0.012484634296250768;0.7;0.7967386
0.012523048555623847;0.7;0.7967218
0.012523048555623847;0.7003;0.7962729
0.012599877074370006;0.7003;0.79612637
0.012599877074370006;0.7009;0.7949793
0.012676705593116165;0.7009;0.7948376
0.012676705593116165;0.7017;0.79379785
0.012715119852489245;0.7017;0.7936096
0.012715119852489245;0.7019;0.7934655
0.012753534111862324;0.7019;0.79291224
0.012753534111862324;0.7028;0.79164773
0.012791948371235403;0.7028;0.79150474
0.012791948371235403;0.7029;0.7913465
0.012830362630608482;0.7029;0.7910831
0.012830362630608482;0.7031;0.79046655
0.01286877688998156;0.7031;0.7904065
0.01286877688998156;0.7033;0.7899327
0.01290719114935464;0.7033;0.7893996
0.01290719114935464;0.7045;0.7880727
0.012945605408727719;0.7045;0.7879094
0.012945605408727719;0.7051;0.787248
0.013022433927473879;0.7051;0.78708315
0.013022433927473879;0.7059;0.7859565
0.013060848186846958;0.7059;0.7859362
0.013060848186846958;0.7064;0.7852306
0.013137676705593116;0.7064;0.785201
0.013137676705593116;0.7071;0.7845311
0.013176090964966195;0.7071;0.7843077
0.013176090964966195;0.7077;0.783274
0.013214505224339274;0.7077;0.7830664
0.013214505224339274;0.7083;0.7813773
0.013291333743085434;0.7083;0.7809064
0.013291333743085434;0.7085;0.7804915
0.013329748002458513;0.7085;0.78039163
0.013329748002458513;0.709;0.77960527
0.013368162261831592;0.709;0.779349
0.013368162261831592;0.7092;0.7791146
0.013406576521204671;0.7092;0.77894217
0.013406576521204671;0.7099;0.77792007
0.01344499078057775;0.7099;0.77780825
0.01344499078057775;0.71;0.7776747
0.01348340503995083;0.71;0.77759326
0.01348340503995083;0.7102;0.77747524
0.013521819299323909;0.7102;0.77735794
0.013521819299323909;0.7109;0.77557796
0.013560233558696988;0.7109;0.77548856
0.013560233558696988;0.711;0.77543634
0.013598647818070068;0.711;0.77483374
0.013598647818070068;0.7133;0.7727399
0.013637062077443148;0.7133;0.7725124
0.013637062077443148;0.7136;0.7720658
0.013675476336816227;0.7136;0.7718618
0.013675476336816227;0.714;0.7711742
0.013713890596189306;0.714;0.771166
0.013713890596189306;0.7145;0.77072084
0.013752304855562385;0.7145;0.77059686
0.013752304855562385;0.7148;0.7703955
0.013790719114935464;0.7148;0.77027786
0.013790719114935464;0.7152;0.7698008
0.013829133374308543;0.7152;0.7697569
0.013829133374308543;0.7153;0.7697522
0.013905961893054701;0.7153;0.76960105
0.013905961893054701;0.7169;0.76727974
0.013944376152427782;0.7169;0.7670343
0.013944376152427782;0.7173;0.76642245
0.013982790411800861;0.7173;0.7663436
0.013982790411800861;0.7184;0.764055
0.014059618930547019;0.7184;0.7637333
0.014059618930547019;0.7191;0.76279247
0.014098033189920098;0.7191;0.7627131
0.014098033189920098;0.7196;0.7622933
0.014174861708666256;0.7196;0.7621041
0.014174861708666256;0.7211;0.75974786
0.014213275968039335;0.7211;0.75971335
0.014213275968039335;0.7212;0.759681
0.014251690227412416;0.7212;0.7595826
0.014251690227412416;0.7213;0.7595352
0.014328518746158574;0.7213;0.7589986
0.014328518746158574;0.7218;0.7578201
0.014366933005531653;0.7218;0.7577819
0.014366933005531653;0.7224;0.75702643
0.014443761524277812;0.7224;0.7569128
0.014443761524277812;0.7235;0.75572425
0.01448217578365089;0.7235;0.7554882
0.01448217578365089;0.7243;0.75478965
0.01452059004302397;0.7243;0.7546807
0.01452059004302397;0.7255;0.7537811
0.01455900430239705;0.7255;0.75372803
0.01455900430239705;0.7262;0.75283337
0.01459741856177013;0.7262;0.7526112
0.01459741856177013;0.7268;0.7520569
0.014635832821143209;0.7268;0.75201404
0.014635832821143209;0.7283;0.7491585
0.014789489858635525;0.7283;0.7486577
0.014789489858635525;0.7289;0.74789697
0.014827904118008604;0.7289;0.7478261
0.014827904118008604;0.7291;0.74734765
0.014866318377381685;0.7291;0.7471991
0.014866318377381685;0.7293;0.74685574
0.014904732636754764;0.7293;0.7467142
0.014904732636754764;0.7297;0.7461476
0.014943146896127843;0.7297;0.74601614
0.014943146896127843;0.7302;0.7456162
0.014981561155500922;0.7302;0.74556494
0.014981561155500922;0.7315;0.7439785
0.015019975414874001;0.7315;0.7439477
0.015019975414874001;0.733;0.7422498
0.01505838967424708;0.733;0.7420283
0.01505838967424708;0.7341;0.74060583
0.015135218192993238;0.7341;0.7404313
0.015135218192993238;0.7342;0.7402271
0.01517363245236632;0.7342;0.7398995
0.01517363245236632;0.7348;0.7393833
0.015212046711739398;0.7348;0.73917717
0.015212046711739398;0.735;0.73897105
0.015250460971112477;0.735;0.7388927
0.015250460971112477;0.7354;0.7382167
0.015327289489858635;0.7354;0.7380826
0.015327289489858635;0.7355;0.7378585
0.015365703749231715;0.7355;0.73751867
0.015365703749231715;0.7358;0.7370137
0.015404118008604794;0.7358;0.73684675
0.015404118008604794;0.7372;0.7355503
0.015480946527350953;0.7372;0.73552555
0.015480946527350953;0.7375;0.73528314
0.015519360786724033;0.7375;0.73514503
0.015519360786724033;0.7377;0.7349933
0.01559618930547019;0.7377;0.73480123
0.01559618930547019;0.7382;0.7345596
0.01563460356484327;0.7382;0.73442984
0.01563460356484327;0.7388;0.7340199
0.015711432083589428;0.7388;0.73383856
0.015711432083589428;0.7394;0.7327111
0.015749846342962507;0.7394;0.7323612
0.015749846342962507;0.7414;0.7297607
0.015788260602335586;0.7414;0.7296598
0.015788260602335586;0.7416;0.7295841
0.015826674861708665;0.7416;0.7294736
0.015826674861708665;0.7419;0.7291254
0.015865089121081744;0.7419;0.7290083
0.015865089121081744;0.742;0.7289958
0.015903503380454823;0.742;0.72898984
0.015903503380454823;0.7421;0.7287481
0.015941917639827906;0.7421;0.7284661
0.015941917639827906;0.7422;0.7281487
0.015980331899200985;0.7422;0.72806686
0.015980331899200985;0.7428;0.7273178
0.016018746158574064;0.7428;0.7273167
0.016018746158574064;0.7435;0.72651213
0.016095574677320222;0.7435;0.72621053
0.016095574677320222;0.7444;0.72530985
0.0161339889366933;0.7444;0.72529274
0.0161339889366933;0.7445;0.72528064
0.01621081745543946;0.7445;0.7245047
0.01621081745543946;0.7455;0.7223071
0.01624923171481254;0.7455;0.7222461
0.01624923171481254;0.7463;0.7210274
0.016287645974185617;0.7463;0.7209781
0.016287645974185617;0.747;0.7200443
0.016326060233558697;0.747;0.7199626
0.016326060233558697;0.7474;0.71940625
0.016364474492931776;0.7474;0.7193313
0.016364474492931776;0.7477;0.7189387
0.016402888752304855;0.7477;0.7188249
0.016402888752304855;0.7479;0.7185372
0.016441303011677934;0.7479;0.7185119
0.016441303011677934;0.7482;0.7180323
0.016479717271051013;0.7482;0.717832
0.016479717271051013;0.7483;0.71726036
0.016518131530424092;0.7483;0.7170793
0.016518131530424092;0.7489;0.7164745
0.01655654578979717;0.7489;0.7164718
0.01655654578979717;0.749;0.7163669
0.016594960049170254;0.749;0.7162476
0.016594960049170254;0.7495;0.7151831
0.016633374308543333;0.7495;0.715085
0.016633374308543333;0.7511;0.7116389
0.01667178856791641;0.7511;0.7113821
0.01667178856791641;0.7516;0.71105397
0.01671020282728949;0.7516;0.7110177
0.01671020282728949;0.7522;0.7103896
0.01674861708666257;0.7522;0.7102291
0.01674861708666257;0.7523;0.7099977
0.016863859864781807;0.7523;0.7095893
0.016863859864781807;0.7524;0.7094639
0.016902274124154886;0.7524;0.7094347
0.016902274124154886;0.7525;0.70917314
0.016940688383527965;0.7525;0.70872664
0.016940688383527965;0.7529;0.7079065
0.016979102642901044;0.7529;0.70784587
0.016979102642901044;0.7537;0.70703316
0.017017516902274123;0.7537;0.7070116
0.017017516902274123;0.7541;0.7065518
0.017055931161647202;0.7541;0.7059127
0.017055931161647202;0.7549;0.7039507
0.01709434542102028;0.7549;0.7037698
0.01709434542102028;0.7551;0.70355916
0.01713275968039336;0.7551;0.70354044
0.01713275968039336;0.7556;0.7028626
0.01717117393976644;0.7556;0.7026901
0.01717117393976644;0.7561;0.70244014
0.017209588199139522;0.7561;0.7021441
0.017209588199139522;0.7574;0.6997956
0.01728641671788568;0.7574;0.6994868
0.01728641671788568;0.7579;0.69921285
0.01732483097725876;0.7579;0.699202
0.01732483097725876;0.7581;0.6985791
0.01736324523663184;0.7581;0.69837964
0.01736324523663184;0.7585;0.697982
0.017440073755377997;0.7585;0.6977294
0.017440073755377997;0.7587;0.69720054
0.017555316533497234;0.7587;0.69672596
0.017555316533497234;0.7588;0.6967217
0.017593730792870313;0.7588;0.6964696
0.017593730792870313;0.759;0.69630444
0.01767055931161647;0.759;0.69607717
0.01767055931161647;0.7591;0.69605064
0.01774738783036263;0.7591;0.696011
0.01774738783036263;0.7593;0.69586694
0.01786263060848187;0.7593;0.69574314
0.01786263060848187;0.7594;0.6957183
0.01790104486785495;0.7594;0.69566745
0.01790104486785495;0.7595;0.6956418
0.017977873386601107;0.7595;0.69539356
0.017977873386601107;0.7604;0.6946217
0.018054701905347265;0.7604;0.69452333
0.018054701905347265;0.7605;0.6945066
0.018131530424093423;0.7605;0.6944419
0.018131530424093423;0.7607;0.6943809
0.01824677320221266;0.7607;0.694142
0.01824677320221266;0.7609;0.6940427
0.01828518746158574;0.7609;0.6940065
0.01828518746158574;0.761;0.69397676
0.018400430239704977;0.761;0.69396424
0.018400430239704977;0.7613;0.6936394
0.01847725875845114;0.7613;0.69341034
0.01847725875845114;0.7614;0.6934037
0.018707744314689613;0.7614;0.69322824
0.018707744314689613;0.7615;0.6931639
0.018746158574062692;0.7615;0.69314873
0.018746158574062692;0.7616;0.69310457
0.01882298709280885;0.7616;0.6929928
0.01882298709280885;0.762;0.69268334
0.01886140135218193;0.762;0.69266814
0.01886140135218193;0.7621;0.69263744
0.01889981561155501;0.7621;0.6925667
0.01889981561155501;0.7624;0.6924355
0.018938229870928087;0.7624;0.6924247
0.018938229870928087;0.7629;0.6922267
0.019015058389674246;0.7629;0.6922169
0.019015058389674246;0.7631;0.6921079
0.019053472649047325;0.7631;0.6920412
0.019053472649047325;0.7635;0.6917419
0.019168715427166565;0.7635;0.69139075
0.019168715427166565;0.7636;0.69126445
0.019207129686539644;0.7636;0.69118
0.019207129686539644;0.7644;0.6907108
0.019283958205285803;0.7644;0.69049686
0.019283958205285803;0.7645;0.69048333
0.01932237246465888;0.7645;0.6904661
0.01932237246465888;0.7646;0.6904461
0.01936078672403196;0.7646;0.6903451
0.01936078672403196;0.7648;0.690179
0.01943761524277812;0.7648;0.690143
0.01943761524277812;0.7649;0.69008887
0.019591272280270435;0.7649;0.6897847
0.019591272280270435;0.7651;0.6893804
0.019629686539643514;0.7651;0.6892632
0.019629686539643514;0.7652;0.68922615
0.019668100799016593;0.7652;0.68921435
0.019668100799016593;0.7658;0.6887257
0.019821757836508913;0.7658;0.68856156
0.019821757836508913;0.7661;0.68836546
0.019860172095881992;0.7661;0.6882061
0.019860172095881992;0.7663;0.687942
0.01989858635525507;0.7663;0.6878457
0.01989858635525507;0.7665;0.6877099
0.01993700061462815;0.7665;0.6876959
0.01993700061462815;0.7666;0.687661
0.01997541487400123;0.7666;0.6876059
0.01997541487400123;0.7671;0.68723816
0.02001382913337431;0.7671;0.68721956
0.02001382913337431;0.7672;0.6871498
0.020052243392747388;0.7672;0.6870199
0.020052243392747388;0.7673;0.6870031
0.020129071911493546;0.7673;0.68662775
0.020129071911493546;0.7674;0.6863323
0.020205900430239704;0.7674;0.6861682
0.020205900430239704;0.7678;0.68596786
0.020282728948985862;0.7678;0.68568
0.020282728948985862;0.7679;0.6856359
0.020321143208358945;0.7679;0.6856212
0.020321143208358945;0.7681;0.6853973
0.020359557467732024;0.7681;0.68539137
0.020359557467732024;0.7683;0.68506134
0.02051321450522434;0.7683;0.68461245
0.02051321450522434;0.7684;0.68450475
0.02055162876459742;0.7684;0.6843324
0.02055162876459742;0.7687;0.6841759
0.020590043023970498;0.7687;0.684131
0.020590043023970498;0.7688;0.6840616
0.020628457283343577;0.7688;0.6837924
0.020628457283343577;0.7691;0.6835973
0.020628457283343577;0.7693;0.6835871
0.020705285802089735;0.7693;0.6834008
0.020705285802089735;0.7694;0.6833424
0.020743700061462814;0.7694;0.68331206
0.020743700061462814;0.7695;0.68315125
0.020782114320835893;0.7695;0.6831055
0.020782114320835893;0.7699;0.6826707
0.020820528580208972;0.7699;0.6825042
0.020820528580208972;0.77;0.6823053
0.02085894283958205;0.77;0.68218106
0.02085894283958205;0.7702;0.6817638
0.02089735709895513;0.7702;0.68158865
0.02089735709895513;0.7707;0.6812288
0.02093577135832821;0.7707;0.68115485
0.02093577135832821;0.7714;0.6807342
0.020974185617701292;0.7714;0.6807227
0.020974185617701292;0.772;0.68047905
0.02101259987707437;0.772;0.6804731
0.02101259987707437;0.7725;0.6801336
0.02108942839582053;0.7725;0.68000495
0.02108942839582053;0.7726;0.6799875
0.02112784265519361;0.7726;0.6799004
0.02112784265519361;0.7727;0.67979467
0.021204671173939767;0.7727;0.67976284
0.021204671173939767;0.7732;0.6790331
0.021281499692685925;0.7732;0.6787361
0.021281499692685925;0.7733;0.6786127
0.021396742470805162;0.7733;0.67811567
0.021396742470805162;0.7736;0.6778954
0.02147357098955132;0.7736;0.6778083
0.02147357098955132;0.7737;0.6777947
0.02155039950829748;0.7737;0.6777349
0.02155039950829748;0.7739;0.6775358
0.02166564228641672;0.7739;0.6770881
0.02166564228641672;0.7741;0.6769161
0.021742470805162877;0.7741;0.6766693
0.021742470805162877;0.7746;0.6765139
0.021780885064535956;0.7746;0.67586416
0.021780885064535956;0.775;0.6750025
0.021857713583282114;0.775;0.67476654
0.021857713583282114;0.7752;0.67458636
0.021896127842655193;0.7752;0.67443275
0.021896127842655193;0.7753;0.674302
0.021934542102028273;0.7753;0.6742862
0.021934542102028273;0.7754;0.67421454
0.02204978488014751;0.7754;0.67391056
0.02204978488014751;0.7757;0.6734272
0.02208819913952059;0.7757;0.67333823
0.02208819913952059;0.7766;0.6726096
0.022165027658266747;0.7766;0.6724394
0.022165027658266747;0.7767;0.6723971
0.02220344191763983;0.7767;0.6723244
0.02220344191763983;0.7771;0.6722216
0.02224185617701291;0.7771;0.67216736
0.02224185617701291;0.7773;0.6720602
0.022280270436385988;0.7773;0.6718659
0.022280270436385988;0.7775;0.6710069
0.022318684695759067;0.7775;0.67099255
0.022318684695759067;0.7779;0.67073685
0.022357098955132146;0.7779;0.6707252
0.022357098955132146;0.7782;0.670511
0.022472341733251383;0.7782;0.6699897
0.022472341733251383;0.7783;0.6699136
0.022510755992624462;0.7783;0.6697485
0.022510755992624462;0.7787;0.66923106
0.02266441303011678;0.7787;0.66869724
0.02266441303011678;0.7788;0.6686596
0.022779655808236016;0.7788;0.6683961
0.022779655808236016;0.7794;0.6678306
0.022818070067609098;0.7794;0.66778415
0.022818070067609098;0.7796;0.6674496
0.022894898586355256;0.7796;0.66726005
0.022894898586355256;0.7805;0.6660773
0.023010141364474494;0.7805;0.6659155
0.023010141364474494;0.7807;0.66578573
0.02316379840196681;0.7807;0.66540045
0.02316379840196681;0.7808;0.665378
0.02320221266133989;0.7808;0.6653459
0.02320221266133989;0.7809;0.665101
0.023240626920712968;0.7809;0.6649179
0.023240626920712968;0.7813;0.6641965
0.023279041180086047;0.7813;0.6641885
0.023279041180086047;0.7818;0.6636678
0.023355869698832205;0.7818;0.6634522
0.023355869698832205;0.7819;0.66335773
0.023394283958205284;0.7819;0.6633331
0.023394283958205284;0.7821;0.66320056
0.023586355255070683;0.7821;0.6627801
0.023586355255070683;0.7822;0.66273415
0.02366318377381684;0.7822;0.6625772
0.02366318377381684;0.7823;0.6624484
0.02370159803318992;0.7823;0.6623792
0.02370159803318992;0.7825;0.6621456
0.023740012292563;0.7825;0.66205144
0.023740012292563;0.7826;0.6620509
0.02377842655193608;0.7826;0.66185874
0.02377842655193608;0.7829;0.66124624
0.023893669330055316;0.7829;0.66103655
0.023893669330055316;0.783;0.6609233
0.023970497848801474;0.783;0.6606314
0.023970497848801474;0.7831;0.6606084
0.024008912108174553;0.7831;0.6603181
0.024008912108174553;0.7832;0.6602962
0.024124154886293794;0.7832;0.6599709
0.024124154886293794;0.7835;0.659294
0.024162569145666873;0.7835;0.6592236
0.024162569145666873;0.7839;0.65872777
0.024200983405039952;0.7839;0.6586361
0.024200983405039952;0.7842;0.6581216
0.02427781192378611;0.7842;0.6580962
0.02427781192378611;0.7845;0.65756977
0.024354640442532268;0.7845;0.6573237
0.024354640442532268;0.7846;0.65727925
0.024508297480024584;0.7846;0.6569383
0.024508297480024584;0.785;0.6567187
0.024546711739397663;0.785;0.6566253
0.024546711739397663;0.7852;0.6564959
0.024585125998770743;0.7852;0.6564666
0.024585125998770743;0.7853;0.65643114
0.02462354025814382;0.7853;0.65643084
0.02462354025814382;0.7856;0.65618616
0.0246619545175169;0.7856;0.65616906
0.0246619545175169;0.7857;0.656144
0.024700368776889983;0.7857;0.6561393
0.024700368776889983;0.7859;0.6560656
0.024738783036263062;0.7859;0.6560292
0.024738783036263062;0.786;0.65602136
0.02481561155500922;0.786;0.65565664
0.02481561155500922;0.7861;0.6554851
0.0248540258143823;0.7861;0.65544987
0.0248540258143823;0.7864;0.65510476
0.024930854333128458;0.7864;0.6548059
0.024930854333128458;0.7865;0.6547009
0.024969268592501537;0.7865;0.65453047
0.024969268592501537;0.7866;0.6545187
0.025046097111247695;0.7866;0.6542086
0.025046097111247695;0.7869;0.65387404
0.025122925629993853;0.7869;0.6537179
0.025122925629993853;0.7872;0.653617
0.02519975414874001;0.7872;0.6534184
0.02519975414874001;0.7885;0.6517225
0.02523816840811309;0.7885;0.65158266
0.02523816840811309;0.7886;0.65151465
0.025314996926859252;0.7886;0.65118194
0.025314996926859252;0.7895;0.6505148
0.02535341118623233;0.7895;0.6504424
0.02535341118623233;0.7897;0.6502253
0.02539182544560541;0.7897;0.6500335
0.02539182544560541;0.7898;0.6497728
0.02543023970497849;0.7898;0.649735
0.02543023970497849;0.79;0.64960384
0.025507068223724647;0.79;0.6495513
0.025507068223724647;0.7901;0.64928806
0.025545482483097726;0.7901;0.6491866
0.025545482483097726;0.7903;0.64902633
0.025622311001843884;0.7903;0.64871156
0.025622311001843884;0.7906;0.64797294
0.025660725261216964;0.7906;0.64780414
0.025660725261216964;0.7908;0.6476713
0.025699139520590043;0.7908;0.6475474
0.025699139520590043;0.7909;0.64703345
0.0257759680393362;0.7909;0.6467929
0.0257759680393362;0.7913;0.6465013
0.02581438229870928;0.7913;0.6458328
0.02581438229870928;0.7914;0.64565307
0.02585279655808236;0.7914;0.6456529
0.02585279655808236;0.7916;0.64542204
0.025929625076828517;0.7916;0.64523375
0.025929625076828517;0.7922;0.644738
0.0259680393362016;0.7922;0.6446545
0.0259680393362016;0.7924;0.64433295
0.02600645359557468;0.7924;0.6440567
0.02600645359557468;0.7926;0.6440272
0.026044867854947758;0.7926;0.6438888
0.026044867854947758;0.7928;0.643639
0.026160110633066995;0.7928;0.6430657
0.026160110633066995;0.7929;0.6429162
0.026198524892440074;0.7929;0.6426407
0.026198524892440074;0.7932;0.6420961
0.026275353411186232;0.7932;0.6417334
0.026275353411186232;0.7935;0.6415641
0.02631376767055931;0.7935;0.6414344
0.02631376767055931;0.7936;0.6413076
0.02635218192993239;0.7936;0.64119506
0.02635218192993239;0.7942;0.64025
0.02639059618930547;0.7942;0.6401712
0.02639059618930547;0.7948;0.63963616
0.02642901044867855;0.7948;0.63942534
0.02642901044867855;0.7961;0.63841337
0.026505838967424707;0.7961;0.6382437
0.026505838967424707;0.7966;0.63761914
0.026582667486170868;0.7966;0.63756746
0.026582667486170868;0.7968;0.63748866
0.026621081745543947;0.7968;0.6373475
0.026621081745543947;0.797;0.6371125
0.026659496004917026;0.797;0.637073
0.026659496004917026;0.7973;0.63690567
0.026697910264290105;0.7973;0.63678765
0.026697910264290105;0.7975;0.6366405
0.026736324523663185;0.7975;0.6366018
0.026736324523663185;0.7976;0.636448
0.026774738783036264;0.7976;0.6364103
0.026774738783036264;0.7979;0.6358367
0.026813153042409343;0.7979;0.6355785
0.026813153042409343;0.798;0.63555396
0.026851567301782422;0.798;0.63530636
0.026851567301782422;0.7982;0.6351143
0.0268899815611555;0.7982;0.6350502
0.0268899815611555;0.7984;0.6349659
0.02692839582052858;0.7984;0.6349499
0.02692839582052858;0.7985;0.6345564
0.027005224339274738;0.7985;0.6343984
0.027005224339274738;0.7988;0.63393325
0.027043638598647817;0.7988;0.63390386
0.027043638598647817;0.7991;0.6331417
0.027082052858020896;0.7991;0.63309526
0.027082052858020896;0.7994;0.6328864
0.027120467117393975;0.7994;0.632779
0.027120467117393975;0.7996;0.6323722
0.027197295636140137;0.7996;0.6322105
0.027197295636140137;0.7998;0.6320063
0.027235709895513216;0.7998;0.63186955
0.027235709895513216;0.8002;0.6313876
0.027274124154886295;0.8002;0.6312563
0.027274124154886295;0.8003;0.6312292
0.027389366933005532;0.8003;0.63103944
0.027389366933005532;0.8011;0.6302304
0.02742778119237861;0.8011;0.6301029
0.02742778119237861;0.8012;0.63007164
0.02746619545175169;0.8012;0.63001305
0.02746619545175169;0.802;0.62896407
0.02750460971112477;0.802;0.6289431
0.02750460971112477;0.8022;0.62877095
0.02754302397049785;0.8022;0.62875247
0.02754302397049785;0.8024;0.62862766
0.027581438229870928;0.8024;0.62859696
0.027581438229870928;0.8025;0.6285925
0.027619852489244007;0.8025;0.62841433
0.027619852489244007;0.8027;0.6283066
0.027735095267363244;0.8027;0.6279212
0.027735095267363244;0.8032;0.62750715
0.027773509526736323;0.8032;0.6273087
0.027773509526736323;0.8033;0.62710893
0.027811923786109402;0.8033;0.62709475
0.027811923786109402;0.8034;0.6270802
0.027850338045482485;0.8034;0.6269967
0.027850338045482485;0.8041;0.6262791
0.027888752304855564;0.8041;0.62612075
0.027888752304855564;0.8042;0.6260438
0.027927166564228643;0.8042;0.625878
0.027927166564228643;0.8045;0.62554073
0.027965580823601722;0.8045;0.6252615
0.027965580823601722;0.8048;0.6250389
0.0280039950829748;0.8048;0.6247792
0.0280039950829748;0.8054;0.6235031
0.02804240934234788;0.8054;0.62348074
0.02804240934234788;0.8055;0.6231498
0.02808082360172096;0.8055;0.623049
0.02808082360172096;0.8056;0.6230275
0.028119237861094038;0.8056;0.62281084
0.028119237861094038;0.8058;0.62263227
0.028196066379840196;0.8058;0.6224998
0.028196066379840196;0.806;0.62238264
0.028349723417332513;0.806;0.6218474
0.028349723417332513;0.8063;0.6215878
0.02838813767670559;0.8063;0.62158215
0.02838813767670559;0.8064;0.62150884
0.02842655193607867;0.8064;0.62141335
0.02842655193607867;0.8065;0.62132186
0.028464966195451753;0.8065;0.62128603
0.028464966195451753;0.807;0.62064457
0.028503380454824832;0.807;0.62036073
0.028503380454824832;0.8074;0.6195021
0.02854179471419791;0.8074;0.6193316
0.02854179471419791;0.8075;0.6191422
0.02858020897357099;0.8075;0.6191211
0.02858020897357099;0.808;0.6184884
0.02861862323294407;0.808;0.6184554
0.02861862323294407;0.8084;0.6180794
0.02865703749231715;0.8084;0.61794126
0.02865703749231715;0.8085;0.6178256
0.028695451751690228;0.8085;0.6175722
0.028695451751690228;0.8087;0.61682826
0.028733866011063307;0.8087;0.6168204
0.028733866011063307;0.8092;0.6159423
0.028772280270436386;0.8092;0.61579084
0.028772280270436386;0.8093;0.6155538
0.028849108789182544;0.8093;0.61541444
0.028849108789182544;0.8095;0.6151545
0.02896435156730178;0.8095;0.6150739
0.02896435156730178;0.8101;0.6142995
0.02900276582667486;0.8101;0.6142387
0.02900276582667486;0.8102;0.61410314
0.02904118008604794;0.8102;0.6140391
0.02904118008604794;0.8103;0.61395293
0.029079594345421022;0.8103;0.6138801
0.029079594345421022;0.8104;0.6137242
0.02915642286416718;0.8104;0.61313605
0.02915642286416718;0.8108;0.6130394
0.029233251382913338;0.8108;0.6130123
0.029233251382913338;0.8109;0.61286426
0.029271665642286417;0.8109;0.6127118
0.029271665642286417;0.811;0.6126354
0.029310079901659496;0.811;0.612557
0.029310079901659496;0.8111;0.61237526
0.029348494161032575;0.8111;0.61201817
0.029348494161032575;0.8112;0.61200625
0.029386908420405655;0.8112;0.6119833
0.029386908420405655;0.8123;0.6104355
0.029425322679778734;0.8123;0.6104215
0.029425322679778734;0.8125;0.60991716
0.02950215119852489;0.8125;0.6095481
0.02950215119852489;0.8126;0.6094582
0.02957897971727105;0.8126;0.6092739
0.02957897971727105;0.8128;0.60902005
0.02961739397664413;0.8128;0.60872865
0.02961739397664413;0.813;0.6084254
0.029655808236017208;0.813;0.6082566
0.029655808236017208;0.8135;0.60764676
0.02969422249539029;0.8135;0.60763323
0.02969422249539029;0.8136;0.6073413
0.02977105101413645;0.8136;0.60712767
0.02977105101413645;0.8138;0.60706925
0.029809465273509528;0.8138;0.60705245
0.029809465273509528;0.8143;0.6062241
0.029847879532882607;0.8143;0.60602725
0.029847879532882607;0.8144;0.6056145
0.029963122311001844;0.8144;0.60466576
0.029963122311001844;0.8146;0.6042498
0.03011677934849416;0.8146;0.6034975
0.03011677934849416;0.8154;0.60212684
0.03015519360786724;0.8154;0.6018425
0.03015519360786724;0.8157;0.6013105
0.03019360786724032;0.8157;0.60114586
0.03019360786724032;0.8159;0.60055965
0.030232022126613398;0.8159;0.6003522
0.030232022126613398;0.816;0.6001421
0.030270436385986477;0.816;0.60014075
0.030270436385986477;0.8161;0.60013884
0.030308850645359556;0.8161;0.6001259
0.030308850645359556;0.8162;0.5999557
0.03034726490473264;0.8162;0.59992343
0.03034726490473264;0.8165;0.59965825
0.030385679164105717;0.8165;0.5994823
0.030385679164105717;0.8166;0.5993874
0.030424093423478796;0.8166;0.5990634
0.030424093423478796;0.817;0.598626
0.030462507682851876;0.817;0.598527
0.030462507682851876;0.8172;0.5981279
0.030577750460971113;0.8172;0.5978327
0.030577750460971113;0.8176;0.5972319
0.030616164720344192;0.8176;0.59702706
0.030616164720344192;0.8179;0.5968771
0.03065457897971727;0.8179;0.5967594
0.03065457897971727;0.8182;0.5964196
0.03069299323909035;0.8182;0.5963279
0.03069299323909035;0.8184;0.59569675
0.03073140749846343;0.8184;0.5955674
0.03073140749846343;0.8185;0.59536767
0.030769821757836508;0.8185;0.59525865
0.030769821757836508;0.8188;0.5949537
0.030808236017209587;0.8188;0.59474856
0.030808236017209587;0.8189;0.59468305
0.030885064535955745;0.8189;0.59442115
0.030885064535955745;0.819;0.59433407
0.030923478795328824;0.819;0.5941589
0.030923478795328824;0.8191;0.5941376
0.031115550092194223;0.8191;0.5933805
0.031115550092194223;0.8195;0.5927036
0.03119237861094038;0.8195;0.59247184
0.03119237861094038;0.8196;0.5924282
0.03123079287031346;0.8196;0.5923248
0.03123079287031346;0.8199;0.5914803
0.03126920712968654;0.8199;0.59094083
0.03126920712968654;0.82;0.59091455
0.03130762138905962;0.82;0.59085834
0.03130762138905962;0.8205;0.5898001
0.03138444990780578;0.8205;0.58961624
0.03138444990780578;0.8206;0.58956283
0.031422864167178856;0.8206;0.58952457
0.031422864167178856;0.821;0.5893073
0.031461278426551935;0.821;0.58925
0.031461278426551935;0.8215;0.5880477
0.03165334972341733;0.8215;0.58734727
0.03165334972341733;0.8216;0.58732736
0.03169176398279041;0.8216;0.58730704
0.03169176398279041;0.8221;0.58659077
0.03176859250153657;0.8221;0.58633417
0.03176859250153657;0.8229;0.58498424
0.03180700676090965;0.8229;0.58494747
0.03180700676090965;0.823;0.5848846
0.031845421020282726;0.823;0.58476657
0.031845421020282726;0.8232;0.58474326
0.03188383527965581;0.8232;0.5846049
0.03188383527965581;0.8235;0.5840154
0.03192224953902889;0.8235;0.5837435
0.03192224953902889;0.8236;0.58366895
0.03196066379840197;0.8236;0.5835591
0.03196066379840197;0.8237;0.5834148
0.03199907805777505;0.8237;0.58339244
0.03199907805777505;0.8238;0.58313185
0.03203749231714813;0.8238;0.5829323
0.03203749231714813;0.8239;0.5827497
0.032114320835894286;0.8239;0.58261925
0.032114320835894286;0.824;0.58256805
0.03222956361401352;0.824;0.58223176
0.03222956361401352;0.8247;0.5816514
0.0322679778733866;0.8247;0.5815766
0.0322679778733866;0.8248;0.5815057
0.03238322065150584;0.8248;0.5814163
0.03238322065150584;0.8251;0.5811689
0.03242163491087892;0.8251;0.5810009
0.03242163491087892;0.8253;0.5808511
0.032460049170252;0.8253;0.58050287
0.032460049170252;0.8254;0.58028144
0.032536877688998156;0.8254;0.58025026
0.032536877688998156;0.8255;0.5801968
0.032575291948371235;0.8255;0.58011425
0.032575291948371235;0.8262;0.5796292
0.03269053472649047;0.8262;0.57952523
0.03269053472649047;0.8263;0.5794677
0.03272894898586355;0.8263;0.579285
0.03272894898586355;0.8268;0.5781943
0.03276736324523663;0.8268;0.5781635
0.03276736324523663;0.8271;0.5777079
0.03280577750460971;0.8271;0.5772448
0.03280577750460971;0.828;0.57580745
0.03288260602335587;0.828;0.575633
0.03288260602335587;0.8282;0.574945
0.03292102028272895;0.8282;0.57494295
0.03292102028272895;0.8284;0.57468575
0.032959434542102026;0.8284;0.5746558
0.032959434542102026;0.8286;0.5742335
0.033036263060848184;0.8286;0.57393557
0.033036263060848184;0.8293;0.57282436
0.03307467732022126;0.8293;0.57275236
0.03307467732022126;0.8301;0.5711061
0.03315150583896743;0.8301;0.57097816
0.03315150583896743;0.8302;0.5708454
0.03318992009834051;0.8302;0.5707683
0.03318992009834051;0.8303;0.5707038
0.033228334357713586;0.8303;0.57067436
0.033228334357713586;0.8305;0.57060635
0.033266748617086665;0.8305;0.57038563
0.033266748617086665;0.8307;0.5701792
0.033305162876459744;0.8307;0.5701351
0.033305162876459744;0.831;0.56988484
0.0333819913952059;0.831;0.56947255
0.0333819913952059;0.8311;0.5691713
0.03342040565457898;0.8311;0.5688731
0.03342040565457898;0.8313;0.5682113
0.03349723417332514;0.8313;0.5679129
0.03349723417332514;0.8314;0.56789386
0.0335740626920713;0.8314;0.5675969
0.0335740626920713;0.8317;0.56719625
0.033650891210817456;0.8317;0.5669563
0.033650891210817456;0.8318;0.5669089
0.033689305470190535;0.8318;0.5667353
0.033689305470190535;0.8332;0.5646102
0.03376613398893669;0.8332;0.56420845
0.03376613398893669;0.8333;0.56420565
0.03380454824830977;0.8333;0.5641432
0.03380454824830977;0.8336;0.5635449
0.03384296250768285;0.8336;0.563448
0.03384296250768285;0.834;0.56264186
0.03388137676705593;0.834;0.5625335
0.03388137676705593;0.8343;0.5615494
0.03391979102642901;0.8343;0.5615061
0.03391979102642901;0.8344;0.56150126
0.03399661954517517;0.8344;0.561093
0.03399661954517517;0.8345;0.56080735
0.03403503380454825;0.8345;0.56075954
0.03403503380454825;0.8348;0.56004685
0.034073448063921326;0.8348;0.56003606
0.034073448063921326;0.8349;0.55986613
0.03418869084204056;0.8349;0.5597546
0.03418869084204056;0.8353;0.55880654
0.03426551936078672;0.8353;0.55868626
0.03426551936078672;0.8354;0.55859715
0.034380762138905965;0.8354;0.55785716
0.034380762138905965;0.8356;0.557516
0.034457590657652123;0.8356;0.5565056
0.034457590657652123;0.8361;0.5552478
0.0344960049170252;0.8361;0.5550783
0.0344960049170252;0.8363;0.55505323
0.03453441917639828;0.8363;0.55486935
0.03453441917639828;0.8364;0.5547034
0.03457283343577136;0.8364;0.554582
0.03457283343577136;0.8367;0.5543568
0.03461124769514444;0.8367;0.5538928
0.03461124769514444;0.8368;0.5527368
0.03464966195451752;0.8368;0.55242324
0.03464966195451752;0.8372;0.5521577
0.0346880762138906;0.8372;0.5519468
0.0346880762138906;0.8378;0.55013067
0.03472649047326368;0.8378;0.5500282
0.03472649047326368;0.8379;0.5497852
0.034764904732636756;0.8379;0.54968834
0.034764904732636756;0.8384;0.5482601
0.034803318992009835;0.8384;0.5480771
0.034803318992009835;0.8389;0.5476745
0.034841733251382914;0.8389;0.54732
0.034841733251382914;0.8392;0.5462517
0.03488014751075599;0.8392;0.5461912
0.03488014751075599;0.8398;0.54466337
0.03495697602950215;0.8398;0.5445199
0.03495697602950215;0.8402;0.5436948
0.03503380454824831;0.8402;0.5434101
0.03503380454824831;0.8403;0.5433933
0.03511063306699447;0.8403;0.543087
0.03511063306699447;0.8406;0.5423884
0.03514904732636755;0.8406;0.5422839
0.03514904732636755;0.8407;0.5422295
0.035225875845113705;0.8407;0.5420542
0.035225875845113705;0.841;0.5412183
0.03530270436385986;0.841;0.54086024
0.03530270436385986;0.8411;0.5403386
0.03534111862323294;0.8411;0.5402653
0.03534111862323294;0.8416;0.5399754
0.0354179471419791;0.8416;0.53981024
0.0354179471419791;0.8419;0.5392265
0.03549477566072526;0.8419;0.5387455
0.03549477566072526;0.8422;0.5384812
0.03553318992009834;0.8422;0.53825516
0.03553318992009834;0.8424;0.5376538
0.03557160417947142;0.8424;0.5376003
0.03557160417947142;0.8425;0.53685045
0.035610018438844496;0.8425;0.5359343
0.035610018438844496;0.8426;0.53575146
0.03564843269821758;0.8426;0.5356846
0.03564843269821758;0.8433;0.5339148
0.03568684695759066;0.8433;0.5337941
0.03568684695759066;0.8434;0.53373396
0.03572526121696374;0.8434;0.53370154
0.03572526121696374;0.8438;0.533004
0.0358020897357099;0.8438;0.53278977
0.0358020897357099;0.8444;0.53149366
0.035917332513829135;0.8444;0.5311265
0.035917332513829135;0.8446;0.53064823
0.035955746773202214;0.8446;0.53045136
0.035955746773202214;0.8448;0.53035986
0.03599416103257529;0.8448;0.530354
0.03599416103257529;0.8451;0.5296503
0.03610940381069453;0.8451;0.52878606
0.03610940381069453;0.8454;0.5282203
0.03614781807006761;0.8454;0.52788544
0.03614781807006761;0.8457;0.5271056
0.036301475107559926;0.8457;0.5267848
0.036301475107559926;0.8461;0.52592045
0.03641671788567916;0.8461;0.525571
0.03641671788567916;0.8463;0.5246688
0.03645513214505224;0.8463;0.52455384
0.03645513214505224;0.8465;0.5243397
0.03649354640442532;0.8465;0.52430445
0.03649354640442532;0.8466;0.52401596
0.03657037492317148;0.8466;0.52349365
0.03657037492317148;0.8472;0.52293265
0.03660878918254456;0.8472;0.52274555
0.03660878918254456;0.8473;0.52205807
0.03664720344191764;0.8473;0.5219172
0.03664720344191764;0.8476;0.5215757
0.03668561770129072;0.8476;0.52104354
0.03668561770129072;0.8477;0.52095175
0.036724031960663796;0.8477;0.52087754
0.036724031960663796;0.848;0.5202151
0.036762446220036875;0.848;0.5201649
0.036762446220036875;0.8484;0.51954067
0.03683927473878303;0.8484;0.51930374
0.03683927473878303;0.8486;0.5192177
0.03687768899815612;0.8486;0.5189159
0.03687768899815612;0.8489;0.51850796
0.03695451751690228;0.8489;0.5180939
0.03695451751690228;0.849;0.51755166
0.036992931776275356;0.849;0.51717514
0.036992931776275356;0.8493;0.5167912
0.037031346035648435;0.8493;0.5166861
0.037031346035648435;0.8502;0.51531863
0.03714658881376767;0.8502;0.5152621
0.03714658881376767;0.8505;0.5148177
0.03718500307314075;0.8505;0.5147435
0.03718500307314075;0.851;0.51394874
0.03722341733251383;0.851;0.51365155
0.03722341733251383;0.8517;0.51208824
0.03726183159188691;0.8517;0.51207143
0.03726183159188691;0.8518;0.51193684
0.03730024585125999;0.8518;0.51186424
0.03730024585125999;0.8523;0.51139337
0.03733866011063307;0.8523;0.51118004
0.03733866011063307;0.8526;0.51054275
0.037415488629379226;0.8526;0.5102815
0.037415488629379226;0.8529;0.5097357
0.037453902888752305;0.8529;0.50957716
0.037453902888752305;0.8538;0.5088855
0.037492317148125384;0.8538;0.5086686
0.037492317148125384;0.8542;0.5069811
0.03756914566687154;0.8542;0.5067144
0.03756914566687154;0.8545;0.5064939
0.03760755992624462;0.8545;0.5064311
0.03760755992624462;0.8551;0.50555974
0.0376459741856177;0.8551;0.5054697
0.0376459741856177;0.8553;0.50542367
0.03768438844499078;0.8553;0.50538814
0.03768438844499078;0.8554;0.50472283
0.03776121696373694;0.8554;0.50460094
0.03776121696373694;0.8556;0.504364
0.037838045482483096;0.8556;0.50421864
0.037838045482483096;0.8558;0.5038751
0.037914874001229254;0.8558;0.5037816
0.037914874001229254;0.8562;0.5032652
0.03795328826060233;0.8562;0.503209
0.03795328826060233;0.8565;0.50289935
0.03799170251997541;0.8565;0.5027616
0.03799170251997541;0.8566;0.50268483
0.03803011677934849;0.8566;0.5026438
0.03803011677934849;0.8569;0.5022757
0.03806853103872157;0.8569;0.5016617
0.03806853103872157;0.8571;0.5015839
0.03810694529809465;0.8571;0.5015444
0.03810694529809465;0.8575;0.5011068
0.038145359557467735;0.8575;0.50100887
0.038145359557467735;0.858;0.5007162
0.038183773816840814;0.858;0.5006838
0.038183773816840814;0.8582;0.5005829
0.038222188076213894;0.8582;0.5004403
0.038222188076213894;0.8585;0.5003864
0.03826060233558697;0.8585;0.5003732
0.03826060233558697;0.8589;0.49986094
0.03833743085433313;0.8589;0.49894738
0.03833743085433313;0.8592;0.49854717
0.03837584511370621;0.8592;0.49829173
0.03837584511370621;0.8595;0.49805835
0.03841425937307929;0.8595;0.49803373
0.03841425937307929;0.8607;0.49698707
0.03845267363245237;0.8607;0.49695778
0.03845267363245237;0.8609;0.49675214
0.03849108789182545;0.8609;0.49673384
0.03849108789182545;0.8612;0.4964963
0.038567916410571605;0.8612;0.49622136
0.038567916410571605;0.8616;0.4953477
0.038606330669944684;0.8616;0.49526805
0.038606330669944684;0.8625;0.49329466
0.03864474492931776;0.8625;0.49315247
0.03864474492931776;0.8629;0.49269098
0.03872157344806392;0.8629;0.49249783
0.03872157344806392;0.8631;0.49233276
0.03887523048555624;0.8631;0.49177492
0.03887523048555624;0.8632;0.4916257
0.03891364474492932;0.8632;0.49131778
0.03891364474492932;0.8639;0.48997307
0.038990473263675475;0.8639;0.48971364
0.038990473263675475;0.864;0.48969725
0.039028887523048554;0.864;0.48954007
0.039028887523048554;0.8641;0.4895271
0.03910571604179471;0.8641;0.4892221
0.03910571604179471;0.8644;0.48889983
0.03914413030116779;0.8644;0.48872474
0.03914413030116779;0.8645;0.48868445
0.03918254456054087;0.8645;0.48859492
0.03918254456054087;0.8647;0.4883486
0.03929778733866011;0.8647;0.48786253
0.03929778733866011;0.8649;0.48774827
0.039374615857406266;0.8649;0.48733976
0.039374615857406266;0.8653;0.4869622
0.03948985863552551;0.8653;0.4868409
0.03948985863552551;0.8654;0.4867546
0.03952827289489859;0.8654;0.48646513
0.03952827289489859;0.8657;0.4861519
0.03956668715427167;0.8657;0.4859391
0.03956668715427167;0.8667;0.48501128
0.03960510141364475;0.8667;0.48487508
0.03960510141364475;0.8668;0.48468378
0.039643515673017826;0.8668;0.48434943
0.039643515673017826;0.8674;0.4838805
0.039681929932390905;0.8674;0.483871
0.039681929932390905;0.8678;0.48308188
0.0398740012292563;0.8678;0.48209074
0.0398740012292563;0.8686;0.4808705
0.03995082974800246;0.8686;0.4800584
0.03995082974800246;0.8693;0.47885564
0.04002765826674862;0.8693;0.47869784
0.04002765826674862;0.8694;0.47867414
0.040066072526121696;0.8694;0.4785993
0.040066072526121696;0.8695;0.47859555
0.040104486785494775;0.8695;0.47850707
0.040104486785494775;0.87;0.47770864
0.040142901044867854;0.87;0.47745502
0.040142901044867854;0.8702;0.47665983
0.04018131530424093;0.8702;0.47642604
0.04018131530424093;0.8706;0.4757235
0.04025814382298709;0.8706;0.47532317
0.04025814382298709;0.8708;0.47493905
0.04033497234173325;0.8708;0.47401366
0.04033497234173325;0.8709;0.4739421
0.04037338660110633;0.8709;0.47348085
0.04037338660110633;0.871;0.4731984
0.04041180086047941;0.871;0.47319537
0.04041180086047941;0.8711;0.47317213
0.04045021511985249;0.8711;0.47304225
0.04045021511985249;0.8715;0.47279167
0.040488629379225566;0.8715;0.47260842
0.040488629379225566;0.8718;0.47157854
0.040565457897971724;0.8718;0.47100827
0.040565457897971724;0.872;0.47087425
0.0406038721573448;0.872;0.47080582
0.0406038721573448;0.8722;0.47072935
0.04064228641671789;0.8722;0.4706738
0.04064228641671789;0.8724;0.4698292
0.04068070067609097;0.8724;0.46957147
0.04068070067609097;0.8725;0.46938837
0.040795943454210205;0.8725;0.4690827
0.040795943454210205;0.8726;0.46893397
0.040834357713583284;0.8726;0.4689195
0.040834357713583284;0.873;0.46810615
0.040872771972956363;0.873;0.46775597
0.040872771972956363;0.8735;0.4665515
0.0409880147510756;0.8735;0.4650494
0.0409880147510756;0.8738;0.4649282
0.04102642901044868;0.8738;0.46487236
0.04102642901044868;0.874;0.46449843
0.04106484326982176;0.874;0.46437418
0.04106484326982176;0.8741;0.46410227
0.04110325752919484;0.8741;0.46347946
0.04110325752919484;0.8742;0.46322605
0.04114167178856792;0.8742;0.46307462
0.04114167178856792;0.8743;0.4628111
0.041180086047940996;0.8743;0.46231502
0.041180086047940996;0.8747;0.46182647
0.041218500307314075;0.8747;0.46180186
0.041218500307314075;0.8748;0.4616524
0.04137215734480639;0.8748;0.4601384
0.04137215734480639;0.8749;0.45989984
0.04141057160417947;0.8749;0.45985386
0.04141057160417947;0.8752;0.45918617
0.04144898586355255;0.8752;0.45911953
0.04144898586355255;0.8754;0.45889992
0.04148740012292563;0.8754;0.45849398
0.04148740012292563;0.8757;0.4578965
0.04156422864167179;0.8757;0.45774767
0.04156422864167179;0.8759;0.45734128
0.041602642901044866;0.8759;0.45719048
0.041602642901044866;0.8762;0.45642146
0.041679471419791024;0.8762;0.45624012
0.041679471419791024;0.8763;0.45612752
0.04179471419791026;0.8763;0.45567086
0.04179471419791026;0.8765;0.455128
0.041948371235402585;0.8765;0.45430434
0.041948371235402585;0.8767;0.45385283
0.04206361401352182;0.8767;0.4534166
0.04206361401352182;0.8769;0.45315337
0.0421020282728949;0.8769;0.45282727
0.0421020282728949;0.8773;0.45221663
0.04214044253226798;0.8773;0.45206115
0.04214044253226798;0.8776;0.45136887
0.04217885679164106;0.8776;0.45087683
0.04217885679164106;0.8782;0.44912505
0.04221727105101414;0.8782;0.4487971
0.04221727105101414;0.8785;0.44798866
0.04225568531038722;0.8785;0.44748327
0.04225568531038722;0.8788;0.44735047
0.042294099569760296;0.8788;0.4469142
0.042294099569760296;0.8789;0.44685933
0.042332513829133375;0.8789;0.44644642
0.042332513829133375;0.879;0.44636166
0.042370928088506454;0.879;0.4460387
0.042370928088506454;0.8792;0.44568533
0.04240934234787953;0.8792;0.44566768
0.04240934234787953;0.8793;0.44562146
0.04244775660725261;0.8793;0.4455429
0.04244775660725261;0.8794;0.44539568
0.04256299938537185;0.8794;0.44528246
0.04256299938537185;0.8797;0.44513527
0.04260141364474493;0.8797;0.44505608
0.04260141364474493;0.88;0.4440483
0.04263982790411801;0.88;0.44382915
0.04263982790411801;0.8801;0.4435803
0.042716656422864166;0.8801;0.44326615
0.042716656422864166;0.8802;0.4430844
0.042755070682237245;0.8802;0.4430768
0.042755070682237245;0.8803;0.4430535
0.0428318992009834;0.8803;0.44237077
0.0428318992009834;0.8804;0.44218403
0.04287031346035648;0.8804;0.44182214
0.04287031346035648;0.8806;0.4416593
0.04290872771972956;0.8806;0.44128406
0.04290872771972956;0.8808;0.4410727
0.04294714197910264;0.8808;0.44089165
0.04294714197910264;0.8812;0.44016376
0.04298555623847572;0.8812;0.4399684
0.04298555623847572;0.8817;0.43929935
0.0430239704978488;0.8817;0.43928978
0.0430239704978488;0.8821;0.43892664
0.04310079901659496;0.8821;0.43840027
0.04310079901659496;0.8824;0.43764943
0.0432160417947142;0.8824;0.43688828
0.0432160417947142;0.8826;0.4365296
0.043408113091579596;0.8826;0.43508595
0.043408113091579596;0.8827;0.43496108
0.04360018438844499;0.8827;0.4339523
0.04360018438844499;0.8828;0.43348902
0.04367701290719115;0.8828;0.43298715
0.04367701290719115;0.883;0.43238255
0.04371542716656423;0.883;0.43208414
0.04371542716656423;0.8831;0.4319597
0.04379225568531039;0.8831;0.43159196
0.04379225568531039;0.8834;0.43125194
0.043830669944683466;0.8834;0.43119696
0.043830669944683466;0.8835;0.43102473
0.04406115550092194;0.8835;0.4294539
0.04406115550092194;0.8836;0.4293897
0.04417639827904118;0.8836;0.4288676
0.04417639827904118;0.8837;0.42877084
0.044330055316533494;0.8837;0.42870435
0.044330055316533494;0.8842;0.42724916
0.04440688383527966;0.8842;0.4270919
0.04440688383527966;0.8843;0.42697856
0.04444529809465274;0.8843;0.42679036
0.04444529809465274;0.8848;0.4261015
0.04448371235402582;0.8848;0.4257886
0.04448371235402582;0.885;0.42558163
0.044522126613398896;0.885;0.42547703
0.044522126613398896;0.8851;0.42543894
0.044560540872771975;0.8851;0.42540848
0.044560540872771975;0.8854;0.42473778
0.044598955132145054;0.8854;0.4246392
0.044598955132145054;0.8855;0.4243502
0.044637369391518134;0.8855;0.42428586
0.044637369391518134;0.8857;0.4238324
0.04471419791026429;0.8857;0.42313534
0.04471419791026429;0.8858;0.4226395
0.04486785494775661;0.8858;0.42164955
0.04486785494775661;0.8859;0.4216291
0.044944683466502766;0.8859;0.42117143
0.044944683466502766;0.8861;0.42093548
0.045059926244622;0.8861;0.41997784
0.045059926244622;0.8862;0.41979802
0.0452519975414874;0.8862;0.41881555
0.0452519975414874;0.8863;0.41874528
0.045444068838352794;0.8863;0.41771698
0.045444068838352794;0.8866;0.41724434
0.04548248309772587;0.8866;0.41710296
0.04548248309772587;0.8869;0.41648966
0.04559772587584511;0.8869;0.4163349
0.04559772587584511;0.8871;0.41614833
0.045712968653964355;0.8871;0.41577753
0.045712968653964355;0.8875;0.41476277
0.045751382913337434;0.8875;0.41474336
0.045751382913337434;0.8877;0.41451997
0.04590503995082975;0.8877;0.4138007
0.04590503995082975;0.8881;0.4126352
0.04598186846957591;0.8881;0.41237533
0.04598186846957591;0.8884;0.4115802
0.04602028272894899;0.8884;0.4114516
0.04602028272894899;0.8887;0.4108958
0.046058696988322066;0.8887;0.41088519
0.046058696988322066;0.8889;0.41039565
0.04621235402581438;0.8889;0.40907878
0.04621235402581438;0.889;0.40870956
0.04625076828518746;0.889;0.40843058
0.04625076828518746;0.8898;0.40636295
0.04628918254456054;0.8898;0.4062649
0.04628918254456054;0.8899;0.40616795
0.04632759680393362;0.8899;0.4060229
0.04632759680393362;0.8906;0.4035446
0.0463660110633067;0.8906;0.40350035
0.0463660110633067;0.8907;0.403182
0.04644283958205286;0.8907;0.40281415
0.04644283958205286;0.8909;0.40257674
0.046558082360172094;0.8909;0.40245152
0.046558082360172094;0.8912;0.4015751
0.04659649661954517;0.8912;0.40150446
0.04659649661954517;0.8913;0.40149644
0.04663491087891825;0.8913;0.40067995
0.04663491087891825;0.8914;0.40058845
0.04667332513829133;0.8914;0.40023905
0.04667332513829133;0.8916;0.39984035
0.04675015365703749;0.8916;0.39963198
0.04675015365703749;0.8918;0.39885467
0.04682698217578365;0.8918;0.39845696
0.04682698217578365;0.892;0.39731243
0.04686539643515673;0.892;0.39721525
0.04686539643515673;0.8921;0.39719367
0.04694222495390289;0.8921;0.39704275
0.04694222495390289;0.8922;0.39656985
0.04698063921327597;0.8922;0.39639786
0.04698063921327597;0.8923;0.39629728
0.04705746773202213;0.8923;0.39599472
0.04705746773202213;0.8927;0.39534262
0.04709588199139521;0.8927;0.39525786
0.04709588199139521;0.8928;0.39517647
0.047172710510141366;0.8928;0.3949022
0.047172710510141366;0.8941;0.3931492
0.047211124769514445;0.8941;0.39311743
0.047211124769514445;0.8947;0.39275253
0.047249539028887524;0.8947;0.39270172
0.047249539028887524;0.8957;0.39229658
0.047287953288260604;0.8957;0.3922103
0.047287953288260604;0.8963;0.39158648
0.04740319606637984;0.8963;0.39032632
0.04740319606637984;0.8964;0.39029622
0.047480024585126;0.8964;0.38985533
0.047480024585126;0.8965;0.38978472
0.04751843884449908;0.8965;0.3897827
0.04751843884449908;0.8967;0.38943687
0.04755685310387216;0.8967;0.38926107
0.04755685310387216;0.8968;0.3890934
0.047633681622618315;0.8968;0.38850138
0.047633681622618315;0.8969;0.3884734
0.04774892440073755;0.8969;0.38796794
0.04774892440073755;0.8976;0.38602045
0.04778733866011063;0.8976;0.38497132
0.04778733866011063;0.8977;0.3841656
0.04790258143822987;0.8977;0.38376868
0.04790258143822987;0.8978;0.38371295
0.048094652735095264;0.8978;0.38295102
0.048094652735095264;0.8981;0.38236907
0.04813306699446835;0.8981;0.38197613
0.04813306699446835;0.8985;0.38104913
0.04817148125384143;0.8985;0.38018787
0.04817148125384143;0.899;0.37942433
0.04824830977258759;0.899;0.3792519
0.04824830977258759;0.8993;0.37756398
0.048325138291333745;0.8993;0.37718865
0.048325138291333745;0.8995;0.37700412
0.048401966810079904;0.8995;0.3769768
0.048401966810079904;0.8996;0.37685335
0.04844038106945298;0.8996;0.37656775
0.04844038106945298;0.8998;0.37644598
0.04847879532882606;0.8998;0.37636042
0.04847879532882606;0.8999;0.3762991
0.04863245236631838;0.8999;0.3748871
0.04863245236631838;0.9003;0.37421578
0.048747695144437615;0.9003;0.3735237
0.048747695144437615;0.9009;0.3727466
0.048786109403810694;0.9009;0.37255383
0.048786109403810694;0.9013;0.37219188
0.04882452366318377;0.9013;0.37165245
0.04882452366318377;0.9014;0.3714797
0.04886293792255685;0.9014;0.37102202
0.04886293792255685;0.9016;0.37061682
0.04890135218192993;0.9016;0.3703338
0.04890135218192993;0.9019;0.36914948
0.04893976644130301;0.9019;0.368705
0.04893976644130301;0.902;0.36863413
0.04897818070067609;0.902;0.36824238
0.04897818070067609;0.9021;0.36823997
0.04909342347879533;0.9021;0.36778894
0.04909342347879533;0.9024;0.36758304
0.049131837738168406;0.9024;0.36750725
0.049131837738168406;0.9025;0.3674166
0.049208666256914564;0.9025;0.36689353
0.049208666256914564;0.9026;0.36676374
0.04928549477566072;0.9026;0.36629575
0.04928549477566072;0.9027;0.365953
0.0493239090350338;0.9027;0.36567163
0.0493239090350338;0.9029;0.36560932
0.04936232329440688;0.9029;0.36548188
0.04936232329440688;0.903;0.36539394
0.049477566072526125;0.903;0.36494857
0.049477566072526125;0.9031;0.36485374
0.049515980331899204;0.9031;0.36458454
0.049515980331899204;0.9032;0.3640728
0.04955439459127228;0.9032;0.36381093
0.04955439459127228;0.9034;0.36340234
0.04966963736939152;0.9034;0.3620838
0.04966963736939152;0.9037;0.36148858
0.0497080516287646;0.9037;0.36134678
0.0497080516287646;0.9038;0.36133793
0.04978488014751076;0.9038;0.36126333
0.04978488014751076;0.9041;0.3606263
0.049938537185003073;0.9041;0.35966256
0.049938537185003073;0.9043;0.35915446
0.05001536570374923;0.9043;0.35889006
0.05001536570374923;0.9049;0.3568886
0.05009219422249539;0.9049;0.35669607
0.05009219422249539;0.9051;0.3563597
0.05013060848186847;0.9051;0.35613918
0.05013060848186847;0.9053;0.35600933
0.0504379225568531;0.9053;0.35341275
0.0504379225568531;0.9054;0.35292086
0.05047633681622618;0.9054;0.35290778
0.05047633681622618;0.9056;0.35251594
0.05051475107559926;0.9056;0.35249847
0.05051475107559926;0.9057;0.35226056
0.05074523663183774;0.9057;0.35055065
0.05074523663183774;0.9058;0.3504694
0.05086047940995698;0.9058;0.34961703
0.05086047940995698;0.906;0.34943455
0.05089889366933006;0.906;0.3492237
0.05089889366933006;0.9061;0.3492056
0.050937307928703136;0.9061;0.34919846
0.050937307928703136;0.9063;0.3485477
0.051014136447449294;0.9063;0.34792355
0.051014136447449294;0.9064;0.34791172
0.051052550706822374;0.9064;0.34779146
0.051052550706822374;0.9065;0.34763303
0.05112937922556853;0.9065;0.34735408
0.05112937922556853;0.9066;0.3468836
0.05124462200368777;0.9066;0.34631494
0.05124462200368777;0.9068;0.34563637
0.05128303626306085;0.9068;0.3452761
0.05128303626306085;0.9069;0.34503967
0.051359864781807006;0.9069;0.34399676
0.051359864781807006;0.9071;0.3428617
0.051436693300553164;0.9071;0.34231192
0.051436693300553164;0.9072;0.34212977
0.05151352181929932;0.9072;0.341198
0.05151352181929932;0.9074;0.3409426
0.05159035033804548;0.9074;0.34031704
0.05159035033804548;0.9075;0.3402903
0.051820835894283955;0.9075;0.33853006
0.051820835894283955;0.908;0.3377394
0.05201290719114936;0.908;0.33662564
0.05201290719114936;0.9082;0.33644083
0.052128149969268595;0.9082;0.33590084
0.052128149969268595;0.9083;0.33567953
0.052166564228641674;0.9083;0.3354293
0.052166564228641674;0.9084;0.33522865
0.05228180700676091;0.9084;0.33438116
0.05228180700676091;0.9085;0.33431318
0.05235863552550707;0.9085;0.3342686
0.05235863552550707;0.9088;0.3329572
0.05243546404425323;0.9088;0.33225763
0.05243546404425323;0.9089;0.3322574
0.052473878303626306;0.9089;0.33209658
0.052473878303626306;0.909;0.33179122
0.052512292562999385;0.909;0.33133736
0.052512292562999385;0.9091;0.3311837
0.052550706822372464;0.9091;0.33087274
0.052550706822372464;0.9092;0.3307911
0.05270436385986478;0.9092;0.3296836
0.05270436385986478;0.9094;0.32936895
0.05278119237861094;0.9094;0.32924634
0.05278119237861094;0.9096;0.3282499
0.052896435156730176;0.9096;0.3278492
0.052896435156730176;0.9099;0.3276387
0.052973263675476334;0.9099;0.32719657
0.052973263675476334;0.9103;0.32679212
0.05301167793484941;0.9103;0.32586282
0.05301167793484941;0.9104;0.32574904
0.05308850645359557;0.9104;0.32535326
0.05308850645359557;0.9105;0.32515788
0.053165334972341736;0.9105;0.32479912
0.053165334972341736;0.9107;0.32379013
0.05335740626920713;0.9107;0.32313055
0.05335740626920713;0.9108;0.32272822
0.05339582052858021;0.9108;0.32266408
0.05339582052858021;0.9109;0.3214507
0.05343423478795329;0.9109;0.32131982
0.05343423478795329;0.9111;0.32098046
0.05347264904732637;0.9111;0.32096
0.05347264904732637;0.9112;0.32067278
0.053587891825445606;0.9112;0.3192797
0.053587891825445606;0.9114;0.31864572
0.053703134603564844;0.9114;0.3180549
0.053703134603564844;0.9115;0.31799448
0.05385679164105716;0.9115;0.31675494
0.05385679164105716;0.912;0.31530443
0.05389520590043024;0.912;0.31507725
0.05389520590043024;0.9122;0.3142531
0.05393362015980332;0.9122;0.31378928
0.05393362015980332;0.913;0.31245044
0.05416410571604179;0.913;0.3120619
0.05416410571604179;0.9131;0.31182337
0.05420251997541487;0.9131;0.3117949
0.05420251997541487;0.9135;0.31120458
0.05427934849416103;0.9135;0.3109586
0.05427934849416103;0.914;0.30980858
0.05435617701290719;0.914;0.30952656
0.05435617701290719;0.9141;0.3094188
0.054394591272280274;0.9141;0.30933714
0.054394591272280274;0.9142;0.3091355
0.05450983405039951;0.9142;0.3085038
0.05450983405039951;0.9144;0.3081742
0.05454824830977259;0.9144;0.3081361
0.05454824830977259;0.9146;0.30727172
0.054701905347264906;0.9146;0.30629975
0.054701905347264906;0.9149;0.30511856
0.054778733866011065;0.9149;0.3049132
0.054778733866011065;0.915;0.30491003
0.05485556238475722;0.915;0.30480817
0.05485556238475722;0.9151;0.30473813
0.0548939766441303;0.9151;0.30451432
0.0548939766441303;0.9153;0.3042815
0.05493239090350338;0.9153;0.30417415
0.05493239090350338;0.9156;0.30388352
0.05497080516287646;0.9156;0.30383402
0.05497080516287646;0.9158;0.3028824
0.05504763368162262;0.9158;0.30246
0.05504763368162262;0.9161;0.30171913
0.0550860479409957;0.9161;0.30157468
0.0550860479409957;0.9163;0.3011395
0.055201290719114934;0.9163;0.3007281
0.055201290719114934;0.9167;0.30006793
0.05523970497848801;0.9167;0.29990044
0.05523970497848801;0.917;0.29884964
0.05535494775660725;0.917;0.2987203
0.05535494775660725;0.9172;0.29850018
0.05539336201598033;0.9172;0.2984903
0.05539336201598033;0.9173;0.29810518
0.05543177627535341;0.9173;0.29807478
0.05543177627535341;0.9175;0.29744378
0.05547019053472649;0.9175;0.2973598
0.05547019053472649;0.9177;0.29689807
0.055547019053472646;0.9177;0.29670572
0.055547019053472646;0.9178;0.29657096
0.055585433312845725;0.9178;0.29652148
0.055585433312845725;0.9181;0.2958269
0.055623847572218804;0.9181;0.29574627
0.055623847572218804;0.9182;0.29530117
0.05566226183159189;0.9182;0.29514065
0.05566226183159189;0.9183;0.2950128
0.05573909035033805;0.9183;0.29482555
0.05573909035033805;0.9185;0.29461384
0.055854333128457286;0.9185;0.29424468
0.055854333128457286;0.9186;0.2941756
0.055892747387830365;0.9186;0.29395983
0.055892747387830365;0.9187;0.293635
0.05596957590657652;0.9187;0.2932386
0.05596957590657652;0.9189;0.29315075
0.0560079901659496;0.9189;0.29308105
0.0560079901659496;0.919;0.29289457
0.05604640442532268;0.919;0.29251093
0.05604640442532268;0.9193;0.29146212
0.05616164720344192;0.9193;0.29090685
0.05616164720344192;0.9199;0.2892735
0.05643054701905347;0.9199;0.28741577
0.05643054701905347;0.9202;0.28677586
0.05646896127842655;0.9202;0.2865891
0.05646896127842655;0.9204;0.2862705
0.05654578979717271;0.9204;0.2861367
0.05654578979717271;0.9205;0.28596094
0.05658420405654579;0.9205;0.285899
0.05658420405654579;0.9206;0.28589743
0.056737861094038104;0.9206;0.2853123
0.056737861094038104;0.9207;0.28516516
0.05681468961278426;0.9207;0.2843088
0.05681468961278426;0.9208;0.2842383
0.05685310387215734;0.9208;0.28410566
0.05685310387215734;0.9211;0.2833935
0.05689151813153043;0.9211;0.28303498
0.05689151813153043;0.9212;0.2821785
0.056968346650276586;0.9212;0.28159595
0.056968346650276586;0.9214;0.2809896
0.057006760909649665;0.9214;0.28089294
0.057006760909649665;0.9216;0.28069714
0.057045175169022744;0.9216;0.27999645
0.057045175169022744;0.9217;0.27975163
0.05708358942839582;0.9217;0.27975136
0.05708358942839582;0.9218;0.2794206
0.05716041794714198;0.9218;0.2790624
0.05716041794714198;0.9219;0.27903342
0.05723724646588814;0.9219;0.27857473
0.05723724646588814;0.9221;0.27830034
0.05727566072526122;0.9221;0.27807736
0.05727566072526122;0.9222;0.27801576
0.057390903503380455;0.9222;0.27722865
0.057390903503380455;0.9223;0.27709988
0.057429317762753535;0.9223;0.27684978
0.057429317762753535;0.9225;0.27620915
0.05750614628149969;0.9225;0.27510333
0.05750614628149969;0.9226;0.2749094
0.05758297480024585;0.9226;0.27483726
0.05758297480024585;0.9227;0.27440345
0.05762138905961893;0.9227;0.27437246
0.05762138905961893;0.9231;0.27349964
0.05773663183773817;0.9231;0.2731237
0.05773663183773817;0.9235;0.2723569
0.05792870313460356;0.9235;0.27188772
0.05792870313460356;0.9236;0.27184135
0.05796711739397664;0.9236;0.27182522
0.05796711739397664;0.9237;0.27166787
0.05800553165334972;0.9237;0.27111107
0.05800553165334972;0.924;0.27069128
0.05808236017209588;0.924;0.27003607
0.05808236017209588;0.9241;0.27000004
0.05827443146896128;0.9241;0.2690778
0.05827443146896128;0.9242;0.2690594
0.058504917025199756;0.9242;0.26833162
0.058504917025199756;0.9243;0.26823097
0.058543331284572835;0.9243;0.2681412
0.058543331284572835;0.9244;0.26794857
0.058581745543945914;0.9244;0.267912
0.058581745543945914;0.9245;0.26739132
0.05862015980331899;0.9245;0.2668474
0.05862015980331899;0.9246;0.2663514
0.05873540258143823;0.9246;0.2658847
0.05873540258143823;0.9247;0.26582313
0.05881223110018439;0.9247;0.2655808
0.05881223110018439;0.9252;0.2646631
0.05885064535955747;0.9252;0.26443836
0.05885064535955747;0.9253;0.2643805
0.058927473878303625;0.9253;0.26405
0.058927473878303625;0.9255;0.2637201
0.05900430239704978;0.9255;0.2634872
0.05900430239704978;0.9256;0.26316363
0.05904271665642286;0.9256;0.26299763
0.05904271665642286;0.926;0.2624609
0.05911954517516902;0.926;0.26235336
0.05911954517516902;0.9261;0.26233727
0.0591579594345421;0.9261;0.26230606
0.0591579594345421;0.9262;0.26224387
0.05923478795328826;0.9262;0.26209062
0.05923478795328826;0.9263;0.26206774
0.059350030731407495;0.9263;0.26117027
0.059350030731407495;0.9264;0.2609943
0.059695759065765214;0.9264;0.25985783
0.059695759065765214;0.9266;0.25942305
0.05973417332513829;0.9266;0.25936902
0.05973417332513829;0.9267;0.2593662
0.05977258758451137;0.9267;0.25936022
0.05977258758451137;0.9268;0.25926167
0.05981100184388445;0.9268;0.25922948
0.05981100184388445;0.9269;0.25914356
0.05984941610325753;0.9269;0.2591304
0.05984941610325753;0.927;0.25905693
0.060041487400122925;0.927;0.25828093
0.060041487400122925;0.9271;0.2582085
0.06015673017824216;0.9271;0.2581844
0.06015673017824216;0.9274;0.25783837
0.06019514443761524;0.9274;0.25781658
0.06019514443761524;0.9277;0.25733894
0.06023355869698832;0.9277;0.2573327
0.06023355869698832;0.9278;0.25703374
0.060425629993853716;0.9278;0.2564502
0.060425629993853716;0.9279;0.25642496
0.060464044253226795;0.9279;0.25640243
0.060464044253226795;0.9283;0.25608543
0.06054087277197295;0.9283;0.25584143
0.06054087277197295;0.9284;0.25575626
0.06061770129071911;0.9284;0.2555145
0.06061770129071911;0.9285;0.25529504
0.0606561155500922;0.9285;0.25521928
0.0606561155500922;0.9295;0.253754
0.06069452980946528;0.9295;0.25362745
0.06069452980946528;0.9301;0.2529555
0.060771358328211435;0.9301;0.25247163
0.060771358328211435;0.9304;0.2520237
0.06084818684695759;0.9304;0.25193357
0.06084818684695759;0.9306;0.25171766
0.06088660110633067;0.9306;0.25166938
0.06088660110633067;0.9307;0.25165984
0.06092501536570375;0.9307;0.25143832
0.06092501536570375;0.9308;0.25135237
0.06096342962507683;0.9308;0.25087482
0.06096342962507683;0.9309;0.25086164
0.06104025814382299;0.9309;0.2506202
0.06104025814382299;0.9312;0.25037754
0.061117086662569146;0.9312;0.25001413
0.061117086662569146;0.9315;0.24993932
0.061232329440688384;0.9315;0.24937242
0.061232329440688384;0.9318;0.24914345
0.06130915795943454;0.9318;0.24890563
0.06130915795943454;0.9319;0.24885397
0.06134757221880762;0.9319;0.24882138
0.06134757221880762;0.9322;0.24875762
0.06142440073755378;0.9322;0.24831337
0.06142440073755378;0.9324;0.24808705
0.06146281499692686;0.9324;0.24804571
0.06146281499692686;0.9331;0.24720159
0.06150122925629994;0.9331;0.24699794
0.06150122925629994;0.9333;0.24670616
0.061539643515673016;0.9333;0.2466728
0.061539643515673016;0.9335;0.24644625
0.061616472034419174;0.9335;0.24640553
0.061616472034419174;0.9349;0.24599127
0.06165488629379225;0.9349;0.24592686
0.06165488629379225;0.9363;0.2453808
0.06169330055316533;0.9363;0.24533841
0.06169330055316533;0.9369;0.24521932
0.06173171481253841;0.9369;0.24508923
0.06173171481253841;0.9398;0.24482593
0.06177012907191149;0.9398;0.24478732
0.06177012907191149;0.9399;0.24478719
0.06184695759065765;0.9399;0.24469076
0.06184695759065765;0.9407;0.24350736
0.061885371850030735;0.9407;0.24335471
0.061885371850030735;0.941;0.2427203
0.06196220036877689;0.941;0.24209923
0.06196220036877689;0.9411;0.24184048
0.06200061462814997;0.9411;0.24182339
0.06200061462814997;0.9416;0.24070925
0.06203902888752305;0.9416;0.24045536
0.06203902888752305;0.9417;0.24026944
0.06207744314689613;0.9417;0.24014837
0.06207744314689613;0.9418;0.24005747
0.06211585740626921;0.9418;0.24004416
0.06211585740626921;0.9419;0.23992929
0.06219268592501537;0.9419;0.23970579
0.06219268592501537;0.9421;0.23943816
0.062231100184388446;0.9421;0.23940602
0.062231100184388446;0.9423;0.2393828
0.06242317148125384;0.9423;0.2389788
0.06242317148125384;0.9424;0.23873308
0.06253841425937308;0.9424;0.23823537
0.06253841425937308;0.9427;0.2380054
0.06257682851874616;0.9427;0.23786026
0.06257682851874616;0.9428;0.23780587
0.06265365703749232;0.9428;0.23740944
0.06265365703749232;0.9429;0.23738982
0.0626920712968654;0.9429;0.23683305
0.0626920712968654;0.943;0.23641731
0.06280731407498463;0.943;0.236124
0.06280731407498463;0.9431;0.23540671
0.06288414259373079;0.9431;0.23533441
0.06288414259373079;0.9433;0.2352482
0.06296097111247695;0.9433;0.23506877
0.06296097111247695;0.9434;0.23499298
0.06303779963122311;0.9434;0.23445886
0.06303779963122311;0.9435;0.23401524
0.06307621389059619;0.9435;0.23396452
0.06307621389059619;0.9439;0.23295425
0.06315304240934234;0.9439;0.23264486
0.06315304240934234;0.944;0.23248348
0.0632298709280885;0.944;0.23174596
0.0632298709280885;0.9442;0.23153573
0.0634219422249539;0.9442;0.23052433
0.0634219422249539;0.9443;0.23048271
0.0636140135218193;0.9443;0.22949317
0.0636140135218193;0.9444;0.22937863
0.06369084204056545;0.9444;0.22891228
0.06369084204056545;0.9446;0.22888677
0.06372925629993853;0.9446;0.2282656
0.06372925629993853;0.9447;0.22821996
0.0638060848186847;0.9447;0.22756357
0.0638060848186847;0.9448;0.2272798
0.06384449907805778;0.9448;0.22711979
0.06384449907805778;0.9453;0.22567292
0.06388291333743086;0.9453;0.22546734
0.06388291333743086;0.9454;0.22543007
0.06392132759680394;0.9454;0.22489427
0.06392132759680394;0.9456;0.22466685
0.06395974185617702;0.9456;0.22420336
0.06395974185617702;0.9457;0.22379747
0.0641902274124155;0.9457;0.22254714
0.0641902274124155;0.946;0.22238499
0.06422864167178857;0.946;0.22223085
0.06422864167178857;0.9462;0.22209863
0.06426705593116165;0.9462;0.22149575
0.06426705593116165;0.9463;0.22122318
0.06442071296865397;0.9463;0.22083786
0.06442071296865397;0.9466;0.22047302
0.06457437000614628;0.9466;0.21959618
0.06457437000614628;0.9467;0.21922114
0.06461278426551936;0.9467;0.2192167
0.06461278426551936;0.9468;0.21916805
0.06484326982175784;0.9468;0.2181127
0.06484326982175784;0.9469;0.21747963
0.06488168408113092;0.9469;0.21723872
0.06488168408113092;0.947;0.21706529
0.064920098340504;0.947;0.21688086
0.064920098340504;0.9471;0.21630509
0.06495851259987707;0.9471;0.21620846
0.06495851259987707;0.9472;0.21570215
0.06503534111862323;0.9472;0.21449137
0.06503534111862323;0.9473;0.21446756
0.06507375537799631;0.9473;0.21430984
0.06507375537799631;0.9474;0.21422648
0.06515058389674247;0.9474;0.21332209
0.06515058389674247;0.9475;0.2132893
0.06518899815611555;0.9475;0.21316044
0.06518899815611555;0.9477;0.21303254
0.06534265519360787;0.9477;0.21154416
0.06534265519360787;0.9478;0.21131179
0.06538106945298094;0.9478;0.2112562
0.06538106945298094;0.948;0.21057037
0.06549631223110018;0.948;0.20991714
0.06549631223110018;0.9481;0.20986998
0.0656499692685925;0.9481;0.20910752
0.0656499692685925;0.9483;0.20900768
0.06580362630608481;0.9483;0.2084885
0.06580362630608481;0.9485;0.20713979
0.06591886908420405;0.9485;0.20661321
0.06591886908420405;0.9488;0.20632792
0.06595728334357713;0.9488;0.20618568
0.06595728334357713;0.9489;0.20594186
0.06603411186232329;0.9489;0.2057802
0.06603411186232329;0.949;0.20571186
0.06611094038106945;0.949;0.20514037
0.06611094038106945;0.9493;0.20473325
0.06634142593730794;0.9493;0.20421162
0.06634142593730794;0.9495;0.20419428
0.06653349723417333;0.9495;0.2023839
0.06653349723417333;0.9496;0.20211935
0.06668715427166565;0.9496;0.20076154
0.06668715427166565;0.9497;0.20071399
0.0667639827904118;0.9497;0.20004852
0.0667639827904118;0.9498;0.19991492
0.06684081130915796;0.9498;0.19965751
0.06684081130915796;0.95;0.1994794
0.06691763982790412;0.95;0.19887258
0.06691763982790412;0.9502;0.19814403
0.06741702519975415;0.9502;0.1954747
0.06741702519975415;0.9503;0.19530879
0.06745543945912723;0.9503;0.19499123
0.06745543945912723;0.9504;0.19485624
0.06760909649661954;0.9504;0.1927261
0.06760909649661954;0.9506;0.19227432
0.06783958205285802;0.9506;0.19107392
0.06783958205285802;0.9507;0.19103743
0.06795482483097726;0.9507;0.1907906
0.06795482483097726;0.9508;0.19074783
0.0680700676090965;0.9508;0.1906353
0.0680700676090965;0.9509;0.19059491
0.06822372464658881;0.9509;0.19005689
0.06822372464658881;0.951;0.18988824
0.06845421020282728;0.951;0.1870808
0.06845421020282728;0.9511;0.18688995
0.06876152427781193;0.9511;0.18447189
0.06876152427781193;0.9512;0.18446536
0.06883835279655809;0.9512;0.18408123
0.06883835279655809;0.9513;0.18403395
0.06891518131530425;0.9513;0.18331523
0.06891518131530425;0.9515;0.18232974
0.0689920098340504;0.9515;0.18225454
0.0689920098340504;0.9517;0.18150863
0.06910725261216964;0.9517;0.18104617
0.06910725261216964;0.9518;0.1809646
0.06914566687154272;0.9518;0.18091945
0.06914566687154272;0.9519;0.18080336
0.0691840811309158;0.9519;0.1806306
0.0691840811309158;0.9521;0.18053068
0.06929932390903504;0.9521;0.18005818
0.06929932390903504;0.9522;0.17992225
0.0693761524277812;0.9522;0.1786619
0.0693761524277812;0.9523;0.17855567
0.06952980946527351;0.9523;0.17791554
0.06952980946527351;0.9525;0.17771101
0.06956822372464659;0.9525;0.17724226
0.06956822372464659;0.9526;0.17705923
0.06960663798401967;0.9526;0.17702802
0.06960663798401967;0.9528;0.1767928
0.06983712354025814;0.9528;0.17615232
0.06983712354025814;0.9529;0.17610654
0.07033650891210817;0.9529;0.17322429
0.07033650891210817;0.9531;0.17268318
0.07052858020897357;0.9531;0.1721311
0.07052858020897357;0.9532;0.17212336
0.0708358942839582;0.9532;0.16991016
0.0708358942839582;0.9533;0.16971019
0.0710279655808236;0.9533;0.16799486
0.0710279655808236;0.9534;0.16791807
0.07110479409956975;0.9534;0.1676378
0.07110479409956975;0.9535;0.16695233
0.07122003687768899;0.9535;0.16585177
0.07122003687768899;0.9536;0.16569376
0.0714121081745544;0.9536;0.1649676
0.0714121081745544;0.9537;0.16460279
0.07145052243392748;0.9537;0.16440088
0.07145052243392748;0.9538;0.16395792
0.07156576521204672;0.9538;0.16278473
0.07156576521204672;0.954;0.16274537
0.07168100799016595;0.954;0.16222538
0.07168100799016595;0.9541;0.16187522
0.07175783650891211;0.9541;0.16159354
0.07175783650891211;0.9545;0.16047326
0.07183466502765827;0.9545;0.15994163
0.07183466502765827;0.9547;0.15986481
0.07202673632452367;0.9547;0.15885136
0.07202673632452367;0.9549;0.15855853
0.07206515058389674;0.9549;0.15811023
0.07206515058389674;0.955;0.15803368
0.07225722188076214;0.955;0.15717632
0.07225722188076214;0.9551;0.15673836
0.07267977873386601;0.9551;0.15509006
0.07267977873386601;0.9553;0.1548029
0.07283343577135833;0.9553;0.15395384
0.07283343577135833;0.9554;0.15391639
0.07291026429010448;0.9554;0.15379664
0.07291026429010448;0.9556;0.15365808
0.07310233558696988;0.9556;0.15210353
0.07310233558696988;0.9557;0.15199427
0.07314074984634296;0.9557;0.15194932
0.07314074984634296;0.9558;0.15140462
0.07317916410571604;0.9558;0.15138727
0.07317916410571604;0.956;0.15050745
0.07356330669944683;0.956;0.1489255
0.07356330669944683;0.9561;0.14878738
0.0738322065150584;0.9561;0.14704174
0.0738322065150584;0.9562;0.14703095
0.07398586355255071;0.9562;0.14632995
0.07398586355255071;0.9564;0.14583063
0.07413952059004303;0.9564;0.14510587
0.07413952059004303;0.9565;0.14510076
0.07417793484941611;0.9565;0.14507595
0.07417793484941611;0.9566;0.14497021
0.07440842040565458;0.9566;0.14244355
0.07440842040565458;0.9567;0.1424398
0.07494622003687769;0.9567;0.14005277
0.07494622003687769;0.9568;0.13990493
0.07509987707437;0.9568;0.13917354
0.07509987707437;0.9569;0.13912347
0.07513829133374308;0.9569;0.13899547
0.07513829133374308;0.957;0.13896169
0.0754840196681008;0.957;0.13710384
0.0754840196681008;0.9571;0.13629699
0.07563767670559311;0.9571;0.13582985
0.07563767670559311;0.9573;0.13566431
0.07652120467117395;0.9573;0.13040109
0.07652120467117395;0.9574;0.130322
0.07667486170866626;0.9574;0.12933156
0.07667486170866626;0.9576;0.1292702
0.07675169022741242;0.9576;0.12882951
0.07675169022741242;0.9577;0.12857965
0.07682851874615858;0.9577;0.12839985
0.07682851874615858;0.9578;0.12838557
0.07705900430239705;0.9578;0.12567759
0.07705900430239705;0.9579;0.1255686
0.07759680393362016;0.9579;0.12249591
0.07759680393362016;0.958;0.12234444
0.07775046097111248;0.958;0.12128709
0.07775046097111248;0.9581;0.120997235
0.07782728948985863;0.9581;0.12095563
0.07782728948985863;0.9582;0.12069487
0.07809618930547019;0.9582;0.119367234
0.07809618930547019;0.9583;0.11887464
0.07828826060233558;0.9583;0.11809071
0.07828826060233558;0.9584;0.117891684
0.07832667486170866;0.9584;0.117740616
0.07832667486170866;0.9585;0.117678024
0.07848033189920098;0.9585;0.11636275
0.07848033189920098;0.9586;0.11578377
0.07859557467732022;0.9586;0.115281
0.07859557467732022;0.9587;0.11523886
0.07878764597418562;0.9587;0.11414724
0.07878764597418562;0.9588;0.114128724
0.07886447449293178;0.9588;0.113943
0.07886447449293178;0.9589;0.11382905
0.07894130301167794;0.9589;0.1136844
0.07894130301167794;0.959;0.11357917
0.07897971727105102;0.959;0.11327283
0.07897971727105102;0.9591;0.11324648
0.07913337430854334;0.9591;0.11215883
0.07913337430854334;0.9592;0.11193513
0.07924861708666257;0.9592;0.11166954
0.07924861708666257;0.9593;0.11161424
0.07928703134603565;0.9593;0.11113497
0.07928703134603565;0.9594;0.11094397
0.07951751690227413;0.9594;0.10968891
0.07951751690227413;0.9596;0.10910863
0.0797480024585126;0.9596;0.10812684
0.0797480024585126;0.9598;0.10776545
0.079940073755378;0.9598;0.10707522
0.079940073755378;0.9599;0.10683773
0.07997848801475108;0.9599;0.106748156
0.07997848801475108;0.96;0.10660164
0.08009373079287031;0.96;0.106412604
0.08009373079287031;0.9602;0.10623228
0.08024738783036263;0.9602;0.105178535
0.08024738783036263;0.9603;0.105011776
0.08063153042409342;0.9603;0.102735214
0.08063153042409342;0.9604;0.10262287
0.08097725875845113;0.9604;0.1015862
0.08097725875845113;0.9605;0.10154602
0.08105408727719729;0.9605;0.10093207
0.08105408727719729;0.9606;0.10087699
0.08128457283343578;0.9606;0.0993356
0.08128457283343578;0.9608;0.098907724
0.08147664413030117;0.9608;0.09772358
0.08147664413030117;0.9609;0.09742052
0.08166871542716657;0.9609;0.09603786
0.08166871542716657;0.961;0.09590736
0.0817839582052858;0.961;0.0955701
0.0817839582052858;0.9611;0.09501959
0.08186078672403196;0.9611;0.09459311
0.08186078672403196;0.9612;0.09415552
0.08189920098340504;0.9612;0.094119094
0.08189920098340504;0.9614;0.093787
0.08193761524277812;0.9614;0.09312401
0.08193761524277812;0.9615;0.092997424
0.08212968653964352;0.9615;0.09192969
0.08212968653964352;0.9618;0.09139482
0.08220651505838968;0.9618;0.09123171
0.08220651505838968;0.9619;0.09043162
0.08224492931776275;0.9619;0.09028506
0.08224492931776275;0.962;0.09023515
0.08247541487400123;0.962;0.0897296
0.08247541487400123;0.9621;0.08950326
0.08293638598647818;0.9621;0.086932704
0.08293638598647818;0.9622;0.08682837
0.08347418561770129;0.9622;0.08572162
0.08347418561770129;0.9623;0.085466
0.08378149969268593;0.9623;0.08503821
0.08378149969268593;0.9624;0.0849503
0.08385832821143209;0.9624;0.08474454
0.08385832821143209;0.9625;0.08471819
0.0842040565457898;0.9625;0.083565116
0.0842040565457898;0.9628;0.08308886
0.08424247080516288;0.9628;0.08305218
0.08424247080516288;0.9629;0.082317606
0.08428088506453596;0.9629;0.082194574
0.08428088506453596;0.963;0.08213321
0.0843961278426552;0.963;0.0814959
0.0843961278426552;0.9632;0.08128398
0.08516441303011678;0.9632;0.07750298
0.08516441303011678;0.9633;0.07745793
0.08527965580823602;0.9633;0.07707731
0.08527965580823602;0.9635;0.076860644
0.08554855562384757;0.9635;0.076006845
0.08554855562384757;0.9636;0.07581772
0.08624001229256299;0.9636;0.072964415
0.08624001229256299;0.9637;0.07286943
0.08631684081130916;0.9637;0.072589256
0.08631684081130916;0.9638;0.0719378
0.08666256914566688;0.9638;0.06963504
0.08666256914566688;0.964;0.06929712
0.08670098340503996;0.964;0.06917387
0.08670098340503996;0.9641;0.069140926
0.08696988322065151;0.9641;0.068714485
0.08696988322065151;0.9642;0.06862241
0.08712354025814383;0.9642;0.06810363
0.08712354025814383;0.9644;0.06789206
0.0875460971112477;0.9644;0.067202
0.0875460971112477;0.9645;0.06710142
0.08777658266748617;0.9645;0.066644445
0.08777658266748617;0.9647;0.06656564
0.08781499692685925;0.9647;0.066389754
0.08781499692685925;0.9648;0.065971166
0.0880838967424708;0.9648;0.064440094
0.0880838967424708;0.9649;0.06442797
0.08812231100184388;0.9649;0.06411914
0.08812231100184388;0.965;0.06386229
0.08854486785494775;0.965;0.062512696
0.08854486785494775;0.9651;0.062446035
0.08919791026429011;0.9651;0.060554493
0.08919791026429011;0.9652;0.060391687
0.0893899815611555;0.9652;0.05979699
0.0893899815611555;0.9653;0.059794378
0.09035033804548248;0.9653;0.056649074
0.09035033804548248;0.9654;0.05663398
0.09119545175169022;0.9654;0.05462653
0.09119545175169022;0.9655;0.05444782
0.0912338660110633;0.9655;0.054239374
0.0912338660110633;0.9656;0.054011438
0.09138752304855563;0.9656;0.0537563
0.09138752304855563;0.9657;0.053696886
0.09146435156730179;0.9657;0.053650178
0.09146435156730179;0.9658;0.053626068
0.0920021511985249;0.9658;0.052299418
0.0920021511985249;0.9659;0.052070707
0.09207897971727105;0.9659;0.051742043
0.09207897971727105;0.966;0.051571403
0.09246312231100184;0.966;0.05058986
0.09246312231100184;0.9661;0.05054497
0.09250153657037492;0.9661;0.050485883
0.09250153657037492;0.9663;0.05019226
0.092539950829748;0.9663;0.049942337
0.092539950829748;0.9664;0.0496114
0.09292409342347879;0.9664;0.04847852
0.09292409342347879;0.9665;0.04838299
0.0932698217578365;0.9665;0.047532402
0.0932698217578365;0.9667;0.047453117
0.0936539643515673;0.9667;0.046430096
0.0936539643515673;0.9668;0.046119668
0.09415334972341734;0.9668;0.045280952
0.09415334972341734;0.967;0.045257412
0.09426859250153657;0.967;0.0449156
0.09426859250153657;0.9672;0.04489585
0.09442224953902889;0.9672;0.044486642
0.09442224953902889;0.9673;0.04448121
0.09480639213275968;0.9673;0.04374325
0.09480639213275968;0.9675;0.043259468
0.09522894898586355;0.9675;0.042826556
0.09522894898586355;0.9676;0.042680837
0.09530577750460971;0.9676;0.042543292
0.09530577750460971;0.9677;0.042530198
0.09676551936078673;0.9677;0.03954349
0.09676551936078673;0.9678;0.039541967
0.09684234787953289;0.9678;0.039496314
0.09684234787953289;0.9679;0.039403155
0.09691917639827904;0.9679;0.039367624
0.09691917639827904;0.968;0.039348606
0.0969960049170252;0.968;0.039259147
0.0969960049170252;0.9681;0.03919111
0.09745697602950215;0.9681;0.038380086
0.09745697602950215;0.9683;0.038258288
0.09814843269821757;0.9683;0.03642726
0.09814843269821757;0.9684;0.036380045
0.09830208973570989;0.9684;0.036101025
0.09830208973570989;0.9685;0.03589449
0.09860940381069452;0.9685;0.035572868
0.09860940381069452;0.9686;0.035550356
0.09910878918254457;0.9686;0.034700356
0.09910878918254457;0.9687;0.03454469
0.09914720344191764;0.9687;0.034515593
0.09914720344191764;0.9688;0.034508877
0.09964658881376767;0.9688;0.033349372
0.09964658881376767;0.9689;0.033349324
0.09980024585125999;0.9689;0.033240784
0.09980024585125999;0.969;0.03307569
0.09999231714812538;0.969;0.03277994
0.09999231714812538;0.9691;0.032611124
0.10053011677934849;0.9691;0.03177072
0.10053011677934849;0.9692;0.03173939
0.10125998770743701;0.9692;0.030624054
0.10125998770743701;0.9693;0.030608656
0.10156730178242164;0.9693;0.030399175
0.10156730178242164;0.9694;0.030324727
0.10175937307928704;0.9694;0.03024871
0.10175937307928704;0.9695;0.030246457
0.1021819299323909;0.9695;0.02987803
0.1021819299323909;0.9696;0.029853085
0.10291180086047941;0.9696;0.028886821
0.10291180086047941;0.9697;0.028864142
0.10306545789797172;0.9697;0.028577179
0.10306545789797172;0.9698;0.028539214
0.10333435771358328;0.9698;0.028149946
0.10333435771358328;0.9699;0.02814301
0.10360325752919483;0.9699;0.027890604
0.10360325752919483;0.97;0.027836693
0.10383374308543332;0.97;0.027391683
0.10383374308543332;0.9701;0.027350308
0.10391057160417948;0.9701;0.0272824
0.10391057160417948;0.9702;0.027268574
0.10452519975414874;0.9702;0.026230097
0.10452519975414874;0.9704;0.026128693
0.10483251382913338;0.9704;0.025637133
0.10483251382913338;0.9705;0.02558241
0.10502458512599877;0.9705;0.025318542
0.10502458512599877;0.9706;0.02531518
0.10506299938537185;0.9706;0.025315063
0.10506299938537185;0.9707;0.025293933
0.10521665642286417;0.9707;0.025131708
0.10521665642286417;0.9708;0.025094228
0.10590811309157959;0.9708;0.024526048
0.10590811309157959;0.9709;0.02448296
0.10640749846342963;0.9709;0.023935216
0.10640749846342963;0.971;0.023849713
0.10690688383527966;0.971;0.023217063
0.10690688383527966;0.9711;0.023104046
0.10709895513214505;0.9711;0.022900661
0.10709895513214505;0.9712;0.02287817
0.10767516902274124;0.9712;0.022262957
0.10767516902274124;0.9713;0.022219755
0.10875076828518747;0.9713;0.021369414
0.10875076828518747;0.9714;0.021353854
0.1088660110633067;0.9714;0.021274563
0.1088660110633067;0.9715;0.021273492
0.10894283958205286;0.9715;0.021249013
0.10894283958205286;0.9716;0.02124224
0.10940381069452981;0.9716;0.020918828
0.10940381069452981;0.9717;0.020774437
0.1105178242163491;0.9717;0.019384254
0.1105178242163491;0.9718;0.01934151
0.11063306699446834;0.9718;0.019246798
0.11063306699446834;0.9719;0.019221213
0.11078672403196066;0.9719;0.019008668
0.11078672403196066;0.972;0.018919876
0.11159342347879533;0.972;0.01824785
0.11159342347879533;0.9721;0.018242924
0.11309157959434542;0.9721;0.017158812
0.11309157959434542;0.9722;0.017115137
0.11455132145052244;0.9722;0.016021812
0.11455132145052244;0.9723;0.016015273
0.11489704978488015;0.9723;0.015690627
0.11489704978488015;0.9724;0.015681686
0.11512753534111862;0.9724;0.015488007
0.11512753534111862;0.9725;0.015454401
0.11528119237861094;0.9725;0.015379013
0.11528119237861094;0.9726;0.015350215
0.11566533497234173;0.9726;0.015042502
0.11566533497234173;0.9727;0.015034257
0.11593423478795328;0.9727;0.01478655
0.11593423478795328;0.9728;0.014783366
0.11616472034419176;0.9728;0.014677517
0.11616472034419176;0.9729;0.014663214
0.11712507682851875;0.9729;0.01390902
0.11712507682851875;0.973;0.013892742
0.11770129071911493;0.973;0.013548216
0.11770129071911493;0.9731;0.0135192275
0.11800860479409957;0.9731;0.013327984
0.11800860479409957;0.9732;0.013304383
0.12019821757836509;0.9732;0.012233395
0.12019821757836509;0.9733;0.01222493
0.1207360172095882;0.9733;0.01200675
0.1207360172095882;0.9734;0.01199314
0.12123540258143822;0.9734;0.011756885
0.12123540258143822;0.9735;0.011682437
0.12127381684081132;0.9735;0.011675674
0.12127381684081132;0.9736;0.011641432
0.12181161647203442;0.9736;0.0113559365
0.12181161647203442;0.9738;0.0113480445
0.12246465888137677;0.9738;0.011049044
0.12246465888137677;0.9739;0.010978001
0.12346342962507682;0.9739;0.010476722
0.12346342962507682;0.974;0.010429858
0.12361708666256914;0.974;0.010300857
0.12361708666256914;0.9741;0.010287273
0.12377074370006147;0.9741;0.0102279475
0.12377074370006147;0.9742;0.010197067
0.12442378610940381;0.9742;0.009984521
0.12442378610940381;0.9744;0.009974491
0.12457744314689613;0.9744;0.009935847
0.12457744314689613;0.9745;0.009928891
0.12492317148125384;0.9745;0.009772308
0.12492317148125384;0.9746;0.009761937
0.12588352796558083;0.9746;0.009362945
0.12588352796558083;0.9747;0.009358501
0.12665181315304241;0.9747;0.009152303
0.12665181315304241;0.9748;0.009148016
0.128380454824831;0.9748;0.008632198
0.128380454824831;0.9749;0.008628081
0.13068531038721573;0.9749;0.007864262
0.13068531038721573;0.975;0.007854055
0.13072372464658882;0.975;0.007840927
0.13072372464658882;0.9751;0.007831869
0.13083896742470805;0.9751;0.0078033553
0.13083896742470805;0.9752;0.0077951173
0.13103103872157346;0.9752;0.0077684675
0.13103103872157346;0.9753;0.007767072
0.13195298094652735;0.9753;0.007479542
0.13195298094652735;0.9754;0.007471578
0.13218346650276583;0.9754;0.0073831775
0.13218346650276583;0.9755;0.0073706117
0.13310540872771973;0.9755;0.0070767347
0.13310540872771973;0.9756;0.0070711174
0.13318223724646588;0.9756;0.007065222
0.13318223724646588;0.9757;0.007050418
0.13360479409956977;0.9757;0.0069706244
0.13360479409956977;0.9758;0.0069671795
0.13564074984634297;0.9758;0.006534963
0.13564074984634297;0.9759;0.006530056
0.13583282114320835;0.9759;0.0064837425
0.13583282114320835;0.976;0.006468711
0.1368700061462815;0.976;0.006282371
0.1368700061462815;0.9761;0.0062815878
0.14032728948985865;0.9761;0.0056939125
0.14032728948985865;0.9762;0.0056924317
0.14305470190534728;0.9762;0.0051765107
0.14305470190534728;0.9763;0.005165751
0.1450522433927474;0.9763;0.0048603415
0.1450522433927474;0.9764;0.0048535513
0.14747234173325138;0.9764;0.0044887653
0.14747234173325138;0.9765;0.0044857226
0.14751075599262448;0.9765;0.0044664694
0.14751075599262448;0.9766;0.004456014
0.1481637984019668;0.9766;0.0043867487
0.1481637984019668;0.9767;0.0043842494
0.1482022126613399;0.9767;0.0043809847
0.1482022126613399;0.9768;0.0043768967
0.14862476951444376;0.9768;0.004300804
0.14862476951444376;0.9769;0.004300385
0.1487015980331899;0.9769;0.0042866035
0.1487015980331899;0.977;0.0042850752
0.14881684081130916;0.977;0.0042643943
0.14881684081130916;0.9771;0.0042592525
0.15139059618930548;0.9771;0.003865271
0.15139059618930548;0.9772;0.0038456966
0.152619852489244;0.9772;0.003722435
0.152619852489244;0.9773;0.003721755
0.1530424093423479;0.9773;0.0036842907
0.1530424093423479;0.9775;0.0036737546
0.15377228027043638;0.9775;0.0035889086
0.15377228027043638;0.9776;0.0035879952
0.15388752304855563;0.9776;0.0035756556
0.15388752304855563;0.9777;0.0035744035
0.1544637369391518;0.9777;0.0034986474
0.1544637369391518;0.9778;0.003495924
0.15626920712968653;0.9778;0.0033280177
0.15626920712968653;0.9779;0.00332485
0.15703749231714811;0.9779;0.0032546183
0.15703749231714811;0.978;0.0032544297
0.15807467732022126;0.978;0.0031728891
0.15807467732022126;0.9781;0.0031700071
0.15865089121081746;0.9781;0.0031016234
0.15865089121081746;0.9782;0.003100203
0.16176244622003688;0.9782;0.0027929952
0.16176244622003688;0.9783;0.0027884897
0.163759987707437;0.9783;0.0026424206
0.163759987707437;0.9784;0.0026416853
0.16425937307928704;0.9784;0.0025921466
0.16425937307928704;0.9785;0.0025841848
0.1646819299323909;0.9785;0.0025472152
0.1646819299323909;0.9786;0.0025443935
0.16498924400737552;0.9786;0.0025268544
0.16498924400737552;0.9787;0.0025255724
0.16529655808236018;0.9787;0.0025148427
0.16529655808236018;0.9788;0.0025134787
0.1659880147510756;0.9788;0.0024739588
0.1659880147510756;0.9789;0.00247374
0.16644898586355256;0.9789;0.0024396088
0.16644898586355256;0.979;0.0024370677
0.16756299938537186;0.979;0.0023785166
0.16756299938537186;0.9791;0.0023779075
0.16867701290719114;0.9791;0.0023003921
0.16867701290719114;0.9792;0.0022978566
0.1691379840196681;0.9792;0.0022662433
0.1691379840196681;0.9793;0.0022642962
0.17159649661954518;0.9793;0.0021193828
0.17159649661954518;0.9794;0.0021176059
0.17301782421634912;0.9794;0.002049677
0.17301782421634912;0.9795;0.0020496417
0.1732483097725876;0.9795;0.002031612
0.1732483097725876;0.9796;0.0020304841
0.17486170866625692;0.9796;0.0019505756
0.17486170866625692;0.9797;0.0019500861
0.17574523663183775;0.9797;0.0019023663
0.17574523663183775;0.9798;0.0019014317
0.1765519360786724;0.9798;0.0018619917
0.1765519360786724;0.9799;0.0018611893
0.17762753534111864;0.9799;0.001818593
0.17762753534111864;0.98;0.0018168996
0.17904886293792255;0.98;0.0017444367
0.17904886293792255;0.9801;0.001742376
0.1796634910878918;0.9801;0.0017175646
0.1796634910878918;0.9802;0.0017121456
0.18223724646588813;0.9802;0.0016262133
0.18223724646588813;0.9803;0.001625749
0.1917639827904118;0.9803;0.0012975303
0.1917639827904118;0.9804;0.0012949976
0.19214812538414258;0.9804;0.0012824892
0.19214812538414258;0.9805;0.0012821408
0.192340196681008;0.9805;0.0012789195
0.192340196681008;0.9806;0.0012749165
0.1932621389059619;0.9806;0.0012442083
0.1932621389059619;0.9807;0.0012433681
0.19449139520590042;0.9807;0.0012026991
0.19449139520590042;0.9808;0.001199507
0.19502919483712355;0.9808;0.0011899074
0.19502919483712355;0.9809;0.0011890591
0.19598955132145052;0.9809;0.0011564072
0.19598955132145052;0.981;0.0011561768
0.1982559926244622;0.981;0.0010836486
0.1982559926244622;0.9811;0.0010833621
0.2004840196681008;0.9811;0.0010220782
0.2004840196681008;0.9813;0.0010180565
0.20109864781807008;0.9813;0.0010061396
0.20109864781807008;0.9814;0.0010060163
0.20321143208358944;0.9814;0.00096219324
0.20321143208358944;0.9815;0.0009578115
0.20793638598647818;0.9815;0.0008805848
0.20793638598647818;0.9816;0.0008804332
0.20820528580208975;0.9816;0.00087686686
0.20820528580208975;0.9817;0.000876691
0.20928088506453596;0.9817;0.00085674133
0.20928088506453596;0.9819;0.0008557007
0.21008758451137063;0.9819;0.0008455339
0.21008758451137063;0.982;0.0008445156
0.2101644130301168;0.982;0.0008436012
0.2101644130301168;0.9821;0.0008435719
0.2134680393362016;0.9821;0.0007859673
0.2134680393362016;0.9822;0.0007858503
0.21750153657037494;0.9822;0.0007236596
0.21750153657037494;0.9823;0.00072309875
0.2193838352796558;0.9823;0.00069759664
0.2193838352796558;0.9824;0.00069671887
0.2254917025199754;0.9824;0.00061622413
0.2254917025199754;0.9825;0.0006160687
0.22672095881991394;0.9825;0.000600822
0.22672095881991394;0.9826;0.0006008017
0.2309081130915796;0.9826;0.0005604113
0.2309081130915796;0.9827;0.0005601711
0.23359711124769514;0.9827;0.00053421827
0.23359711124769514;0.9828;0.00053403096
0.2357098955132145;0.9828;0.00051765377
0.2357098955132145;0.9829;0.0005175724
0.2362476951444376;0.9829;0.0005125957
0.2362476951444376;0.983;0.00051250256
0.23636293792255686;0.983;0.00051177037
0.23636293792255686;0.9831;0.00051153795
0.23651659496004918;0.9831;0.0005105444
0.23651659496004918;0.9832;0.0005104096
0.23755377996312232;0.9832;0.0005033319
0.23755377996312232;0.9833;0.0005031875
0.2440842040565458;0.9833;0.00044755285
0.2440842040565458;0.9834;0.00044698955
0.2545712968653964;0.9834;0.00037646628
0.2545712968653964;0.9835;0.00037642402
0.2571834665027658;0.9835;0.00036102405
0.2571834665027658;0.9836;0.00036056578
0.2594114935464044;0.9836;0.0003497402
0.2594114935464044;0.9837;0.00034955936
0.2609480639213276;0.9837;0.00034168092
0.2609480639213276;0.9838;0.0003416621
0.2616779348494161;0.9838;0.00033711692
0.2616779348494161;0.9839;0.00033689445
0.26259987707437;0.9839;0.0003314749
0.26259987707437;0.984;0.0003314206
0.2702443146896128;0.984;0.00029534686
0.2702443146896128;0.9841;0.0002952642
0.2707821143208359;0.9841;0.0002938113
0.2707821143208359;0.9842;0.00029328672
0.27231868469575904;0.9842;0.00028593908
0.27231868469575904;0.9843;0.00028590267
0.27973263675476334;0.9843;0.0002565425
0.27973263675476334;0.9844;0.00025650483
0.2846496619545175;0.9844;0.00024025669
0.2846496619545175;0.9845;0.00024016031
0.2941763982790412;0.9845;0.00021172896
0.2941763982790412;0.9846;0.00021142223
0.2955977258758451;0.9846;0.00020595659
0.2956745543945913;0.9846;0.00020591963
0.30320374923171484;0.9846;0.0001854341
0.30320374923171484;0.9847;0.00018530358
0.30335740626920715;0.9847;0.00018500938
0.30335740626920715;0.9848;0.0001849066
0.303779963122311;0.9848;0.00018370959
0.303779963122311;0.9849;0.00018367202
0.3064305470190535;0.9849;0.00017750882
0.3064305470190535;0.985;0.00017743792
0.30662261831591886;0.985;0.00017706443
0.30662261831591886;0.9851;0.0001770139
0.3089658881376767;0.9851;0.00017221976
0.3089658881376767;0.9852;0.00017219564
0.3219499078057775;0.9852;0.00014667981
0.3219499078057775;0.9854;0.00014647967
0.3431545789797173;0.9854;0.00011298858
0.3431545789797173;0.9855;0.00011294078
0.34403810694529807;0.9855;0.00011173491
0.34403810694529807;0.9856;0.00011172212
0.3494161032575292;0.9856;0.00010542774
0.3494161032575292;0.9857;0.00010539936
0.3535264290104487;0.9857;0.000100779245
0.3535264290104487;0.9858;0.00010073331
0.3623617086662569;0.9858;9.1587244e-05
0.3623617086662569;0.9859;9.1499445e-05
0.38053165334972344;0.9859;7.624378e-05
0.38053165334972344;0.986;7.623459e-05
0.38272126613398894;0.986;7.479281e-05
0.38272126613398894;0.9861;7.4774434e-05
0.39105716041794714;0.9861;6.835812e-05
0.39105716041794714;0.9862;6.835734e-05
0.3931699446834665;0.9862;6.688271e-05
0.3931699446834665;0.9863;6.68311e-05
0.3988936693300553;0.9863;6.34202e-05
0.3988936693300553;0.9864;6.339189e-05
0.4046942224953903;0.9864;5.9787428e-05
0.4046942224953903;0.9865;5.977787e-05
0.4144898586355255;0.9865;5.458935e-05
0.4144898586355255;0.9866;5.457466e-05
0.4159880147510756;0.9866;5.3596716e-05
0.4159880147510756;0.9867;5.3595933e-05
0.42578365089121084;0.9867;4.86826e-05
0.42578365089121084;0.9868;4.8678066e-05
0.4420712968653964;0.9868;4.16332e-05
0.4420712968653964;0.9869;4.16026e-05
0.45313460356484325;0.9869;3.7455422e-05
0.45313460356484325;0.987;3.744947e-05
0.45413337430854334;0.987;3.7078313e-05
0.45413337430854334;0.9871;3.706132e-05
0.47061309157959436;0.9871;3.193822e-05
0.47061309157959436;0.9872;3.1922875e-05
0.4873617086662569;0.9872;2.7560593e-05
0.4873617086662569;0.9873;2.7551841e-05
0.49212507682851875;0.9873;2.641873e-05
0.49212507682851875;0.9874;2.6407528e-05
0.4954287031346036;0.9874;2.5639521e-05
0.4954287031346036;0.9875;2.5631572e-05
0.4996158574062692;0.9875;2.4710283e-05
0.4996158574062692;0.9876;2.4706482e-05
0.5079133374308543;0.9876;2.2984277e-05
0.5079133374308543;0.9877;2.2971808e-05
0.5122925629993854;0.9877;2.2086915e-05
0.5122925629993854;0.9878;2.2072138e-05
0.5260448678549478;0.9878;1.9678799e-05
0.5260448678549478;0.9879;1.9670579e-05
0.5296942224953903;0.9879;1.9018911e-05
0.5296942224953903;0.988;1.9018797e-05
0.5365319606637984;0.988;1.7881293e-05
0.5365319606637984;0.9881;1.788024e-05
0.5452904118008605;0.9881;1.659836e-05
0.5452904118008605;0.9882;1.659781e-05
0.5469422249539029;0.9882;1.642154e-05
0.5469422249539029;0.9883;1.642101e-05
0.5517440073755377;0.9883;1.5763153e-05
0.5517440073755377;0.9884;1.5762438e-05
0.5587738168408113;0.9884;1.4836758e-05
0.5587738168408113;0.9885;1.4835511e-05
0.5649585125998771;0.9885;1.39676995e-05
0.5649585125998771;0.9886;1.396506e-05
0.5734096496619545;0.9886;1.303789e-05
0.5734096496619545;0.9887;1.303785e-05
0.5843961278426552;0.9887;1.1858632e-05
0.5844729563614014;0.9887;1.1854936e-05
0.588160725261217;0.9887;1.1526396e-05
0.588160725261217;0.9888;1.1522931e-05
0.5888521819299324;0.9888;1.1442921e-05
0.5888521819299324;0.9889;1.1436813e-05
0.6019898586355255;0.9889;1.0232584e-05
0.6019898586355255;0.989;1.02294125e-05
0.6311846957590658;0.989;7.924348e-06
0.6311846957590658;0.9891;7.917802e-06
0.6316072526121697;0.9891;7.888457e-06
0.6316072526121697;0.9892;7.887715e-06
0.6345267363245236;0.9892;7.672113e-06
0.6345267363245236;0.9893;7.670151e-06
0.635179778733866;0.9893;7.635512e-06
0.635179778733866;0.9894;7.632122e-06
0.6374846342962508;0.9894;7.4743807e-06
0.6374846342962508;0.9895;7.474241e-06
0.6462046711739398;0.9895;6.961382e-06
0.6462046711739398;0.9896;6.959922e-06
0.6616087891825445;0.9896;6.103735e-06
0.6616087891825445;0.9897;6.10292e-06
0.6759757221880762;0.9897;5.308042e-06
0.6759757221880762;0.9898;5.3061267e-06
0.6843884449907806;0.9898;4.934226e-06
0.6843884449907806;0.9899;4.9331607e-06
0.6851951444376152;0.9899;4.901964e-06
0.6851951444376152;0.99;4.899175e-06
0.7036724031960664;0.99;4.1231297e-06
0.7036724031960664;0.9901;4.120364e-06
0.7077059004302397;0.9901;3.9867114e-06
0.7077059004302397;0.9902;3.986288e-06
0.7092040565457898;0.9902;3.936077e-06
0.7092040565457898;0.9903;3.93539e-06
0.715119852489244;0.9903;3.7085174e-06
0.715119852489244;0.9904;3.7085167e-06
0.7283727719729564;0.9904;3.2731448e-06
0.7283727719729564;0.9905;3.2731248e-06
0.7320221266133989;0.9905;3.1687312e-06
0.7320221266133989;0.9906;3.1665e-06
0.7392440073755377;0.9906;2.9262008e-06
0.7392440073755377;0.9907;2.9223588e-06
0.7618700061462815;0.9907;2.3587966e-06
0.7618700061462815;0.9908;2.3555276e-06
0.7657114320835894;0.9908;2.2511551e-06
0.7657114320835894;0.9909;2.250971e-06
0.7665565457897972;0.9909;2.233143e-06
0.7665565457897972;0.991;2.2320855e-06
0.7745467117393977;0.991;2.080134e-06
0.7745467117393977;0.9911;2.0800862e-06
0.7783881376767056;0.9911;1.9955346e-06
0.7783881376767056;0.9912;1.9951979e-06
0.7813844499078058;0.9912;1.9457048e-06
0.7813844499078058;0.9913;1.9447743e-06
0.7915258143822987;0.9913;1.7212615e-06
0.7915258143822987;0.9914;1.7208569e-06
0.8000153657037492;0.9914;1.5467823e-06
0.8000153657037492;0.9915;1.5462443e-06
0.8027427781192379;0.9915;1.5027825e-06
0.8027427781192379;0.9916;1.5024851e-06
0.803318992009834;0.9916;1.4925064e-06
0.803318992009834;0.9917;1.4922703e-06
0.8052397049784881;0.9917;1.4539426e-06
0.8052397049784881;0.9918;1.4538069e-06
0.8090043023970498;0.9918;1.3918103e-06
0.8090043023970498;0.9919;1.3913398e-06
0.8100414874001229;0.9919;1.3759795e-06
0.8100414874001229;0.992;1.3755806e-06
0.8147664413030117;0.992;1.3120067e-06
0.8147664413030117;0.9921;1.3117548e-06
0.8202980946527351;0.9921;1.2271656e-06
0.8202980946527351;0.9922;1.226845e-06
0.8287492317148125;0.9922;1.1116373e-06
0.8287492317148125;0.9923;1.1114331e-06
0.8341272280270436;0.9923;1.046492e-06
0.8341272280270436;0.9924;1.0464712e-06
0.8470728334357713;0.9924;8.609526e-07
0.8470728334357713;0.9925;8.6069326e-07
0.8509910878918254;0.9925;8.1005084e-07
0.8509910878918254;0.9926;8.0953646e-07
0.871619545175169;0.9926;5.945369e-07
0.871619545175169;0.9927;5.9410894e-07
0.8777274124154887;0.9927;5.4341933e-07
0.8777274124154887;0.9928;5.432342e-07
0.8861017209588199;0.9928;4.6982916e-07
0.8861017209588199;0.9929;4.6963945e-07
0.8872925629993854;0.9929;4.6215695e-07
0.8872925629993854;0.993;4.6200708e-07
0.8945528580208973;0.993;4.090171e-07
0.8945528580208973;0.9931;4.0887608e-07
0.8974339274738783;0.9931;3.903036e-07
0.8974339274738783;0.9932;3.9023467e-07
0.9080746773202213;0.9932;3.2313656e-07
0.9080746773202213;0.9933;3.2309498e-07
0.9195989551321451;0.9933;2.601429e-07
0.9195989551321451;0.9934;2.6008186e-07
0.9373463429625076;0.9934;1.6862573e-07
0.9373463429625076;0.9935;1.6857223e-07
0.937960971112477;0.9935;1.6586415e-07
0.937960971112477;0.9936;1.6569402e-07
0.941341425937308;0.9936;1.4897128e-07
0.941341425937308;0.9937;1.4887118e-07
0.9429164105716041;0.9937;1.4266543e-07
0.9429164105716041;0.9938;1.4254519e-07
0.9431468961278426;0.9938;1.4070486e-07
0.9431468961278426;0.9939;1.406711e-07
0.9477566072526121;0.9939;1.2214763e-07
0.9477566072526121;0.994;1.2212091e-07
0.9507529194837123;0.994;1.11214916e-07
0.9507529194837123;0.9941;1.11177485e-07
0.9603564843269822;0.9941;8.128669e-08
0.9603564843269822;0.9942;8.1146595e-08
0.9615473263675476;0.9942;7.75766e-08
0.9615473263675476;0.9943;7.7571116e-08
0.9626229256299939;0.9943;7.4145845e-08
0.9626229256299939;0.9944;7.4064005e-08
0.9629686539643516;0.9944;7.307527e-08
0.9629686539643516;0.9945;7.2750694e-08
0.9773740012292563;0.9945;3.7113224e-08
0.9773740012292563;0.9946;3.7020776e-08
0.9808696988322065;0.9946;3.041417e-08
0.9808696988322065;0.9947;3.0283527e-08
0.9857098955132145;0.9947;2.1927962e-08
0.9857098955132145;0.9948;2.191773e-08
0.9864013521819299;0.9948;2.035184e-08
0.9864013521819299;0.9949;2.0262041e-08
0.986478180700676;0.9949;1.964302e-08
0.986478180700676;0.995;1.9495966e-08
0.9887830362630609;0.995;1.5180051e-08
0.9887830362630609;0.9951;1.5134015e-08
0.9897818070067609;0.9951;1.3140002e-08
0.9897818070067609;0.9952;1.3016896e-08
0.9900891210817455;0.9952;1.2600189e-08
0.9900891210817455;0.9953;1.2564943e-08
0.9909342347879533;0.9953;1.0903959e-08
0.9909342347879533;0.9954;1.0835368e-08
0.993200676090965;0.9954;7.31891e-09
0.993200676090965;0.9955;7.318559e-09
0.9965427166564229;0.9955;3.4115835e-09
0.9965427166564229;0.9956;3.4035892e-09
0.9969652735095267;0.9956;2.9419198e-09
0.9969652735095267;0.9957;2.9376606e-09
0.9976567301782422;0.9957;1.8424987e-09
0.9976567301782422;0.9958;1.8368757e-09
0.9977335586969883;0.9958;1.7575628e-09
0.9977335586969883;0.9959;1.742928e-09
0.9979256299938537;0.9959;1.6284489e-09
0.9979256299938537;0.996;1.56983e-09
0.99850184388445;0.996;1.1761516e-09
0.99850184388445;0.9961;1.1604027e-09
0.9986939151813153;0.9961;1.0314631e-09
0.9986939151813153;0.9962;9.996334e-10
0.9988091579594346;0.9962;8.242353e-10
0.9988091579594346;0.9963;7.755104e-10
0.9988475722188076;0.9963;7.705465e-10
0.9988475722188076;0.9964;7.6863027e-10
0.9989244007375537;0.9964;6.8496625e-10
0.9989244007375537;0.9966;6.6373934e-10
0.9990780577750461;0.9966;5.9760447e-10
0.9990780577750461;0.9967;5.7098093e-10
0.9991164720344192;0.9967;5.506445e-10
0.9991164720344192;0.9968;5.502586e-10
0.9992317148125384;0.9968;4.6920706e-10
0.9992317148125384;0.9969;4.482427e-10
0.9993853718500307;0.9969;3.9448933e-10
0.9993853718500307;0.997;3.6837286e-10
0.9996158574062692;0.997;2.5878932e-10
0.9996158574062692;0.9973;2.3869592e-10
0.9997311001843885;0.9973;2.0389637e-10
0.9997311001843885;0.9974;1.9989849e-10
0.9998847572218807;0.9974;7.7257326e-11
0.9998847572218807;0.9975;6.583294e-11
0.9999231714812539;0.9975;5.3942725e-11
0.9999231714812539;0.998;7.181876e-12
0.9999615857406269;0.998;6.658509e-12
0.9999615857406269;0.9981;2.70756e-12
1.0;0.9981;1.841225e-12
1.0;1.0;0.0


==> experiments/svhn/ood-roc-sub-deepensembles_1_num-ens-1_cnn_svhn.csv <==
fpr;tpr;thresh
0.0;0.0;2.749408
0.0;0.0001;1.749408
0.00019207129686539643;0.0001;1.6371402
0.00019207129686539643;0.0002;1.584651
0.00034572833435771356;0.0002;1.5670496
0.00034572833435771356;0.0004;1.5633186
0.00046097111247695143;0.0004;1.536977
0.00046097111247695143;0.0005;1.5195574
0.0004993853718500308;0.0005;1.5092417
0.0004993853718500308;0.0006;1.4844494
0.0005377996312231101;0.0006;1.4767144
0.0005377996312231101;0.0007;1.4763426
0.0006914566687154271;0.0007;1.46056
0.0006914566687154271;0.001;1.4422942
0.0007298709280885064;0.001;1.4391456
0.0007298709280885064;0.0011;1.4386917
0.0007682851874615857;0.0011;1.4384865
0.0007682851874615857;0.0013;1.4163973
0.0008835279655808236;0.0013;1.3990495
0.0008835279655808236;0.0019;1.3817943
0.0009219422249539029;0.0019;1.3748397
0.0009219422249539029;0.0023;1.3513379
0.0009603564843269822;0.0023;1.3497164
0.0009603564843269822;0.0024;1.3479781
0.0009987707437000616;0.0024;1.3479447
0.0009987707437000616;0.0025;1.3459438
0.0011908420405654578;0.0025;1.3405296
0.0011908420405654578;0.0027;1.3400787
0.001229256299938537;0.0027;1.3373687
0.001229256299938537;0.0031;1.3307877
0.0013060848186846957;0.0031;1.3300037
0.0013060848186846957;0.0033;1.3292395
0.001344499078057775;0.0033;1.3287773
0.001344499078057775;0.0036;1.3240126
0.0013829133374308542;0.0036;1.3237612
0.0013829133374308542;0.0037;1.3225371
0.0014597418561770128;0.0037;1.3190857
0.0014597418561770128;0.0039;1.315485
0.0014981561155500921;0.0039;1.3143544
0.0014981561155500921;0.0041;1.3117985
0.0015749846342962507;0.0041;1.307745
0.0015749846342962507;0.0045;1.2991344
0.00161339889366933;0.0045;1.2979639
0.00161339889366933;0.0046;1.2971821
0.0017286416717885679;0.0046;1.2928646
0.0017286416717885679;0.0051;1.2858174
0.0017670559311616472;0.0051;1.2856663
0.0017670559311616472;0.0058;1.2711791
0.0018054701905347264;0.0058;1.2684629
0.0018054701905347264;0.0059;1.2681571
0.001882298709280885;0.0059;1.2607063
0.001882298709280885;0.006;1.2603829
0.0019591272280270436;0.006;1.2559772
0.0019591272280270436;0.0061;1.2554352
0.002035955746773202;0.0061;1.2513624
0.002035955746773202;0.0063;1.2508572
0.0020743700061462817;0.0063;1.2505639
0.0020743700061462817;0.0064;1.2497
0.0021511985248924403;0.0064;1.2474852
0.0021511985248924403;0.0066;1.2463341
0.002228027043638599;0.0066;1.2417207
0.002228027043638599;0.0067;1.2408831
0.0023048555623847574;0.0067;1.2384732
0.0023048555623847574;0.0073;1.2295887
0.0023432698217578365;0.0073;1.2244877
0.0023432698217578365;0.0075;1.2200209
0.0023816840811309156;0.0075;1.21785
0.0023816840811309156;0.0077;1.2168624
0.0024969268592501537;0.0077;1.2129986
0.0024969268592501537;0.0079;1.2107679
0.0025353411186232327;0.0079;1.2105393
0.0025353411186232327;0.009;1.1949452
0.0025737553779963123;0.009;1.1948472
0.0025737553779963123;0.0092;1.1909548
0.0026121696373693913;0.0092;1.1907802
0.0026121696373693913;0.0093;1.1902319
0.002650583896742471;0.0093;1.1890147
0.002650583896742471;0.0096;1.1787473
0.00268899815611555;0.0096;1.1787088
0.00268899815611555;0.0097;1.1784893
0.0027658266748617085;0.0097;1.1781402
0.0027658266748617085;0.0098;1.1751161
0.002804240934234788;0.0098;1.1749569
0.002804240934234788;0.0108;1.1589774
0.002842655193607867;0.0108;1.1587455
0.002842655193607867;0.011;1.1560854
0.0028810694529809466;0.011;1.1554852
0.0028810694529809466;0.0118;1.1454847
0.0029194837123540257;0.0118;1.1439282
0.0029194837123540257;0.0119;1.1431239
0.002957897971727105;0.0119;1.1424435
0.002957897971727105;0.012;1.1411579
0.0029963122311001842;0.012;1.1396677
0.0029963122311001842;0.0123;1.13678
0.003073140749846343;0.0123;1.1356901
0.003073140749846343;0.0126;1.1342126
0.0031115550092194223;0.0126;1.1298592
0.0031115550092194223;0.0128;1.1272962
0.0031499692685925014;0.0128;1.1251011
0.0031499692685925014;0.0131;1.1239511
0.00322679778733866;0.0131;1.1228569
0.00322679778733866;0.0133;1.1209875
0.0034188690842040566;0.0133;1.1145296
0.0034188690842040566;0.0135;1.112908
0.0034572833435771357;0.0135;1.1122869
0.0034572833435771357;0.0137;1.1120986
0.0034956976029502152;0.0137;1.1119207
0.0034956976029502152;0.0138;1.1107976
0.0035341118623232943;0.0138;1.1100255
0.0035341118623232943;0.014;1.1095315
0.003610940381069453;0.014;1.108608
0.003610940381069453;0.0142;1.1062864
0.0036493546404425324;0.0142;1.1045636
0.0036493546404425324;0.0143;1.1044444
0.0036877688998156115;0.0143;1.1039045
0.0036877688998156115;0.0147;1.1020014
0.00376459741856177;0.0147;1.0974745
0.00376459741856177;0.015;1.0939888
0.0038414259373079286;0.015;1.0931468
0.0038414259373079286;0.0151;1.0928183
0.003918254456054087;0.0151;1.0913055
0.003918254456054087;0.0152;1.0911117
0.003956668715427166;0.0152;1.0909715
0.003956668715427166;0.0153;1.090857
0.003995082974800246;0.0153;1.0907954
0.003995082974800246;0.0163;1.085323
0.004148740012292563;0.0163;1.0825019
0.004148740012292563;0.0166;1.0808313
0.0041871542716656425;0.0166;1.0807196
0.0041871542716656425;0.0167;1.0792089
0.0042255685310387215;0.0167;1.0790539
0.0042255685310387215;0.0168;1.0789984
0.004263982790411801;0.0168;1.076904
0.004263982790411801;0.0169;1.0767155
0.00434081130915796;0.0169;1.0749079
0.00434081130915796;0.017;1.0741708
0.004417639827904118;0.017;1.0717244
0.004417639827904118;0.0171;1.0710692
0.004494468346650277;0.0171;1.0702475
0.004494468346650277;0.0172;1.0698435
0.004532882606023356;0.0172;1.0697545
0.004532882606023356;0.0176;1.066086
0.004648125384142594;0.0176;1.0646139
0.004648125384142594;0.0181;1.060966
0.004686539643515673;0.0181;1.0599414
0.004686539643515673;0.0182;1.0586804
0.004724953902888752;0.0182;1.05767
0.004724953902888752;0.0183;1.0576109
0.004955439459127228;0.0183;1.054723
0.004955439459127228;0.0184;1.0547091
0.004993853718500307;0.0184;1.053814
0.004993853718500307;0.0191;1.0510234
0.005032267977873386;0.0191;1.0506968
0.005032267977873386;0.0193;1.0499692
0.0050706822372464655;0.0193;1.0490937
0.0050706822372464655;0.0197;1.046092
0.005185925015365704;0.0197;1.0431929
0.005185925015365704;0.0202;1.0415832
0.005224339274738783;0.0202;1.0409563
0.005224339274738783;0.0207;1.0399708
0.005301167793484942;0.0207;1.0392249
0.005301167793484942;0.0208;1.0378885
0.005339582052858021;0.0208;1.0373207
0.005339582052858021;0.021;1.0358639
0.0053779963122311;0.021;1.0347219
0.0053779963122311;0.0212;1.0338953
0.005454824830977259;0.0212;1.0330496
0.005454824830977259;0.0214;1.0322261
0.005493239090350338;0.0214;1.0309799
0.005493239090350338;0.0218;1.0289265
0.005531653349723417;0.0218;1.0288267
0.005531653349723417;0.022;1.0284637
0.005646896127842655;0.022;1.0270855
0.005646896127842655;0.0223;1.0259352
0.005723724646588814;0.0223;1.024388
0.005723724646588814;0.0224;1.0233425
0.005762138905961893;0.0224;1.0232627
0.005762138905961893;0.0226;1.0231216
0.005800553165334972;0.0226;1.0230823
0.005800553165334972;0.0229;1.0212035
0.005838967424708051;0.0229;1.021202
0.005838967424708051;0.0233;1.0179051
0.005877381684081131;0.0233;1.0178174
0.005877381684081131;0.0234;1.0171907
0.00591579594345421;0.0234;1.0170699
0.00591579594345421;0.0239;1.0123138
0.005954210202827289;0.0239;1.0122311
0.005954210202827289;0.024;1.0122237
0.0060694529809465275;0.024;1.0107877
0.0060694529809465275;0.0244;1.0076383
0.006146281499692686;0.0244;1.0060062
0.006146281499692686;0.0245;1.0052007
0.006376767055931162;0.0245;1.0013536
0.006376767055931162;0.0247;1.0008949
0.00645359557467732;0.0247;0.9998071
0.00645359557467732;0.0248;0.9998027
0.0064920098340504;0.0248;0.9991799
0.0064920098340504;0.025;0.9968931
0.006530424093423479;0.025;0.994099
0.006530424093423479;0.0253;0.99283993
0.006568838352796558;0.0253;0.9921863
0.006568838352796558;0.0254;0.9901517
0.006607252612169637;0.0254;0.9893679
0.006607252612169637;0.0258;0.9875231
0.006645666871542717;0.0258;0.9870535
0.006645666871542717;0.0259;0.98634833
0.006684081130915796;0.0259;0.9857989
0.006684081130915796;0.026;0.9850335
0.006760909649661954;0.026;0.9837328
0.006760909649661954;0.0261;0.98338187
0.006799323909035034;0.0261;0.98265916
0.006799323909035034;0.0264;0.9800922
0.006876152427781192;0.0264;0.9790691
0.006876152427781192;0.0267;0.9778453
0.0069145666871542714;0.0267;0.97719264
0.0069145666871542714;0.027;0.9737077
0.0069913952059004305;0.027;0.97333664
0.0069913952059004305;0.0272;0.972546
0.007068223724646589;0.0272;0.9704447
0.007068223724646589;0.0273;0.9699852
0.007106637984019668;0.0273;0.9691919
0.007106637984019668;0.0278;0.96743226
0.007145052243392748;0.0278;0.9673881
0.007145052243392748;0.0282;0.96567
0.007298709280885065;0.0282;0.9647132
0.007298709280885065;0.0285;0.9638538
0.007490780577750461;0.0285;0.95873916
0.007490780577750461;0.0288;0.95825607
0.007567609096496619;0.0288;0.95753145
0.007567609096496619;0.029;0.9573077
0.007682851874615857;0.029;0.9568537
0.007682851874615857;0.0292;0.95531464
0.007759680393362016;0.0292;0.95427054
0.007759680393362016;0.0295;0.9536934
0.007798094652735095;0.0295;0.95322764
0.007798094652735095;0.0301;0.9499786
0.007874923171481253;0.0301;0.94891626
0.007874923171481253;0.0302;0.9485579
0.007951751690227412;0.0302;0.94647956
0.007951751690227412;0.0305;0.94577336
0.007990165949600492;0.0305;0.945767
0.007990165949600492;0.0306;0.9449642
0.008028580208973572;0.0306;0.9446873
0.008028580208973572;0.0307;0.94400954
0.00806699446834665;0.0307;0.9421959
0.00806699446834665;0.031;0.9393309
0.00810540872771973;0.031;0.9392585
0.00810540872771973;0.0312;0.9377359
0.008143822987092809;0.0312;0.93771696
0.008143822987092809;0.0316;0.9343149
0.008259065765212046;0.0316;0.9324715
0.008259065765212046;0.0317;0.9319147
0.008297480024585127;0.0317;0.9313968
0.008297480024585127;0.0321;0.92959046
0.008412722802704364;0.0321;0.92855805
0.008412722802704364;0.0323;0.9275305
0.008451137062077443;0.0323;0.9270885
0.008451137062077443;0.0325;0.92679584
0.00856637984019668;0.0325;0.92557955
0.00856637984019668;0.0326;0.9252141
0.008604794099569761;0.0326;0.92492396
0.008604794099569761;0.0334;0.9204222
0.00864320835894284;0.0334;0.9201014
0.00864320835894284;0.0335;0.9185527
0.008720036877688998;0.0335;0.9184445
0.008720036877688998;0.0336;0.91667783
0.008758451137062077;0.0336;0.916568
0.008758451137062077;0.034;0.91507995
0.008796865396435156;0.034;0.9138166
0.008796865396435156;0.0343;0.91316336
0.008873693915181315;0.0343;0.91264933
0.008873693915181315;0.0344;0.91229355
0.008912108174554395;0.0344;0.9116907
0.008912108174554395;0.0346;0.9110044
0.008988936693300554;0.0346;0.9104506
0.008988936693300554;0.0348;0.9088443
0.009027350952673633;0.0348;0.9085664
0.009027350952673633;0.0351;0.90761226
0.009065765212046712;0.0351;0.9065698
0.009065765212046712;0.0353;0.9054464
0.00910417947141979;0.0353;0.90494484
0.00910417947141979;0.0356;0.9032674
0.009181007990165949;0.0356;0.90287
0.009181007990165949;0.036;0.9016934
0.00921942224953903;0.036;0.90106326
0.00921942224953903;0.0361;0.9006893
0.009257836508912109;0.0361;0.9004046
0.009257836508912109;0.0362;0.9003571
0.009296250768285188;0.0362;0.9003383
0.009296250768285188;0.0363;0.9001229
0.009449907805777504;0.0363;0.8978863
0.009449907805777504;0.0364;0.89689136
0.009488322065150583;0.0364;0.8964594
0.009488322065150583;0.0368;0.89506114
0.009565150583896743;0.0368;0.893486
0.009565150583896743;0.0369;0.8930627
0.009603564843269822;0.0369;0.89294004
0.009603564843269822;0.0371;0.89134693
0.009757221880762139;0.0371;0.889086
0.009757221880762139;0.0379;0.88511467
0.009795636140135218;0.0379;0.88494277
0.009795636140135218;0.0381;0.884471
0.009872464658881377;0.0381;0.8841681
0.009872464658881377;0.0384;0.8833767
0.009949293177627536;0.0384;0.88147235
0.009949293177627536;0.0385;0.8809577
0.009987707437000615;0.0385;0.8808802
0.009987707437000615;0.0386;0.88074124
0.010141364474492931;0.0386;0.87909126
0.010141364474492931;0.0388;0.8780042
0.010218192993239091;0.0388;0.87684923
0.010218192993239091;0.0389;0.87657344
0.01025660725261217;0.0389;0.87586063
0.01025660725261217;0.039;0.8755292
0.010295021511985249;0.039;0.8748628
0.010295021511985249;0.0401;0.8694652
0.010371850030731407;0.0401;0.8688443
0.010371850030731407;0.0402;0.8687195
0.010448678549477565;0.0402;0.86778975
0.010448678549477565;0.0404;0.8670723
0.010487092808850646;0.0404;0.8653672
0.010487092808850646;0.0411;0.8640559
0.010602335586969883;0.0411;0.8611241
0.010602335586969883;0.0413;0.86033
0.010679164105716041;0.0413;0.85992324
0.010679164105716041;0.0414;0.85918146
0.0107559926244622;0.0414;0.8584882
0.0107559926244622;0.0418;0.85779536
0.01083282114320836;0.0418;0.8569113
0.01083282114320836;0.0422;0.8543364
0.010871235402581439;0.0422;0.8541413
0.010871235402581439;0.0424;0.8531616
0.010909649661954518;0.0424;0.8530487
0.010909649661954518;0.0425;0.8523888
0.011024892440073755;0.0425;0.8514508
0.011024892440073755;0.043;0.85022473
0.011063306699446834;0.043;0.8502074
0.011063306699446834;0.0431;0.84962213
0.011140135218192994;0.0431;0.8491735
0.011140135218192994;0.0432;0.8488343
0.011178549477566073;0.0432;0.84881234
0.011178549477566073;0.0434;0.8484867
0.011216963736939152;0.0434;0.8484324
0.011216963736939152;0.0435;0.84834826
0.01129379225568531;0.0435;0.8473119
0.01129379225568531;0.0437;0.84703255
0.011370620774431468;0.0437;0.8469291
0.011370620774431468;0.044;0.8465805
0.011409035033804549;0.044;0.8461422
0.011409035033804549;0.0442;0.84535784
0.011562692071296865;0.0442;0.84432936
0.011562692071296865;0.0444;0.84282166
0.011601106330669944;0.0444;0.8424838
0.011601106330669944;0.0445;0.84232175
0.011639520590043024;0.0445;0.84133786
0.011639520590043024;0.0448;0.84066814
0.011677934849416103;0.0448;0.8400309
0.011677934849416103;0.0451;0.839222
0.011716349108789182;0.0451;0.8389026
0.011716349108789182;0.0455;0.8381962
0.011754763368162262;0.0455;0.8379097
0.011754763368162262;0.0457;0.8370817
0.011946834665027658;0.0457;0.83573693
0.011946834665027658;0.0458;0.8355791
0.011985248924400737;0.0458;0.83544505
0.011985248924400737;0.0459;0.8349636
0.012023663183773816;0.0459;0.83489907
0.012023663183773816;0.0462;0.8333003
0.012062077443146897;0.0462;0.83271736
0.012062077443146897;0.0464;0.83184737
0.012138905961893055;0.0464;0.8311987
0.012138905961893055;0.0465;0.83068955
0.012177320221266134;0.0465;0.83030516
0.012177320221266134;0.0468;0.83016473
0.012215734480639213;0.0468;0.83013433
0.012215734480639213;0.047;0.8289911
0.012254148740012292;0.047;0.8289128
0.012254148740012292;0.0474;0.82671523
0.012292562999385371;0.0474;0.8266128
0.012292562999385371;0.0475;0.826179
0.012369391518131531;0.0475;0.8251804
0.012369391518131531;0.0476;0.8250091
0.01244622003687769;0.0476;0.8242501
0.01244622003687769;0.0478;0.8234997
0.012484634296250768;0.0478;0.82340515
0.012484634296250768;0.048;0.82324934
0.012523048555623847;0.048;0.8232102
0.012523048555623847;0.0484;0.82255745
0.012561462814996927;0.0484;0.82253134
0.012561462814996927;0.0487;0.82184184
0.012638291333743085;0.0487;0.8208264
0.012638291333743085;0.0488;0.8205382
0.012676705593116165;0.0488;0.8200259
0.012676705593116165;0.0493;0.81718636
0.012753534111862324;0.0493;0.8164417
0.012753534111862324;0.0494;0.816389
0.012791948371235403;0.0494;0.81615096
0.012791948371235403;0.0496;0.8154858
0.012830362630608482;0.0496;0.81489563
0.012830362630608482;0.05;0.8142913
0.01286877688998156;0.05;0.8135571
0.01286877688998156;0.0501;0.81349444
0.013022433927473879;0.0501;0.8112493
0.013022433927473879;0.0502;0.8111138
0.013060848186846958;0.0502;0.81097025
0.013060848186846958;0.0508;0.80943227
0.013099262446220037;0.0508;0.8092976
0.013099262446220037;0.0509;0.80858505
0.013137676705593116;0.0509;0.8083623
0.013137676705593116;0.0514;0.8067375
0.013176090964966195;0.0514;0.8064405
0.013176090964966195;0.0515;0.8064255
0.013214505224339274;0.0515;0.80618834
0.013214505224339274;0.0519;0.80504686
0.013291333743085434;0.0519;0.8049866
0.013291333743085434;0.0521;0.80461884
0.013329748002458513;0.0521;0.80438626
0.013329748002458513;0.0522;0.8041285
0.01348340503995083;0.0522;0.80305517
0.01348340503995083;0.0525;0.8019262
0.013521819299323909;0.0525;0.8016501
0.013521819299323909;0.0527;0.801499
0.013637062077443148;0.0527;0.80018765
0.013637062077443148;0.0534;0.79818714
0.013713890596189306;0.0534;0.7979664
0.013713890596189306;0.0537;0.7951175
0.013752304855562385;0.0537;0.79476416
0.013752304855562385;0.0544;0.79346
0.013829133374308543;0.0544;0.7929526
0.013829133374308543;0.0546;0.7917746
0.013867547633681622;0.0546;0.7910951
0.013867547633681622;0.0547;0.7907648
0.013944376152427782;0.0547;0.7904629
0.013944376152427782;0.0551;0.7890098
0.013982790411800861;0.0551;0.7884813
0.013982790411800861;0.0553;0.78781563
0.014059618930547019;0.0553;0.7877537
0.014059618930547019;0.056;0.7855377
0.014098033189920098;0.056;0.785398
0.014098033189920098;0.0561;0.7853205
0.014136447449293177;0.0561;0.7852957
0.014136447449293177;0.0568;0.7824833
0.014213275968039335;0.0568;0.78199935
0.014213275968039335;0.0569;0.7818045
0.014251690227412416;0.057;0.7816842
0.014251690227412416;0.0571;0.7814289
0.014366933005531653;0.0571;0.7799378
0.014366933005531653;0.0574;0.7789583
0.014443761524277812;0.0574;0.777819
0.014443761524277812;0.0575;0.7777569
0.01448217578365089;0.0575;0.77772903
0.01448217578365089;0.0577;0.77745885
0.01452059004302397;0.0577;0.77676624
0.01452059004302397;0.0579;0.7760526
0.01459741856177013;0.0579;0.77533
0.01459741856177013;0.0582;0.77298623
0.014712661339889367;0.0582;0.7721003
0.014712661339889367;0.0584;0.7719696
0.014866318377381685;0.0584;0.7704475
0.014866318377381685;0.0589;0.76844496
0.014943146896127843;0.0589;0.7677848
0.014943146896127843;0.059;0.7671054
0.015019975414874001;0.059;0.7666931
0.015019975414874001;0.0594;0.76498795
0.01505838967424708;0.0594;0.76480746
0.01505838967424708;0.0603;0.7630221
0.01509680393362016;0.0603;0.7626984
0.01509680393362016;0.0605;0.7626389
0.015212046711739398;0.0605;0.7623639
0.015212046711739398;0.0607;0.761932
0.015250460971112477;0.0607;0.76154447
0.015250460971112477;0.061;0.7612703
0.015404118008604794;0.061;0.7601717
0.015404118008604794;0.0611;0.76014656
0.015442532267977873;0.0611;0.7600274
0.015442532267977873;0.0615;0.7590075
0.015480946527350953;0.0615;0.75900716
0.015480946527350953;0.062;0.75806713
0.015519360786724033;0.062;0.758024
0.015519360786724033;0.0625;0.7567885
0.015557775046097112;0.0625;0.7566023
0.015557775046097112;0.0626;0.75616044
0.01559618930547019;0.0626;0.7560582
0.01559618930547019;0.0627;0.75564194
0.01567301782421635;0.0627;0.75489575
0.01567301782421635;0.0628;0.7546905
0.015711432083589428;0.0628;0.75432146
0.015711432083589428;0.063;0.753832
0.015788260602335586;0.063;0.75354606
0.015788260602335586;0.0631;0.753471
0.015865089121081744;0.0631;0.7528253
0.015865089121081744;0.0634;0.7522601
0.015980331899200985;0.0634;0.7510851
0.015980331899200985;0.0635;0.75089204
0.016018746158574064;0.0635;0.7504054
0.016018746158574064;0.0637;0.750268
0.016057160417947143;0.0637;0.7500118
0.016057160417947143;0.0639;0.74882644
0.016095574677320222;0.0639;0.74866813
0.016095574677320222;0.0645;0.74618703
0.01617240319606638;0.0645;0.74595845
0.01617240319606638;0.0646;0.7458849
0.01621081745543946;0.0646;0.74577326
0.01621081745543946;0.0649;0.7451706
0.01624923171481254;0.0649;0.74496466
0.01624923171481254;0.065;0.74481785
0.016287645974185617;0.065;0.7446774
0.016287645974185617;0.0651;0.74418724
0.016326060233558697;0.0651;0.7438015
0.016326060233558697;0.0653;0.7433106
0.016402888752304855;0.0653;0.7428763
0.016402888752304855;0.0654;0.7426985
0.016518131530424092;0.0654;0.74237573
0.016518131530424092;0.0656;0.74204403
0.01655654578979717;0.0656;0.7415058
0.01655654578979717;0.0658;0.7409227
0.016594960049170254;0.0658;0.740765
0.016594960049170254;0.0659;0.7406377
0.01674861708666257;0.0659;0.739555
0.01674861708666257;0.0661;0.73938173
0.01678703134603565;0.0661;0.73913336
0.01678703134603565;0.0664;0.7388805
0.016863859864781807;0.0664;0.73848355
0.016863859864781807;0.0666;0.73824716
0.016902274124154886;0.0666;0.7382345
0.016902274124154886;0.0667;0.7382155
0.016940688383527965;0.0667;0.7380514
0.016940688383527965;0.0668;0.73800564
0.01709434542102028;0.0668;0.73673904
0.01709434542102028;0.0669;0.73659706
0.01713275968039336;0.0669;0.73658365
0.01713275968039336;0.067;0.7363585
0.01717117393976644;0.067;0.73635346
0.01717117393976644;0.0679;0.7351156
0.017209588199139522;0.0679;0.73507214
0.017209588199139522;0.0681;0.73474073
0.01728641671788568;0.0681;0.73437506
0.01728641671788568;0.0682;0.73412573
0.01736324523663184;0.0682;0.7330586
0.01736324523663184;0.0684;0.73283386
0.017401659496004918;0.0684;0.7327889
0.017401659496004918;0.0687;0.7323518
0.017440073755377997;0.0687;0.7321471
0.017440073755377997;0.0688;0.7318047
0.017478488014751076;0.0688;0.7315036
0.017478488014751076;0.0689;0.7314695
0.017516902274124155;0.0689;0.73090446
0.017516902274124155;0.0691;0.7305693
0.017555316533497234;0.0691;0.730417
0.017555316533497234;0.0697;0.7289376
0.017593730792870313;0.0697;0.72888744
0.017593730792870313;0.0699;0.72872955
0.017632145052243392;0.0699;0.7284974
0.017632145052243392;0.07;0.7284317
0.01767055931161647;0.07;0.7283906
0.01767055931161647;0.0705;0.72765243
0.01774738783036263;0.0705;0.72717386
0.01774738783036263;0.0708;0.7268575
0.01782421634910879;0.0708;0.7253304
0.01782421634910879;0.0709;0.7251683
0.01786263060848187;0.0709;0.7250515
0.01786263060848187;0.0713;0.7247088
0.017939459127228028;0.0713;0.72444516
0.017939459127228028;0.0714;0.7244066
0.018016287645974186;0.0714;0.724351
0.018016287645974186;0.0716;0.723987
0.018054701905347265;0.0716;0.7237305
0.018054701905347265;0.0717;0.7231607
0.018093116164720344;0.0717;0.723004
0.018093116164720344;0.0718;0.72278494
0.018131530424093423;0.0718;0.7225032
0.018131530424093423;0.0719;0.72220314
0.01824677320221266;0.0719;0.7221433
0.01824677320221266;0.0722;0.72182333
0.01828518746158574;0.0722;0.7211346
0.01828518746158574;0.0724;0.7200903
0.01832360172095882;0.0724;0.72005856
0.01832360172095882;0.0727;0.71956867
0.018400430239704977;0.0727;0.7194582
0.018400430239704977;0.0728;0.71944094
0.01843884449907806;0.0728;0.71933067
0.01843884449907806;0.0733;0.71809673
0.01847725875845114;0.0733;0.7180424
0.01847725875845114;0.0734;0.71743953
0.018515673017824218;0.0734;0.71739346
0.018515673017824218;0.0736;0.716805
0.018554087277197297;0.0736;0.7166896
0.018554087277197297;0.0738;0.71657693
0.018630915795943455;0.0738;0.71651304
0.018630915795943455;0.0741;0.7153226
0.018669330055316534;0.0741;0.7153208
0.018669330055316534;0.0744;0.7150428
0.018707744314689613;0.0744;0.7149721
0.018707744314689613;0.0746;0.714656
0.01878457283343577;0.0746;0.7144123
0.01878457283343577;0.0748;0.7142666
0.01882298709280885;0.0748;0.71418345
0.01882298709280885;0.0749;0.7139282
0.01886140135218193;0.0749;0.7138372
0.01886140135218193;0.0754;0.7134235
0.01889981561155501;0.0754;0.71337295
0.01889981561155501;0.0756;0.71309435
0.018976644130301167;0.0756;0.71300364
0.018976644130301167;0.0758;0.71276784
0.019053472649047325;0.0758;0.7121719
0.019053472649047325;0.076;0.71149117
0.019168715427166565;0.076;0.71119916
0.019168715427166565;0.0762;0.7106395
0.01936078672403196;0.0762;0.70965624
0.01936078672403196;0.0764;0.7089571
0.01939920098340504;0.0764;0.70876014
0.01939920098340504;0.0766;0.70840573
0.01943761524277812;0.0766;0.7083617
0.01943761524277812;0.0768;0.7082758
0.019476029502151198;0.0768;0.70826626
0.019476029502151198;0.0769;0.707959
0.019629686539643514;0.0769;0.7076103
0.019629686539643514;0.0772;0.70718926
0.019668100799016593;0.0772;0.7071539
0.019668100799016593;0.0774;0.70703214
0.019744929317762755;0.0774;0.7070298
0.019744929317762755;0.0776;0.7069091
0.019783343577135834;0.0776;0.7064065
0.019783343577135834;0.0781;0.7057926
0.019821757836508913;0.0781;0.7057458
0.019821757836508913;0.0782;0.7056943
0.019860172095881992;0.0782;0.7055391
0.019860172095881992;0.0789;0.7046796
0.01989858635525507;0.0789;0.704651
0.01989858635525507;0.0793;0.70375043
0.01993700061462815;0.0793;0.70374495
0.01993700061462815;0.0797;0.7028081
0.01997541487400123;0.0797;0.70278305
0.01997541487400123;0.0808;0.70178175
0.02001382913337431;0.0808;0.7017596
0.02001382913337431;0.0817;0.70129436
0.020167486170866625;0.0817;0.7010385
0.020167486170866625;0.0824;0.6997317
0.020205900430239704;0.0824;0.69972867
0.020205900430239704;0.0826;0.69961125
0.020282728948985862;0.0826;0.69947886
0.020282728948985862;0.0828;0.69941974
0.020321143208358945;0.0828;0.69925773
0.020321143208358945;0.0831;0.6991283
0.020359557467732024;0.0831;0.6990227
0.020359557467732024;0.0833;0.6987113
0.020397971727105103;0.0833;0.69868004
0.020397971727105103;0.0834;0.69854337
0.020436385986478182;0.0834;0.69827867
0.020436385986478182;0.0835;0.698256
0.020590043023970498;0.0835;0.6981332
0.020590043023970498;0.0836;0.69801277
0.020666871542716656;0.0836;0.6978791
0.020666871542716656;0.0839;0.6975681
0.020743700061462814;0.0839;0.69751936
0.020743700061462814;0.0842;0.6971345
0.020974185617701292;0.0842;0.6965911
0.020974185617701292;0.0847;0.6959783
0.02105101413644745;0.0847;0.6958517
0.02105101413644745;0.0848;0.6958138
0.021166256914566688;0.0848;0.6954533
0.021166256914566688;0.0849;0.6954062
0.021243085433312846;0.0849;0.6954029
0.021243085433312846;0.0851;0.69507664
0.021281499692685925;0.0851;0.6949416
0.021281499692685925;0.0854;0.69470817
0.021358328211432083;0.0854;0.6944255
0.021358328211432083;0.0855;0.69436604
0.021396742470805162;0.0855;0.6943496
0.021396742470805162;0.0857;0.69421476
0.02143515673017824;0.0857;0.6941668
0.02143515673017824;0.0863;0.69360864
0.0215119852489244;0.0863;0.6934162
0.0215119852489244;0.0874;0.6930449
0.02158881376767056;0.0874;0.6930144
0.02158881376767056;0.0877;0.6929681
0.02162722802704364;0.0877;0.6929061
0.02162722802704364;0.0881;0.692676
0.02166564228641672;0.0881;0.69264555
0.02166564228641672;0.0883;0.69237554
0.021704056545789798;0.0883;0.69236976
0.021704056545789798;0.0904;0.6917412
0.021742470805162877;0.0904;0.69172823
0.021742470805162877;0.0908;0.6914705
0.021780885064535956;0.0908;0.6914623
0.021780885064535956;0.0909;0.69139445
0.021819299323909035;0.0909;0.691373
0.021819299323909035;0.0911;0.6913145
0.021857713583282114;0.0911;0.69099
0.021857713583282114;0.0912;0.6909168
0.021896127842655193;0.0912;0.6908587
0.021896127842655193;0.0916;0.6904838
0.02197295636140135;0.0916;0.6903159
0.02197295636140135;0.0917;0.6902679
0.02201137062077443;0.0917;0.6902314
0.02201137062077443;0.0934;0.68896616
0.02204978488014751;0.0934;0.6888194
0.02204978488014751;0.0935;0.6886709
0.02208819913952059;0.0935;0.688629
0.02208819913952059;0.0936;0.6885742
0.022126613398893668;0.0936;0.6885699
0.022126613398893668;0.0939;0.6883376
0.02220344191763983;0.0939;0.6882534
0.02220344191763983;0.094;0.68818945
0.02224185617701291;0.094;0.6881715
0.02224185617701291;0.0941;0.68801904
0.022280270436385988;0.0941;0.6879741
0.022280270436385988;0.0942;0.6878848
0.022318684695759067;0.0942;0.6878804
0.022318684695759067;0.0943;0.68787766
0.022357098955132146;0.0943;0.68780375
0.022357098955132146;0.0946;0.6877555
0.022433927473878304;0.0946;0.6877299
0.022433927473878304;0.0947;0.6876357
0.022472341733251383;0.0947;0.68763494
0.022472341733251383;0.0949;0.68742573
0.02258758451137062;0.0949;0.6873199
0.02258758451137062;0.0952;0.6872071
0.0226259987707437;0.0952;0.6871777
0.0226259987707437;0.0953;0.68703043
0.022741241548862937;0.0953;0.68685335
0.022741241548862937;0.0955;0.6867416
0.022779655808236016;0.0955;0.686578
0.022779655808236016;0.0961;0.6857649
0.022818070067609098;0.0961;0.6857242
0.022818070067609098;0.0963;0.68547964
0.022856484326982177;0.0963;0.68546665
0.022856484326982177;0.0964;0.6854644
0.022894898586355256;0.0964;0.6854118
0.022894898586355256;0.0965;0.6853518
0.022933312845728335;0.0965;0.68510264
0.022933312845728335;0.0969;0.68469554
0.022971727105101414;0.0969;0.68468076
0.022971727105101414;0.0973;0.6845558
0.023010141364474494;0.0973;0.6843926
0.023010141364474494;0.0978;0.684106
0.02308696988322065;0.0978;0.6840427
0.02308696988322065;0.0984;0.6836411
0.02316379840196681;0.0984;0.6836307
0.02316379840196681;0.0987;0.6834432
0.02320221266133989;0.0987;0.683421
0.02320221266133989;0.0988;0.68341154
0.023279041180086047;0.0988;0.6829918
0.023279041180086047;0.0991;0.6827394
0.023317455439459126;0.0991;0.6825657
0.023317455439459126;0.0992;0.6825118
0.023355869698832205;0.0992;0.6824723
0.023355869698832205;0.0993;0.68235517
0.023432698217578363;0.0993;0.6820529
0.023432698217578363;0.0997;0.6812577
0.023471112476951446;0.0997;0.6812269
0.023471112476951446;0.0999;0.6810551
0.023509526736324525;0.0999;0.6807722
0.023509526736324525;0.1004;0.6803498
0.023547940995697604;0.1004;0.6800845
0.023547940995697604;0.1005;0.68007946
0.023586355255070683;0.1005;0.6800057
0.023586355255070683;0.1011;0.679527
0.02366318377381684;0.1011;0.6794447
0.02366318377381684;0.1012;0.67942804
0.02370159803318992;0.1012;0.6793462
0.02370159803318992;0.1013;0.6791718
0.02377842655193608;0.1013;0.6791589
0.02377842655193608;0.1019;0.678517
0.023816840811309158;0.1019;0.6784236
0.023816840811309158;0.1023;0.678084
0.023893669330055316;0.1023;0.67768085
0.023893669330055316;0.1025;0.677492
0.023932083589428395;0.1025;0.67744905
0.023932083589428395;0.1027;0.6770733
0.023970497848801474;0.1027;0.67696506
0.023970497848801474;0.1029;0.67685163
0.024008912108174553;0.1029;0.676754
0.024008912108174553;0.1032;0.67585677
0.024085740626920715;0.1032;0.67567533
0.024085740626920715;0.1034;0.67540073
0.024124154886293794;0.1034;0.6750447
0.024124154886293794;0.1039;0.67450005
0.024200983405039952;0.1039;0.67437303
0.024200983405039952;0.1042;0.67412096
0.02423939766441303;0.1042;0.6738919
0.02423939766441303;0.1048;0.67263925
0.02431622618315919;0.1048;0.672322
0.02431622618315919;0.1051;0.67221224
0.024393054701905347;0.1051;0.6720535
0.024393054701905347;0.1055;0.67188084
0.024431468961278426;0.1055;0.6717152
0.024431468961278426;0.1059;0.6715192
0.024508297480024584;0.1059;0.67122626
0.024508297480024584;0.1061;0.6708465
0.024546711739397663;0.1061;0.6708349
0.024546711739397663;0.1062;0.67074853
0.024585125998770743;0.1062;0.67061526
0.024585125998770743;0.107;0.6695249
0.0246619545175169;0.107;0.6692285
0.0246619545175169;0.1071;0.66921085
0.024700368776889983;0.1071;0.66918796
0.024700368776889983;0.1073;0.66886723
0.02477719729563614;0.1073;0.66880274
0.02477719729563614;0.1074;0.6687878
0.0248540258143823;0.1074;0.6687311
0.0248540258143823;0.1076;0.6685864
0.02489244007375538;0.1076;0.6685189
0.02489244007375538;0.1077;0.6679421
0.024930854333128458;0.1077;0.6675796
0.024930854333128458;0.1082;0.6671417
0.024969268592501537;0.1082;0.66711736
0.024969268592501537;0.1084;0.66691375
0.025046097111247695;0.1084;0.6666363
0.025046097111247695;0.1087;0.6664395
0.025161339889366932;0.1087;0.66623574
0.025161339889366932;0.1088;0.6662064
0.02523816840811309;0.1088;0.66570914
0.02523816840811309;0.1093;0.665122
0.025314996926859252;0.1093;0.6650304
0.025314996926859252;0.1094;0.6650201
0.025468653964351568;0.1094;0.66478145
0.025468653964351568;0.1099;0.66400844
0.025545482483097726;0.1099;0.6636758
0.025545482483097726;0.11;0.6626265
0.025583896742470805;0.11;0.6623677
0.025583896742470805;0.1102;0.662181
0.025699139520590043;0.1102;0.6616865
0.025699139520590043;0.1105;0.6615575
0.02585279655808236;0.1105;0.6610135
0.02585279655808236;0.1114;0.66004056
0.025891210817455438;0.1114;0.66001767
0.025891210817455438;0.1118;0.65970963
0.025929625076828517;0.1118;0.6596515
0.025929625076828517;0.1119;0.6595831
0.02600645359557468;0.1119;0.65936005
0.02600645359557468;0.112;0.6592414
0.026044867854947758;0.112;0.6591137
0.026044867854947758;0.1122;0.6590449
0.026083282114320837;0.1122;0.6590045
0.026083282114320837;0.1125;0.6588269
0.026198524892440074;0.1125;0.6584459
0.026198524892440074;0.1127;0.6581532
0.026236939151813153;0.1127;0.6581012
0.026236939151813153;0.1128;0.6579651
0.026275353411186232;0.1128;0.65794975
0.026275353411186232;0.1132;0.6569969
0.02631376767055931;0.1132;0.65699667
0.02631376767055931;0.1133;0.65682095
0.026467424708051628;0.1133;0.65659946
0.026467424708051628;0.1134;0.65639544
0.026544253226797786;0.1134;0.6561653
0.026544253226797786;0.1136;0.65560985
0.026582667486170868;0.1136;0.6555331
0.026582667486170868;0.1137;0.6554875
0.026659496004917026;0.1137;0.65508956
0.026659496004917026;0.1143;0.65453345
0.026736324523663185;0.1143;0.6543431
0.026736324523663185;0.1151;0.6526168
0.026851567301782422;0.1151;0.65201545
0.026851567301782422;0.1154;0.6519367
0.02692839582052858;0.1154;0.6517187
0.02692839582052858;0.1155;0.6517092
0.027005224339274738;0.1155;0.65113705
0.027005224339274738;0.1157;0.65074885
0.027082052858020896;0.1157;0.6506412
0.027082052858020896;0.116;0.65028596
0.027120467117393975;0.116;0.6500869
0.027120467117393975;0.1167;0.64965457
0.027158881376767054;0.1167;0.64954454
0.027158881376767054;0.1172;0.64886236
0.027197295636140137;0.1172;0.64883405
0.027197295636140137;0.1175;0.64862275
0.027274124154886295;0.1175;0.6484754
0.027274124154886295;0.1176;0.6484238
0.027350952673632453;0.1176;0.64776206
0.027350952673632453;0.1177;0.6474648
0.027389366933005532;0.1177;0.6474504
0.027389366933005532;0.1179;0.6471541
0.02742778119237861;0.1179;0.6470784
0.02742778119237861;0.1183;0.6463446
0.02746619545175169;0.1183;0.6463389
0.02746619545175169;0.1184;0.6461836
0.02750460971112477;0.1184;0.64611614
0.02750460971112477;0.1188;0.64584935
0.02754302397049785;0.1188;0.6457812
0.02754302397049785;0.119;0.64540863
0.027581438229870928;0.119;0.6453597
0.027581438229870928;0.1191;0.6452304
0.027619852489244007;0.1191;0.6451468
0.027619852489244007;0.1192;0.6450508
0.027658266748617086;0.1192;0.645002
0.027658266748617086;0.1193;0.64480716
0.027696681007990165;0.1193;0.64469105
0.027696681007990165;0.1199;0.64365625
0.027735095267363244;0.1199;0.64330846
0.027735095267363244;0.1201;0.6430961
0.027773509526736323;0.1201;0.6430203
0.027773509526736323;0.1204;0.6427138
0.027811923786109402;0.1204;0.64251435
0.027811923786109402;0.1205;0.642508
0.027850338045482485;0.1205;0.6424536
0.027850338045482485;0.1211;0.64121634
0.027888752304855564;0.1211;0.6409274
0.027888752304855564;0.1212;0.6405464
0.027927166564228643;0.1212;0.64019895
0.027927166564228643;0.1215;0.63949513
0.0280039950829748;0.1215;0.639287
0.0280039950829748;0.1218;0.638945
0.028119237861094038;0.1218;0.6382808
0.028119237861094038;0.1221;0.6379079
0.028196066379840196;0.1221;0.6378248
0.028196066379840196;0.1222;0.6378211
0.028272894898586354;0.1222;0.6374806
0.028272894898586354;0.1226;0.6371308
0.02842655193607867;0.1226;0.63678205
0.02842655193607867;0.1231;0.6361124
0.028464966195451753;0.1231;0.6359492
0.028464966195451753;0.1232;0.63590443
0.028503380454824832;0.1232;0.6358567
0.028503380454824832;0.1233;0.63580704
0.02854179471419791;0.1233;0.6357385
0.02854179471419791;0.1237;0.635326
0.02858020897357099;0.1237;0.6351198
0.02858020897357099;0.1238;0.6347312
0.02861862323294407;0.1238;0.63467115
0.02861862323294407;0.124;0.63449717
0.02865703749231715;0.124;0.63376176
0.02865703749231715;0.1243;0.6331531
0.028695451751690228;0.1243;0.6330801
0.028695451751690228;0.1248;0.6321794
0.028733866011063307;0.1248;0.63201916
0.028733866011063307;0.1249;0.63188154
0.028772280270436386;0.1249;0.63182247
0.028772280270436386;0.1254;0.63079405
0.028810694529809465;0.1254;0.6302405
0.028810694529809465;0.1264;0.6292078
0.028849108789182544;0.1264;0.62914366
0.028849108789182544;0.1265;0.6286768
0.028887523048555623;0.1265;0.6284538
0.028887523048555623;0.1266;0.62810445
0.02900276582667486;0.1266;0.62794816
0.02900276582667486;0.1267;0.6278383
0.02904118008604794;0.1267;0.6278058
0.02904118008604794;0.127;0.6275844
0.0291180086047941;0.127;0.6274269
0.0291180086047941;0.1272;0.62718606
0.02915642286416718;0.1272;0.62697464
0.02915642286416718;0.1274;0.62625337
0.02919483712354026;0.1274;0.6262374
0.02919483712354026;0.1275;0.62622833
0.029310079901659496;0.1275;0.62573415
0.029310079901659496;0.1277;0.62549055
0.029425322679778734;0.1277;0.6254484
0.029425322679778734;0.128;0.62512034
0.029463736939151813;0.128;0.62511396
0.029463736939151813;0.1284;0.62413543
0.02950215119852489;0.1284;0.62407637
0.02950215119852489;0.1288;0.62282807
0.02954056545789797;0.1288;0.62272096
0.02954056545789797;0.1289;0.6226948
0.02957897971727105;0.1289;0.6226128
0.02957897971727105;0.1292;0.6221388
0.029655808236017208;0.1292;0.6219848
0.029655808236017208;0.1294;0.62146944
0.02969422249539029;0.1294;0.6212977
0.02969422249539029;0.1296;0.62096816
0.02973263675476337;0.1296;0.6209541
0.02973263675476337;0.13;0.62072045
0.029847879532882607;0.13;0.6201618
0.029847879532882607;0.1303;0.61969024
0.029886293792255686;0.1303;0.6194458
0.029886293792255686;0.1305;0.61895144
0.029924708051628765;0.1305;0.61891705
0.029924708051628765;0.1309;0.6183826
0.029963122311001844;0.1309;0.6181784
0.029963122311001844;0.131;0.6181582
0.030039950829748002;0.131;0.6179021
0.030039950829748002;0.1311;0.6178093
0.03007836508912108;0.1311;0.61778903
0.03007836508912108;0.1315;0.61754847
0.03015519360786724;0.1315;0.6174586
0.03015519360786724;0.1316;0.6173507
0.03019360786724032;0.1316;0.6172958
0.03019360786724032;0.1323;0.6162658
0.030270436385986477;0.1323;0.61604613
0.030270436385986477;0.1325;0.615756
0.030308850645359556;0.1325;0.6151644
0.030308850645359556;0.1327;0.61502707
0.03034726490473264;0.1327;0.6143715
0.03034726490473264;0.1328;0.61436766
0.030500921942224955;0.1328;0.6134832
0.030500921942224955;0.1331;0.6130332
0.030539336201598034;0.1331;0.61273587
0.030539336201598034;0.1335;0.61245453
0.030577750460971113;0.1335;0.612378
0.030577750460971113;0.1336;0.61230904
0.030616164720344192;0.1336;0.61223364
0.030616164720344192;0.134;0.61190885
0.03065457897971727;0.134;0.61166245
0.03065457897971727;0.1341;0.611492
0.03069299323909035;0.1341;0.611314
0.03069299323909035;0.1343;0.61111736
0.030769821757836508;0.1343;0.6107364
0.030769821757836508;0.1344;0.6105106
0.030808236017209587;0.1344;0.61050373
0.030808236017209587;0.1348;0.60980326
0.030885064535955745;0.1348;0.6097882
0.030885064535955745;0.1349;0.60958004
0.030923478795328824;0.1349;0.60949063
0.030923478795328824;0.1351;0.6093999
0.030961893054701907;0.1351;0.6093896
0.030961893054701907;0.1353;0.60931313
0.031000307314074986;0.1353;0.60884345
0.031000307314074986;0.1355;0.6087262
0.031038721573448065;0.1355;0.60866857
0.031038721573448065;0.136;0.6078973
0.031077135832821144;0.136;0.6076662
0.031077135832821144;0.1361;0.6075313
0.031115550092194223;0.1361;0.60738325
0.031115550092194223;0.1362;0.60729593
0.03123079287031346;0.1362;0.607005
0.03123079287031346;0.1364;0.6068196
0.03126920712968654;0.1364;0.6065797
0.03126920712968654;0.1365;0.60657316
0.0313460356484327;0.1365;0.6063815
0.0313460356484327;0.1366;0.60636044
0.03138444990780578;0.1366;0.606177
0.03138444990780578;0.1369;0.6057218
0.031422864167178856;0.1369;0.6056703
0.031422864167178856;0.137;0.60535073
0.031499692685925014;0.137;0.6052885
0.031499692685925014;0.1371;0.60521424
0.03157652120467117;0.1371;0.60519165
0.03157652120467117;0.1375;0.6048423
0.03161493546404425;0.1375;0.6045309
0.03161493546404425;0.1382;0.60328084
0.03169176398279041;0.1382;0.603227
0.03169176398279041;0.1383;0.6031305
0.03173017824216349;0.1383;0.6030053
0.03173017824216349;0.1386;0.6026509
0.03176859250153657;0.1386;0.602556
0.03176859250153657;0.139;0.60191166
0.03180700676090965;0.139;0.60186094
0.03180700676090965;0.1393;0.60124993
0.031845421020282726;0.1393;0.6011462
0.031845421020282726;0.1396;0.59988105
0.03188383527965581;0.1396;0.5998784
0.03188383527965581;0.1399;0.5993747
0.03192224953902889;0.1399;0.5993288
0.03192224953902889;0.1403;0.5985367
0.03196066379840197;0.1403;0.59850067
0.03196066379840197;0.1405;0.59822017
0.03199907805777505;0.1405;0.5977762
0.03199907805777505;0.1408;0.59729123
0.03203749231714813;0.1408;0.5971473
0.03203749231714813;0.141;0.59697074
0.03207590657652121;0.141;0.5969203
0.03207590657652121;0.1411;0.5966069
0.032114320835894286;0.1411;0.59660417
0.032114320835894286;0.1414;0.59600645
0.032152735095267365;0.1414;0.59561616
0.032152735095267365;0.1415;0.59560287
0.032191149354640444;0.1415;0.5953056
0.032191149354640444;0.1418;0.59514624
0.03222956361401352;0.1418;0.594671
0.03222956361401352;0.1423;0.59416765
0.0322679778733866;0.1423;0.5939296
0.0322679778733866;0.1426;0.5929595
0.03238322065150584;0.1426;0.5926745
0.03238322065150584;0.1427;0.5921928
0.03242163491087892;0.1427;0.5921787
0.03242163491087892;0.1428;0.5921074
0.032460049170252;0.1428;0.5920414
0.032460049170252;0.143;0.5918852
0.032575291948371235;0.143;0.59165674
0.032575291948371235;0.1432;0.5916033
0.032613706207744314;0.1432;0.5913178
0.032613706207744314;0.1437;0.5907601
0.03265212046711739;0.1437;0.5907104
0.03265212046711739;0.1442;0.59052265
0.03272894898586355;0.1442;0.5903367
0.03272894898586355;0.1444;0.5895442
0.03276736324523663;0.1444;0.58943963
0.03276736324523663;0.1447;0.58906466
0.03280577750460971;0.1447;0.5890397
0.03280577750460971;0.1448;0.5888914
0.03284419176398279;0.1448;0.58888733
0.03284419176398279;0.145;0.5887329
0.03292102028272895;0.145;0.58810496
0.03292102028272895;0.1451;0.588079
0.032959434542102026;0.1451;0.58796537
0.032959434542102026;0.1454;0.5874155
0.032997848801475105;0.1454;0.58722985
0.032997848801475105;0.1457;0.58629245
0.033036263060848184;0.1457;0.586149
0.033036263060848184;0.1463;0.5850031
0.03307467732022126;0.1463;0.5847922
0.03307467732022126;0.1466;0.5839109
0.03311309157959434;0.1466;0.583862
0.03311309157959434;0.1467;0.5837527
0.03315150583896743;0.1467;0.58370686
0.03315150583896743;0.147;0.5834889
0.033228334357713586;0.147;0.5829672
0.033228334357713586;0.1472;0.582858
0.033266748617086665;0.1472;0.5827886
0.033266748617086665;0.1473;0.5827483
0.03334357713583282;0.1473;0.58219856
0.03334357713583282;0.1479;0.5815287
0.03342040565457898;0.1479;0.58094436
0.03342040565457898;0.1481;0.58062047
0.03345881991395206;0.1481;0.5804487
0.03345881991395206;0.1483;0.58023095
0.03349723417332514;0.1483;0.58004797
0.03349723417332514;0.1485;0.57953626
0.03353564843269822;0.1485;0.5795327
0.03353564843269822;0.1486;0.57952505
0.0335740626920713;0.1486;0.5789179
0.0335740626920713;0.1487;0.57832867
0.03361247695144438;0.1487;0.578053
0.03361247695144438;0.1488;0.5777395
0.033650891210817456;0.1488;0.57758874
0.033650891210817456;0.1493;0.5770451
0.033689305470190535;0.1493;0.5769403
0.033689305470190535;0.1499;0.5754815
0.03376613398893669;0.1499;0.5750746
0.03376613398893669;0.15;0.5750671
0.03380454824830977;0.15;0.57505625
0.03380454824830977;0.1501;0.57477856
0.03388137676705593;0.1501;0.5742184
0.03388137676705593;0.1502;0.57399887
0.03391979102642901;0.1502;0.57347924
0.03391979102642901;0.1503;0.5732843
0.03403503380454825;0.1503;0.5728648
0.03403503380454825;0.1504;0.57286334
0.034111862323294405;0.1504;0.57254535
0.034111862323294405;0.1506;0.5720669
0.03418869084204056;0.1506;0.57187825
0.03418869084204056;0.1511;0.57154524
0.03422710510141364;0.1511;0.5714034
0.03422710510141364;0.1512;0.57139313
0.03426551936078672;0.1512;0.57133985
0.03426551936078672;0.1524;0.5700138
0.034419176398279044;0.1524;0.56963575
0.034419176398279044;0.1525;0.569618
0.034457590657652123;0.1525;0.5694214
0.034457590657652123;0.1528;0.5688067
0.03453441917639828;0.1528;0.5682378
0.03453441917639828;0.1529;0.56814635
0.03457283343577136;0.1529;0.5681239
0.03457283343577136;0.153;0.56810933
0.03461124769514444;0.153;0.5680094
0.03461124769514444;0.1532;0.56752765
0.03464966195451752;0.1532;0.5674852
0.03464966195451752;0.1539;0.5666157
0.0346880762138906;0.1539;0.5662576
0.0346880762138906;0.154;0.5660473
0.034764904732636756;0.154;0.5657851
0.034764904732636756;0.1541;0.56568074
0.034803318992009835;0.1541;0.5655487
0.034803318992009835;0.1542;0.5653353
0.03491856177012907;0.1542;0.56438047
0.03491856177012907;0.1545;0.5638986
0.03499539028887523;0.1545;0.5636487
0.03499539028887523;0.1546;0.5631966
0.03503380454824831;0.1546;0.5630557
0.03503380454824831;0.1549;0.56296164
0.03507221880762139;0.1549;0.56267005
0.03507221880762139;0.155;0.56255305
0.03514904732636755;0.155;0.56221604
0.03514904732636755;0.1559;0.5609362
0.035187461585740626;0.1559;0.5608679
0.035187461585740626;0.1562;0.5606248
0.03530270436385986;0.1562;0.56016815
0.03530270436385986;0.1563;0.55996424
0.03534111862323294;0.1563;0.5596341
0.03534111862323294;0.1567;0.5592883
0.03537953288260602;0.1567;0.5592604
0.03537953288260602;0.157;0.5583981
0.0354179471419791;0.157;0.55822855
0.0354179471419791;0.1576;0.5574354
0.03549477566072526;0.1576;0.5571249
0.03549477566072526;0.1577;0.5570992
0.03553318992009834;0.1577;0.5570519
0.03553318992009834;0.1581;0.5562765
0.03557160417947142;0.1581;0.5562435
0.03557160417947142;0.1583;0.55621284
0.035610018438844496;0.1583;0.55611485
0.035610018438844496;0.1584;0.5560646
0.03564843269821758;0.1584;0.55583465
0.03564843269821758;0.1587;0.5549905
0.03572526121696374;0.1587;0.5544605
0.03572526121696374;0.1588;0.55439067
0.03576367547633682;0.1588;0.55355304
0.03576367547633682;0.1589;0.55352163
0.03584050399508298;0.1589;0.553081
0.03584050399508298;0.1591;0.5528078
0.035917332513829135;0.1591;0.55250907
0.035917332513829135;0.16;0.55103797
0.03599416103257529;0.16;0.550991
0.03599416103257529;0.1601;0.55095834
0.03603257529194837;0.1601;0.55094486
0.03603257529194837;0.1604;0.5509219
0.03618623232944069;0.1604;0.5505219
0.03618623232944069;0.1608;0.5491667
0.036301475107559926;0.1608;0.54787815
0.036301475107559926;0.1611;0.5471778
0.036339889366933005;0.1611;0.547167
0.036339889366933005;0.1615;0.54677206
0.03641671788567916;0.1615;0.54666454
0.03641671788567916;0.1616;0.54612046
0.03649354640442532;0.1616;0.5459186
0.03649354640442532;0.1617;0.5457416
0.0365319606637984;0.1617;0.54564583
0.0365319606637984;0.162;0.54498535
0.03657037492317148;0.162;0.5449425
0.03657037492317148;0.1621;0.54455006
0.03660878918254456;0.1621;0.54444146
0.03660878918254456;0.1623;0.54412687
0.03664720344191764;0.1623;0.54401994
0.03664720344191764;0.1628;0.54311836
0.036724031960663796;0.1628;0.5430013
0.036724031960663796;0.163;0.5429596
0.03683927473878303;0.163;0.5427186
0.03683927473878303;0.1632;0.542369
0.03687768899815612;0.1632;0.5423118
0.03687768899815612;0.1633;0.5422141
0.0369161032575292;0.1633;0.54210377
0.0369161032575292;0.1637;0.5411968
0.036992931776275356;0.1637;0.5409017
0.036992931776275356;0.1639;0.54081357
0.037031346035648435;0.1639;0.5407978
0.037031346035648435;0.1647;0.53948957
0.03710817455439459;0.1647;0.53937906
0.03710817455439459;0.1648;0.5393531
0.03714658881376767;0.1648;0.5389887
0.03714658881376767;0.165;0.53865385
0.03726183159188691;0.165;0.5377992
0.03726183159188691;0.1651;0.5375754
0.03730024585125999;0.1651;0.5374016
0.03730024585125999;0.1655;0.5368018
0.03733866011063307;0.1655;0.53677636
0.03733866011063307;0.1657;0.5363134
0.037415488629379226;0.1657;0.5362658
0.037415488629379226;0.166;0.5359731
0.037453902888752305;0.166;0.53590786
0.037453902888752305;0.1667;0.53432935
0.037492317148125384;0.1667;0.5343055
0.037492317148125384;0.1668;0.53419966
0.03753073140749846;0.1668;0.53377295
0.03753073140749846;0.1671;0.5336491
0.03756914566687154;0.1671;0.5333037
0.03756914566687154;0.1672;0.53314906
0.0376459741856177;0.1672;0.5330899
0.0376459741856177;0.1674;0.5324644
0.03772280270436386;0.1674;0.5321896
0.03772280270436386;0.1675;0.5313254
0.03776121696373694;0.1675;0.53109574
0.03776121696373694;0.1677;0.5309572
0.03779963122311002;0.1677;0.53079385
0.03779963122311002;0.168;0.5300466
0.037876459741856175;0.168;0.52988183
0.037876459741856175;0.169;0.52792084
0.037914874001229254;0.169;0.5278898
0.037914874001229254;0.1697;0.5274308
0.03799170251997541;0.1697;0.52674085
0.03799170251997541;0.1708;0.52513105
0.03803011677934849;0.1708;0.5250975
0.03803011677934849;0.1712;0.5247649
0.038145359557467735;0.1712;0.52400494
0.038145359557467735;0.1713;0.52366596
0.038183773816840814;0.1713;0.52361137
0.038183773816840814;0.1714;0.5235615
0.038222188076213894;0.1714;0.5235439
0.038222188076213894;0.1716;0.5234719
0.03826060233558697;0.1716;0.52343863
0.03826060233558697;0.1719;0.52303565
0.03837584511370621;0.1719;0.5226119
0.03837584511370621;0.1725;0.52142256
0.03841425937307929;0.1725;0.5212502
0.03841425937307929;0.1728;0.52087283
0.03849108789182545;0.1728;0.5202487
0.03849108789182545;0.173;0.5200749
0.038567916410571605;0.173;0.5199448
0.038567916410571605;0.1731;0.51994115
0.03864474492931776;0.1731;0.5194935
0.03864474492931776;0.1733;0.51929647
0.03868315918869084;0.1733;0.5190983
0.03868315918869084;0.1738;0.51857173
0.03872157344806392;0.1738;0.51848114
0.03872157344806392;0.1742;0.51779175
0.03879840196681008;0.1742;0.5176307
0.03879840196681008;0.1749;0.51535445
0.03883681622618316;0.1749;0.5153473
0.03883681622618316;0.1752;0.51474595
0.03887523048555624;0.1752;0.5147092
0.03887523048555624;0.1756;0.5136481
0.03891364474492932;0.1756;0.5132536
0.03891364474492932;0.1758;0.5126828
0.039028887523048554;0.1758;0.5122161
0.039028887523048554;0.1759;0.5121079
0.03910571604179471;0.1759;0.5117771
0.03910571604179471;0.1762;0.51119274
0.03914413030116779;0.1762;0.511093
0.03914413030116779;0.1765;0.5106316
0.03922095881991395;0.1765;0.5103272
0.03922095881991395;0.1771;0.5093637
0.03925937307928703;0.1771;0.50931275
0.03925937307928703;0.1774;0.5089137
0.03929778733866011;0.1774;0.50860757
0.03929778733866011;0.1776;0.50848895
0.039374615857406266;0.1776;0.5081104
0.039374615857406266;0.1778;0.5078938
0.03941303011677935;0.1778;0.5077431
0.03941303011677935;0.178;0.5076928
0.03945144437615243;0.178;0.5073327
0.03945144437615243;0.1786;0.50683975
0.03983558696988322;0.1786;0.5050701
0.03983558696988322;0.1787;0.50503033
0.03991241548862938;0.1787;0.50470793
0.03991241548862938;0.1788;0.5043913
0.03995082974800246;0.1788;0.50436556
0.03995082974800246;0.1792;0.50349087
0.040104486785494775;0.1792;0.50320417
0.040104486785494775;0.1794;0.5030329
0.04025814382298709;0.1794;0.5019407
0.04025814382298709;0.1795;0.5018687
0.04033497234173325;0.1795;0.5015127
0.04033497234173325;0.1797;0.5009481
0.04037338660110633;0.1797;0.50080955
0.04037338660110633;0.1805;0.4998027
0.04041180086047941;0.1805;0.4997271
0.04041180086047941;0.1806;0.4997005
0.0406038721573448;0.1806;0.4987938
0.0406038721573448;0.1807;0.4986094
0.04064228641671789;0.1807;0.49858359
0.04064228641671789;0.1816;0.49683696
0.04068070067609097;0.1816;0.4967863
0.04068070067609097;0.1817;0.49669003
0.040757529194837126;0.1817;0.49664313
0.040757529194837126;0.1821;0.49588907
0.040834357713583284;0.1821;0.4957499
0.040834357713583284;0.1823;0.49554583
0.040872771972956363;0.1823;0.49550512
0.040872771972956363;0.1825;0.49511915
0.04094960049170252;0.1825;0.49456224
0.04094960049170252;0.1826;0.49438325
0.0409880147510756;0.1826;0.4941911
0.0409880147510756;0.1828;0.49406117
0.04102642901044868;0.1828;0.49395475
0.04102642901044868;0.1829;0.49359003
0.04110325752919484;0.1829;0.49353236
0.04110325752919484;0.183;0.4932657
0.04114167178856792;0.183;0.49320474
0.04114167178856792;0.1832;0.4931031
0.041218500307314075;0.1832;0.49282625
0.041218500307314075;0.1833;0.4928197
0.041256914566687154;0.1833;0.49260867
0.041256914566687154;0.1834;0.49245235
0.04129532882606023;0.1834;0.4922236
0.04129532882606023;0.1836;0.49214828
0.04133374308543331;0.1836;0.49167255
0.04133374308543331;0.1837;0.4915601
0.04141057160417947;0.1837;0.49085253
0.04141057160417947;0.1839;0.49072072
0.04144898586355255;0.1839;0.49019882
0.04144898586355255;0.184;0.48998636
0.04148740012292563;0.184;0.48986113
0.04148740012292563;0.1843;0.48951316
0.04152581438229871;0.1843;0.48949635
0.04152581438229871;0.1853;0.48777062
0.041602642901044866;0.1853;0.48761067
0.041602642901044866;0.1855;0.4874627
0.041679471419791024;0.1855;0.48672718
0.041679471419791024;0.1865;0.48497844
0.0417178856791641;0.1865;0.48475653
0.0417178856791641;0.1867;0.4846043
0.04175629993853718;0.1867;0.48452964
0.04175629993853718;0.187;0.4836224
0.04179471419791026;0.187;0.48361057
0.04179471419791026;0.1876;0.4822552
0.04183312845728334;0.1876;0.4820159
0.04183312845728334;0.1877;0.48185623
0.041909956976029505;0.1877;0.4818096
0.041909956976029505;0.1878;0.4815262
0.041948371235402585;0.1878;0.48149705
0.041948371235402585;0.1884;0.480959
0.04202519975414874;0.1884;0.48082867
0.04202519975414874;0.1885;0.48067546
0.0421020282728949;0.1885;0.48035604
0.0421020282728949;0.1887;0.4800629
0.04214044253226798;0.1887;0.4799909
0.04214044253226798;0.1888;0.4799345
0.042370928088506454;0.1888;0.4789518
0.042370928088506454;0.1895;0.4781266
0.04240934234787953;0.1895;0.4781036
0.04240934234787953;0.1899;0.4770237
0.04244775660725261;0.1899;0.47670245
0.04244775660725261;0.19;0.47634417
0.04248617086662569;0.19;0.4762893
0.04248617086662569;0.1901;0.47622955
0.04252458512599877;0.1901;0.47593164
0.04252458512599877;0.1902;0.47565523
0.04260141364474493;0.1902;0.47538918
0.04260141364474493;0.1903;0.47507173
0.04263982790411801;0.1903;0.4749327
0.04263982790411801;0.1906;0.47446543
0.042755070682237245;0.1906;0.4740425
0.042755070682237245;0.1914;0.47290507
0.042793484941610324;0.1914;0.47266495
0.042793484941610324;0.1916;0.4721505
0.0428318992009834;0.1916;0.47195742
0.0428318992009834;0.1917;0.4719352
0.04287031346035648;0.1917;0.47185227
0.04287031346035648;0.1925;0.46939227
0.04290872771972956;0.1925;0.46915275
0.04290872771972956;0.1926;0.46874037
0.04298555623847572;0.1926;0.4685984
0.04298555623847572;0.1928;0.46808726
0.04306238475722188;0.1928;0.46753553
0.04306238475722188;0.1937;0.46593872
0.04310079901659496;0.1937;0.46590367
0.04310079901659496;0.1938;0.4658626
0.04313921327596804;0.1938;0.46572226
0.04313921327596804;0.194;0.46544442
0.04317762753534112;0.194;0.46497804
0.04317762753534112;0.1942;0.46485382
0.04325445605408728;0.1942;0.4640894
0.04325445605408728;0.1944;0.46391132
0.04329287031346036;0.1944;0.46333322
0.04329287031346036;0.1945;0.46326172
0.043446527350952675;0.1945;0.46176523
0.043446527350952675;0.1946;0.46123862
0.04356177012907191;0.1946;0.4609475
0.04356177012907191;0.1947;0.4608956
0.04363859864781807;0.1947;0.4608646
0.04363859864781807;0.1954;0.45962536
0.04375384142593731;0.1954;0.4588643
0.04375384142593731;0.1955;0.45881832
0.043830669944683466;0.1955;0.45748064
0.043830669944683466;0.1958;0.4564999
0.043869084204056545;0.1958;0.45616558
0.043869084204056545;0.1959;0.45606744
0.043907498463429624;0.1959;0.45598286
0.043907498463429624;0.1963;0.45554018
0.0439459127228027;0.1963;0.45522624
0.0439459127228027;0.1965;0.45491648
0.04398432698217578;0.1965;0.45483458
0.04398432698217578;0.1966;0.45481908
0.04406115550092194;0.1966;0.4540398
0.04406115550092194;0.1967;0.45401597
0.04409956976029502;0.1967;0.45401484
0.04409956976029502;0.1971;0.452973
0.0441379840196681;0.1971;0.45289966
0.0441379840196681;0.1976;0.45153332
0.04417639827904118;0.1976;0.45142722
0.04417639827904118;0.1979;0.45111674
0.04421481253841426;0.1979;0.45111635
0.04421481253841426;0.1981;0.450627
0.044291641057160415;0.1981;0.4501698
0.044291641057160415;0.1984;0.44941032
0.044330055316533494;0.1984;0.44940016
0.044330055316533494;0.1989;0.44874257
0.04440688383527966;0.1989;0.44832888
0.04440688383527966;0.1991;0.44809362
0.04448371235402582;0.1991;0.4478293
0.04448371235402582;0.1993;0.4466167
0.044522126613398896;0.1993;0.44659358
0.044522126613398896;0.1997;0.44552514
0.044598955132145054;0.1997;0.44540852
0.044598955132145054;0.1998;0.4452268
0.044637369391518134;0.1998;0.44488814
0.044637369391518134;0.2001;0.4445328
0.045021511985248924;0.2001;0.4438451
0.045021511985248924;0.2002;0.44358647
0.04509834050399508;0.2002;0.44304967
0.04509834050399508;0.2003;0.4428158
0.04513675476336816;0.2003;0.44279101
0.04513675476336816;0.2004;0.4426592
0.045444068838352794;0.2004;0.44104448
0.045444068838352794;0.2006;0.4407141
0.04552089735709895;0.2006;0.4401557
0.04552089735709895;0.2007;0.44013342
0.04555931161647203;0.2007;0.43996623
0.04555931161647203;0.2009;0.43925512
0.04559772587584511;0.2009;0.43922195
0.04559772587584511;0.2012;0.43890318
0.045674554394591275;0.2012;0.438416
0.045674554394591275;0.2013;0.43829286
0.04578979717271051;0.2013;0.43796167
0.04578979717271051;0.2016;0.43724325
0.04586662569145667;0.2016;0.43696836
0.04586662569145667;0.2019;0.43686175
0.04594345421020283;0.2019;0.43617073
0.04594345421020283;0.2026;0.4349841
0.04602028272894899;0.2026;0.43426922
0.04602028272894899;0.2028;0.43357277
0.046135525507068224;0.2028;0.43336883
0.046135525507068224;0.2029;0.43332526
0.04621235402581438;0.2029;0.43315986
0.04621235402581438;0.2031;0.43299165
0.04625076828518746;0.2031;0.43288168
0.04625076828518746;0.2032;0.4327314
0.04628918254456054;0.2032;0.43270966
0.04628918254456054;0.2033;0.43263432
0.04632759680393362;0.2033;0.43259624
0.04632759680393362;0.2036;0.43223912
0.0463660110633067;0.2036;0.43209395
0.0463660110633067;0.2038;0.43188906
0.04659649661954517;0.2038;0.43112037
0.04659649661954517;0.2039;0.43087736
0.04667332513829133;0.2039;0.4306108
0.04667332513829133;0.2041;0.43044597
0.04671173939766441;0.2041;0.4298612
0.04671173939766441;0.2043;0.42983615
0.04675015365703749;0.2043;0.42953652
0.04675015365703749;0.2045;0.4292643
0.04678856791641057;0.2045;0.42922387
0.04678856791641057;0.2046;0.42909452
0.04682698217578365;0.2046;0.42908198
0.04682698217578365;0.205;0.42836475
0.04686539643515673;0.205;0.42830953
0.04686539643515673;0.2052;0.42807353
0.04690381069452981;0.2052;0.42784578
0.04690381069452981;0.2055;0.42710587
0.04694222495390289;0.2055;0.42700085
0.04694222495390289;0.2057;0.42658496
0.04701905347264905;0.2057;0.4260168
0.04701905347264905;0.2065;0.4245102
0.04705746773202213;0.2065;0.42433068
0.04705746773202213;0.2068;0.42363697
0.04709588199139521;0.2068;0.4234318
0.04709588199139521;0.2071;0.4233238
0.047172710510141366;0.2071;0.423028
0.047172710510141366;0.208;0.4217251
0.047211124769514445;0.208;0.42172208
0.047211124769514445;0.2085;0.42059377
0.047249539028887524;0.2085;0.4204065
0.047249539028887524;0.2086;0.42040482
0.047287953288260604;0.2086;0.4201361
0.047287953288260604;0.2087;0.42010686
0.04732636754763368;0.2087;0.42002448
0.04732636754763368;0.2089;0.41976476
0.04736478180700676;0.2089;0.41961846
0.04736478180700676;0.2091;0.4191817
0.04740319606637984;0.2091;0.4187827
0.04740319606637984;0.2093;0.4183179
0.04751843884449908;0.2093;0.41733983
0.04751843884449908;0.2096;0.41614646
0.04755685310387216;0.2096;0.4158864
0.04755685310387216;0.2097;0.41550002
0.047633681622618315;0.2097;0.4154208
0.047633681622618315;0.2101;0.4150023
0.04774892440073755;0.2101;0.4147797
0.04774892440073755;0.2103;0.41473335
0.04778733866011063;0.2103;0.41445866
0.04778733866011063;0.2106;0.41359478
0.04790258143822987;0.2106;0.41331437
0.04790258143822987;0.2107;0.41299766
0.048017824216349106;0.2107;0.41204217
0.048017824216349106;0.2111;0.4113927
0.04813306699446835;0.2111;0.4109205
0.04813306699446835;0.2112;0.410829
0.04824830977258759;0.2112;0.41065943
0.04824830977258759;0.2114;0.41062674
0.048363552550706825;0.2114;0.40993384
0.048363552550706825;0.2115;0.40992758
0.048401966810079904;0.2115;0.4099155
0.048401966810079904;0.2118;0.4093114
0.04844038106945298;0.2118;0.40927052
0.04844038106945298;0.2124;0.40821713
0.04851720958819914;0.2124;0.4074496
0.04851720958819914;0.2126;0.40730754
0.0485940381069453;0.2126;0.40664405
0.0485940381069453;0.2128;0.4065029
0.04867086662569146;0.2128;0.40553808
0.04867086662569146;0.213;0.40548077
0.048786109403810694;0.213;0.4052478
0.048786109403810694;0.2134;0.40487576
0.04890135218192993;0.2134;0.40429002
0.04890135218192993;0.214;0.40341315
0.04893976644130301;0.214;0.40320095
0.04893976644130301;0.2142;0.40283844
0.04909342347879533;0.2142;0.40197495
0.04909342347879533;0.2143;0.4019501
0.049131837738168406;0.2143;0.40166557
0.049131837738168406;0.2147;0.40120205
0.049170251997541485;0.2147;0.40100425
0.049170251997541485;0.2148;0.40091342
0.049208666256914564;0.2148;0.39992493
0.049208666256914564;0.215;0.3994092
0.04924708051628764;0.215;0.3993696
0.04924708051628764;0.2154;0.39908206
0.0493239090350338;0.2154;0.39843032
0.0493239090350338;0.2155;0.39840502
0.049400737553779966;0.2155;0.3979959
0.049400737553779966;0.2162;0.39589638
0.049439151813153046;0.2162;0.39578745
0.049439151813153046;0.2164;0.3949489
0.049477566072526125;0.2164;0.39460933
0.049477566072526125;0.2165;0.39425516
0.04959280885064536;0.2165;0.39386463
0.04959280885064536;0.2166;0.39373186
0.04966963736939152;0.2166;0.393588
0.04966963736939152;0.2171;0.39327514
0.0497080516287646;0.2171;0.39314204
0.0497080516287646;0.2176;0.39236778
0.04978488014751076;0.2176;0.39216745
0.04978488014751076;0.2177;0.39212993
0.049823294406883836;0.2177;0.39196298
0.049823294406883836;0.2179;0.3918427
0.049861708666256915;0.2179;0.39140037
0.049861708666256915;0.2182;0.39105305
0.049900122925629994;0.2182;0.39097884
0.049900122925629994;0.2183;0.39091894
0.04997695144437615;0.2183;0.39044535
0.04997695144437615;0.2191;0.38937286
0.05001536570374923;0.2191;0.3892635
0.05001536570374923;0.2192;0.38920438
0.05009219422249539;0.2192;0.38877025
0.05009219422249539;0.2195;0.38840187
0.05016902274124155;0.2195;0.38804185
0.05016902274124155;0.2196;0.38798678
0.050245851259987706;0.2196;0.38738406
0.050245851259987706;0.2197;0.3873752
0.050284265519360785;0.2197;0.3873586
0.050284265519360785;0.2202;0.38631943
0.05036109403810694;0.2202;0.38603812
0.05036109403810694;0.2203;0.38598076
0.05039950829748002;0.2203;0.3859697
0.05039950829748002;0.2206;0.38556045
0.0504379225568531;0.2206;0.3852198
0.0504379225568531;0.2208;0.3851536
0.05051475107559926;0.2208;0.3850216
0.05051475107559926;0.221;0.38460886
0.05055316533497234;0.221;0.38430607
0.05055316533497234;0.2211;0.38403717
0.05059157959434542;0.2211;0.38392946
0.05059157959434542;0.2213;0.3837791
0.05066840811309158;0.2213;0.38355544
0.05066840811309158;0.2219;0.38170472
0.05070682237246466;0.2219;0.38163796
0.05070682237246466;0.222;0.38154122
0.0508220651505839;0.222;0.38134232
0.0508220651505839;0.2221;0.3813156
0.05086047940995698;0.2221;0.38111746
0.05086047940995698;0.2226;0.3807354
0.050937307928703136;0.2226;0.3804121
0.050937307928703136;0.2227;0.38028616
0.051014136447449294;0.2227;0.38011485
0.051014136447449294;0.223;0.37974665
0.051052550706822374;0.223;0.37968627
0.051052550706822374;0.2235;0.3787444
0.05116779348494161;0.2235;0.37819573
0.05116779348494161;0.2237;0.37749082
0.05120620774431469;0.2237;0.37742484
0.05120620774431469;0.2239;0.37740344
0.05132145052243393;0.2239;0.37670603
0.05132145052243393;0.2242;0.37598705
0.051436693300553164;0.2242;0.37542322
0.051436693300553164;0.2243;0.3753847
0.05147510755992624;0.2243;0.37537235
0.05147510755992624;0.2248;0.37460285
0.05151352181929932;0.2248;0.37442198
0.05151352181929932;0.2249;0.37441525
0.0515519360786724;0.2249;0.37434468
0.0515519360786724;0.2256;0.37340897
0.05159035033804548;0.2256;0.37332618
0.05159035033804548;0.2258;0.37325335
0.05166717885679164;0.2258;0.37321466
0.05166717885679164;0.2259;0.37317935
0.05170559311616472;0.2259;0.37265104
0.05170559311616472;0.2261;0.37164566
0.0517440073755378;0.2261;0.3714283
0.0517440073755378;0.2262;0.3711601
0.051782421634910876;0.2262;0.3708197
0.051782421634910876;0.2264;0.37054652
0.051820835894283955;0.2264;0.3704011
0.051820835894283955;0.2267;0.37000495
0.051859250153657034;0.2267;0.36993682
0.051859250153657034;0.227;0.36957937
0.05197449293177628;0.227;0.3693576
0.05197449293177628;0.2271;0.36917627
0.05201290719114936;0.2271;0.36915237
0.05201290719114936;0.2272;0.36872014
0.052051321450522436;0.2272;0.3686909
0.052051321450522436;0.2273;0.36864924
0.052089735709895515;0.2273;0.368525
0.052089735709895515;0.2275;0.36793864
0.05220497848801475;0.2275;0.3676649
0.05220497848801475;0.2283;0.36653903
0.05224339274738783;0.2283;0.3665154
0.05224339274738783;0.229;0.36503392
0.05228180700676091;0.229;0.36462155
0.05228180700676091;0.2296;0.36388087
0.05232022126613399;0.2296;0.36366156
0.05232022126613399;0.2298;0.36352885
0.05235863552550707;0.2298;0.36346817
0.05235863552550707;0.2301;0.36203253
0.05239704978488015;0.2301;0.36180273
0.05239704978488015;0.2313;0.3596285
0.05262753534111862;0.2313;0.35841164
0.05262753534111862;0.2315;0.3577548
0.0526659496004917;0.2315;0.35757315
0.0526659496004917;0.2316;0.35723937
0.05270436385986478;0.2316;0.35672784
0.05270436385986478;0.2323;0.3555017
0.05278119237861094;0.2323;0.3553917
0.05278119237861094;0.2324;0.35525012
0.05281960663798402;0.2324;0.35507736
0.05281960663798402;0.2326;0.35483465
0.0528580208973571;0.2326;0.35458758
0.0528580208973571;0.2327;0.3545831
0.052896435156730176;0.2327;0.35446367
0.052896435156730176;0.2328;0.35387838
0.052934849416103255;0.2328;0.35365134
0.052934849416103255;0.233;0.35338652
0.05301167793484941;0.233;0.35272753
0.05301167793484941;0.2331;0.35269237
0.05305009219422249;0.2331;0.35257655
0.05305009219422249;0.2332;0.3525674
0.05308850645359557;0.2332;0.3521713
0.05308850645359557;0.2334;0.3519966
0.05312692071296866;0.2334;0.35189548
0.05312692071296866;0.2339;0.35123307
0.053165334972341736;0.2339;0.35104415
0.053165334972341736;0.2344;0.34974214
0.053242163491087895;0.2344;0.34958404
0.053242163491087895;0.2349;0.3490282
0.053280577750460974;0.2349;0.3489764
0.053280577750460974;0.2352;0.34862357
0.05331899200983405;0.2352;0.3482969
0.05331899200983405;0.2355;0.34732354
0.05343423478795329;0.2355;0.3471685
0.05343423478795329;0.2361;0.34545258
0.05347264904732637;0.2361;0.34525478
0.05347264904732637;0.2362;0.34513524
0.053587891825445606;0.2362;0.3447269
0.053587891825445606;0.2366;0.3444645
0.053626306084818685;0.2366;0.34439033
0.053626306084818685;0.2367;0.34430286
0.05374154886293792;0.2367;0.3436638
0.05374154886293792;0.2368;0.34327382
0.053779963122311;0.2368;0.34309158
0.053779963122311;0.2369;0.3430076
0.05385679164105716;0.2369;0.34266225
0.05385679164105716;0.2371;0.34230396
0.05389520590043024;0.2371;0.3420527
0.05389520590043024;0.2374;0.34188086
0.05393362015980332;0.2374;0.34180194
0.05393362015980332;0.2376;0.341622
0.054010448678549476;0.2376;0.34094355
0.054010448678549476;0.2377;0.34084675
0.05416410571604179;0.2377;0.34047082
0.05416410571604179;0.2379;0.3402074
0.05420251997541487;0.2379;0.34009194
0.05420251997541487;0.238;0.34000218
0.05424093423478795;0.238;0.3400017
0.05424093423478795;0.239;0.33746767
0.05431776275353411;0.239;0.33734554
0.05431776275353411;0.2393;0.33691084
0.05435617701290719;0.2393;0.33684915
0.05435617701290719;0.2397;0.3359936
0.05443300553165335;0.2397;0.33526364
0.05443300553165335;0.2398;0.3351017
0.05447141979102643;0.2398;0.3349855
0.05447141979102643;0.2403;0.33459267
0.05450983405039951;0.2403;0.33437327
0.05450983405039951;0.2404;0.33432674
0.05458666256914567;0.2404;0.3338845
0.05458666256914567;0.2406;0.3338194
0.05462507682851875;0.2406;0.33380675
0.05462507682851875;0.2408;0.33348218
0.054740319606637985;0.2408;0.33275437
0.054740319606637985;0.241;0.33218473
0.054817148125384144;0.241;0.332012
0.054817148125384144;0.2411;0.33196676
0.05485556238475722;0.2411;0.3318389
0.05485556238475722;0.2412;0.33164108
0.0548939766441303;0.2412;0.3313835
0.0548939766441303;0.2414;0.33125576
0.05497080516287646;0.2414;0.33060735
0.05497080516287646;0.2417;0.33033028
0.05500921942224954;0.2417;0.33022845
0.05500921942224954;0.242;0.32963544
0.05504763368162262;0.242;0.3295537
0.05504763368162262;0.2425;0.328847
0.0550860479409957;0.2425;0.3288031
0.0550860479409957;0.2427;0.32837287
0.055124462200368776;0.2427;0.32811219
0.055124462200368776;0.2429;0.32765925
0.055162876459741855;0.2429;0.32755423
0.055162876459741855;0.244;0.32656518
0.055201290719114934;0.244;0.3265069
0.055201290719114934;0.2441;0.32619268
0.05527811923786109;0.2441;0.32593074
0.05527811923786109;0.2442;0.3259109
0.05531653349723417;0.2442;0.325725
0.05531653349723417;0.2444;0.32558617
0.05539336201598033;0.2444;0.32509112
0.05539336201598033;0.2446;0.324972
0.05543177627535341;0.2446;0.32480788
0.05543177627535341;0.2447;0.3246624
0.05550860479409957;0.2447;0.32448152
0.05550860479409957;0.2448;0.32443407
0.055547019053472646;0.2448;0.32399523
0.055547019053472646;0.2449;0.3239705
0.05566226183159189;0.2449;0.32334757
0.05566226183159189;0.245;0.32284328
0.05573909035033805;0.245;0.3224212
0.05573909035033805;0.2453;0.32165402
0.05577750460971113;0.2453;0.32164
0.05577750460971113;0.2454;0.32117948
0.055815918869084206;0.2454;0.32114
0.055815918869084206;0.2455;0.32097703
0.055854333128457286;0.2455;0.3206859
0.055854333128457286;0.2456;0.32049164
0.055892747387830365;0.2456;0.32043296
0.055892747387830365;0.2459;0.32023367
0.055931161647203444;0.2459;0.32018125
0.055931161647203444;0.2462;0.31992182
0.05596957590657652;0.2462;0.31990415
0.05596957590657652;0.2464;0.31942824
0.0560079901659496;0.2464;0.31907025
0.0560079901659496;0.2468;0.3187037
0.05604640442532268;0.2468;0.31851834
0.05604640442532268;0.2477;0.31760135
0.05608481868469576;0.2477;0.3175722
0.05608481868469576;0.2478;0.31753603
0.056200061462815;0.2478;0.31738508
0.056200061462815;0.2479;0.31728312
0.056315304240934234;0.2479;0.31701574
0.056315304240934234;0.2482;0.31663856
0.056353718500307313;0.2482;0.3165686
0.056353718500307313;0.2483;0.31649363
0.05639213275968039;0.2483;0.3163963
0.05639213275968039;0.2493;0.31468403
0.05646896127842655;0.2493;0.31435353
0.05646896127842655;0.2495;0.3142724
0.05650737553779963;0.2495;0.3142655
0.05650737553779963;0.2496;0.3142066
0.05654578979717271;0.2496;0.31415632
0.05654578979717271;0.2499;0.31390104
0.05662261831591887;0.2499;0.31349668
0.05662261831591887;0.2501;0.31305137
0.056699446834665025;0.2501;0.31285515
0.056699446834665025;0.2502;0.31250256
0.056737861094038104;0.2502;0.31241992
0.056737861094038104;0.2505;0.31201816
0.05677627535341118;0.2505;0.31187508
0.05677627535341118;0.2508;0.3111807
0.05681468961278426;0.2508;0.3109552
0.05681468961278426;0.251;0.31093097
0.05685310387215734;0.251;0.3109009
0.05685310387215734;0.2511;0.31084496
0.05689151813153043;0.2511;0.31015614
0.05689151813153043;0.2515;0.3097224
0.05692993239090351;0.2515;0.30950618
0.05692993239090351;0.2527;0.30731484
0.056968346650276586;0.2527;0.30711755
0.056968346650276586;0.253;0.30596948
0.057006760909649665;0.253;0.30589584
0.057006760909649665;0.2533;0.30546463
0.05716041794714198;0.2533;0.3039619
0.05716041794714198;0.2537;0.30333328
0.05723724646588814;0.2537;0.3030246
0.05723724646588814;0.2542;0.30225962
0.05727566072526122;0.2542;0.30209988
0.05727566072526122;0.2546;0.30147985
0.0573140749846343;0.2546;0.30141154
0.0573140749846343;0.2547;0.3011635
0.057467732022126614;0.2547;0.30059215
0.057467732022126614;0.255;0.30002594
0.05754456054087277;0.255;0.2995428
0.05754456054087277;0.2552;0.29896548
0.05758297480024585;0.2552;0.29882172
0.05758297480024585;0.2553;0.2985492
0.05762138905961893;0.2553;0.2985413
0.05762138905961893;0.2554;0.29804602
0.05765980331899201;0.2554;0.297964
0.05765980331899201;0.2555;0.29777047
0.05769821757836509;0.2555;0.29775748
0.05769821757836509;0.2557;0.29772568
0.05773663183773817;0.2557;0.29744315
0.05773663183773817;0.2558;0.29735777
0.057813460356484325;0.2558;0.29730958
0.057813460356484325;0.2559;0.2971117
0.057851874615857404;0.2559;0.2969315
0.057851874615857404;0.2565;0.29603878
0.05789028887523048;0.2565;0.29576573
0.05789028887523048;0.2566;0.29557696
0.05808236017209588;0.2566;0.29533443
0.05808236017209588;0.2571;0.29453838
0.05812077443146896;0.2571;0.294464
0.05812077443146896;0.2572;0.29430708
0.058159188690842044;0.2572;0.2942819
0.058159188690842044;0.2573;0.2940872
0.05819760295021512;0.2573;0.29392108
0.05819760295021512;0.2574;0.29369968
0.0582360172095882;0.2574;0.29332745
0.0582360172095882;0.2577;0.2928395
0.05827443146896128;0.2577;0.29275167
0.05827443146896128;0.258;0.29240635
0.05831284572833436;0.258;0.29240185
0.05831284572833436;0.2584;0.2919982
0.058466502765826676;0.2584;0.29075974
0.058466502765826676;0.2589;0.29023245
0.05862015980331899;0.2589;0.28982353
0.05862015980331899;0.259;0.28954676
0.05865857406269207;0.259;0.2894336
0.05865857406269207;0.2593;0.2892852
0.05877381684081131;0.2593;0.28907397
0.05877381684081131;0.2595;0.28892204
0.05881223110018439;0.2595;0.2887593
0.05881223110018439;0.2597;0.2882844
0.05885064535955747;0.2597;0.28813854
0.05885064535955747;0.2599;0.28797135
0.058889059618930546;0.2599;0.28786525
0.058889059618930546;0.2603;0.28753126
0.058965888137676704;0.2603;0.28729716
0.058965888137676704;0.2611;0.28606063
0.05900430239704978;0.2611;0.2859254
0.05900430239704978;0.2614;0.2855085
0.05908113091579594;0.2614;0.28537357
0.05908113091579594;0.2615;0.2853723
0.05911954517516902;0.2615;0.28525516
0.05911954517516902;0.2617;0.2850197
0.0591579594345421;0.2617;0.2850011
0.0591579594345421;0.2621;0.28446034
0.05923478795328826;0.2621;0.28430498
0.05923478795328826;0.2624;0.28370363
0.05927320221266134;0.2624;0.28350317
0.05927320221266134;0.2625;0.28345528
0.059311616472034416;0.2625;0.28342023
0.059311616472034416;0.2626;0.2831566
0.05942685925015366;0.2626;0.2828369
0.05942685925015366;0.2628;0.2823581
0.05946527350952674;0.2628;0.2822695
0.05946527350952674;0.263;0.2820557
0.05950368776889982;0.263;0.28205177
0.05950368776889982;0.2632;0.28199795
0.0595421020282729;0.2632;0.28164575
0.0595421020282729;0.2634;0.28093168
0.059580516287645977;0.2634;0.28030282
0.059580516287645977;0.2638;0.27985445
0.059618930547019056;0.2638;0.27980867
0.059618930547019056;0.264;0.27949953
0.059657344806392135;0.264;0.2792691
0.059657344806392135;0.2641;0.2790725
0.059695759065765214;0.2641;0.27897406
0.059695759065765214;0.2647;0.27857983
0.05973417332513829;0.2647;0.27845237
0.05973417332513829;0.265;0.2783029
0.05981100184388445;0.265;0.2782406
0.05981100184388445;0.2655;0.27762282
0.05988783036263061;0.2655;0.2773596
0.05988783036263061;0.2658;0.27679282
0.060003073140749846;0.2658;0.27635226
0.060003073140749846;0.2659;0.27588356
0.060079901659496004;0.2659;0.27573767
0.060079901659496004;0.2661;0.27546564
0.060118315918869084;0.2661;0.27540436
0.060118315918869084;0.2664;0.27480796
0.06015673017824216;0.2664;0.27476028
0.06015673017824216;0.2665;0.27472228
0.06019514443761524;0.2665;0.274692
0.06019514443761524;0.2671;0.2740715
0.06023355869698832;0.2671;0.2739046
0.06023355869698832;0.2672;0.27384162
0.0602719729563614;0.2672;0.27355272
0.0602719729563614;0.2674;0.2730902
0.06031038721573448;0.2674;0.27298683
0.06031038721573448;0.2676;0.27276915
0.060464044253226795;0.2676;0.27239558
0.060464044253226795;0.2677;0.27235633
0.060771358328211435;0.2677;0.2714055
0.060771358328211435;0.2682;0.2710234
0.06092501536570375;0.2682;0.27052787
0.06092501536570375;0.2684;0.26987627
0.06096342962507683;0.2684;0.26974258
0.06096342962507683;0.2685;0.2697124
0.06100184388444991;0.2685;0.26970783
0.06100184388444991;0.2692;0.26895607
0.06107867240319607;0.2692;0.26837653
0.06107867240319607;0.2696;0.26754427
0.061232329440688384;0.2696;0.2672812
0.061232329440688384;0.2702;0.26628733
0.06127074370006146;0.2702;0.26622382
0.06127074370006146;0.2707;0.26564354
0.06134757221880762;0.2707;0.26551342
0.06134757221880762;0.271;0.26524177
0.0613859864781807;0.271;0.26507482
0.0613859864781807;0.2712;0.26496395
0.06146281499692686;0.2712;0.2646521
0.06146281499692686;0.2716;0.2640943
0.06150122925629994;0.2716;0.26388377
0.06150122925629994;0.2721;0.26335683
0.061578057775046095;0.2721;0.2624341
0.061578057775046095;0.273;0.26136184
0.061616472034419174;0.273;0.26127657
0.061616472034419174;0.2733;0.26106593
0.06165488629379225;0.2733;0.26097193
0.06165488629379225;0.2739;0.2592064
0.06169330055316533;0.2739;0.25917286
0.06169330055316533;0.2741;0.25901634
0.06173171481253841;0.2741;0.258703
0.06173171481253841;0.2742;0.25856504
0.06177012907191149;0.2742;0.25855735
0.06177012907191149;0.2743;0.25830844
0.061923786109403814;0.2743;0.25765526
0.061923786109403814;0.2744;0.25736812
0.06196220036877689;0.2744;0.2570595
0.06196220036877689;0.2745;0.25693014
0.06200061462814997;0.2745;0.25681514
0.06200061462814997;0.2748;0.256601
0.06207744314689613;0.2748;0.25633726
0.06207744314689613;0.2752;0.25596622
0.06211585740626921;0.2752;0.25594243
0.06211585740626921;0.2753;0.25589168
0.062231100184388446;0.2753;0.255702
0.062231100184388446;0.2756;0.25541344
0.062269514443761526;0.2756;0.25540274
0.062269514443761526;0.2757;0.2553798
0.062307928703134605;0.2757;0.25529134
0.062307928703134605;0.2759;0.2551155
0.06238475722188076;0.2759;0.2550783
0.06238475722188076;0.2761;0.25493142
0.06246158574062692;0.2761;0.25467896
0.06246158574062692;0.2771;0.25396276
0.0625;0.2771;0.25395548
0.0625;0.2772;0.2539236
0.06261524277811924;0.2772;0.25353384
0.06261524277811924;0.2774;0.2532914
0.06265365703749232;0.2774;0.25329056
0.06265365703749232;0.2775;0.25324327
0.06273048555623847;0.2775;0.25301304
0.06273048555623847;0.2776;0.25296262
0.06288414259373079;0.2776;0.25235045
0.06288414259373079;0.2777;0.25224015
0.06292255685310387;0.2777;0.25223255
0.06292255685310387;0.2779;0.25217912
0.06296097111247695;0.2779;0.25209185
0.06296097111247695;0.278;0.25205737
0.06311462814996927;0.278;0.2515268
0.06311462814996927;0.2782;0.2512882
0.06315304240934234;0.2782;0.25126094
0.06315304240934234;0.2785;0.25103933
0.06319145666871542;0.2785;0.25091612
0.06319145666871542;0.2786;0.25087988
0.06326828518746158;0.2786;0.25073314
0.06326828518746158;0.2787;0.2505623
0.06338352796558082;0.2787;0.25052202
0.06338352796558082;0.2791;0.25012484
0.06349877074370006;0.2791;0.24996942
0.06349877074370006;0.2792;0.24993232
0.06353718500307313;0.2792;0.2498756
0.06353718500307313;0.2795;0.24947912
0.06357559926244621;0.2795;0.24937513
0.06357559926244621;0.2796;0.2493312
0.0636140135218193;0.2796;0.24929453
0.0636140135218193;0.2799;0.24874783
0.06365242778119237;0.2799;0.24837628
0.06365242778119237;0.2802;0.24808815
0.06369084204056545;0.2802;0.24798869
0.06369084204056545;0.2803;0.24795459
0.06372925629993853;0.2803;0.2475752
0.06372925629993853;0.2804;0.24743396
0.06376767055931162;0.2804;0.24738872
0.06376767055931162;0.2805;0.2472
0.0638060848186847;0.2805;0.24713178
0.0638060848186847;0.281;0.24693318
0.06388291333743086;0.281;0.24674782
0.06388291333743086;0.2812;0.24669336
0.06395974185617702;0.2812;0.24647906
0.06395974185617702;0.2815;0.24623415
0.0639981561155501;0.2815;0.24622421
0.0639981561155501;0.2816;0.24603127
0.06403657037492318;0.2816;0.2459841
0.06403657037492318;0.2817;0.24591902
0.06411339889366933;0.2817;0.2455398
0.06411339889366933;0.2819;0.24509661
0.0641902274124155;0.2819;0.24491774
0.0641902274124155;0.2826;0.2437877
0.06422864167178857;0.2826;0.24373825
0.06422864167178857;0.2827;0.24364261
0.06426705593116165;0.2827;0.24354352
0.06426705593116165;0.283;0.24334508
0.06430547019053473;0.283;0.2432881
0.06430547019053473;0.2832;0.24304809
0.06434388444990781;0.2832;0.24293785
0.06434388444990781;0.2834;0.24278247
0.06449754148740013;0.2834;0.2424208
0.06449754148740013;0.2838;0.24213186
0.0645359557467732;0.2838;0.2420178
0.0645359557467732;0.284;0.24193609
0.06457437000614628;0.284;0.2418257
0.06457437000614628;0.2843;0.24134438
0.06465119852489244;0.2843;0.24072397
0.06465119852489244;0.2845;0.24049374
0.0647280270436386;0.2845;0.24027404
0.0647280270436386;0.2849;0.2398821
0.06476644130301168;0.2849;0.2398455
0.06476644130301168;0.2851;0.23959665
0.06480485556238476;0.2851;0.2395529
0.06480485556238476;0.2853;0.23941824
0.06484326982175784;0.2853;0.23926432
0.06484326982175784;0.2855;0.23918909
0.06507375537799631;0.2855;0.23883884
0.06507375537799631;0.2856;0.23831627
0.06526582667486171;0.2856;0.23778218
0.06526582667486171;0.2857;0.23760669
0.06530424093423479;0.2857;0.23747331
0.06530424093423479;0.286;0.23694365
0.06534265519360787;0.286;0.23681661
0.06534265519360787;0.2862;0.23636615
0.06538106945298094;0.2862;0.23635295
0.06538106945298094;0.2863;0.23607221
0.06549631223110018;0.2863;0.23558351
0.06549631223110018;0.2865;0.23552941
0.06557314074984634;0.2865;0.23514505
0.06557314074984634;0.2868;0.23435712
0.06561155500921942;0.2868;0.2341806
0.06561155500921942;0.2869;0.23386404
0.06568838352796558;0.2869;0.23376477
0.06568838352796558;0.287;0.23356767
0.06572679778733866;0.287;0.23346503
0.06572679778733866;0.2871;0.23335996
0.06576521204671174;0.2871;0.23330659
0.06576521204671174;0.2872;0.23314188
0.0658420405654579;0.2872;0.23296833
0.0658420405654579;0.2873;0.23286578
0.06591886908420405;0.2873;0.23275352
0.06591886908420405;0.2878;0.23252968
0.06595728334357713;0.2878;0.23252158
0.06595728334357713;0.2879;0.23243427
0.06614935464044253;0.2879;0.23175342
0.06614935464044253;0.288;0.23166126
0.06626459741856178;0.288;0.23135914
0.06626459741856178;0.2882;0.23123255
0.06637984019668101;0.2882;0.2309909
0.06637984019668101;0.2886;0.23065552
0.0664182544560541;0.2886;0.23041776
0.0664182544560541;0.2887;0.23039949
0.06645666871542717;0.2887;0.23036571
0.06645666871542717;0.2889;0.22995612
0.06649508297480025;0.2889;0.22983776
0.06649508297480025;0.2892;0.22950372
0.06661032575291949;0.2892;0.22914623
0.06661032575291949;0.2893;0.22901693
0.06668715427166565;0.2893;0.2288194
0.06668715427166565;0.2898;0.22779205
0.06672556853103873;0.2898;0.22775283
0.06672556853103873;0.2899;0.22764283
0.06680239704978488;0.2899;0.22734411
0.06680239704978488;0.29;0.22724411
0.06687922556853104;0.29;0.22711366
0.06687922556853104;0.2902;0.22669749
0.06691763982790412;0.2902;0.22662142
0.06691763982790412;0.2905;0.22591132
0.0669560540872772;0.2905;0.22586498
0.0669560540872772;0.291;0.2252662
0.06707129686539644;0.291;0.22495864
0.06707129686539644;0.2915;0.22423308
0.0671481253841426;0.2915;0.22386278
0.0671481253841426;0.2916;0.2238107
0.06718653964351567;0.2916;0.22359408
0.06718653964351567;0.2917;0.2234855
0.06726336816226183;0.2917;0.22305498
0.06726336816226183;0.2918;0.22291143
0.06730178242163491;0.2918;0.22290744
0.06730178242163491;0.292;0.22282602
0.06734019668100799;0.292;0.2227283
0.06734019668100799;0.2922;0.22211432
0.06737861094038107;0.2922;0.22199437
0.06737861094038107;0.2923;0.22169565
0.06745543945912723;0.2923;0.22160572
0.06745543945912723;0.2924;0.22152852
0.06749385371850031;0.2924;0.22134025
0.06749385371850031;0.2928;0.22093597
0.06757068223724647;0.2928;0.22082725
0.06757068223724647;0.2932;0.22040002
0.06760909649661954;0.2932;0.2201182
0.06760909649661954;0.2934;0.2198426
0.06764751075599262;0.2934;0.21983585
0.06764751075599262;0.2935;0.21982165
0.06772433927473878;0.2935;0.21954888
0.06772433927473878;0.2938;0.21927547
0.06780116779348494;0.2938;0.21925107
0.06780116779348494;0.2941;0.21906278
0.06783958205285802;0.2941;0.21900998
0.06783958205285802;0.2942;0.21851946
0.06791641057160418;0.2942;0.21839279
0.06791641057160418;0.2943;0.21838902
0.06795482483097726;0.2943;0.21834728
0.06795482483097726;0.2955;0.21721622
0.06799323909035034;0.2955;0.21715309
0.06799323909035034;0.2962;0.21628469
0.06803165334972341;0.2962;0.21614678
0.06803165334972341;0.2963;0.21604109
0.06814689612784265;0.2963;0.21594301
0.06814689612784265;0.2968;0.21545467
0.06830055316533497;0.2968;0.21489212
0.06830055316533497;0.2972;0.21461292
0.06837738168408113;0.2972;0.21429574
0.06837738168408113;0.2974;0.21419007
0.0684157959434542;0.2974;0.2140932
0.0684157959434542;0.2976;0.21389934
0.06845421020282728;0.2976;0.21349026
0.06845421020282728;0.2978;0.21331061
0.06853103872157344;0.2978;0.2131442
0.06853103872157344;0.2979;0.21301946
0.06856945298094652;0.2979;0.21287487
0.06856945298094652;0.298;0.21269359
0.06864628149969268;0.298;0.21257594
0.06864628149969268;0.2983;0.2124427
0.06868469575906576;0.2983;0.21239996
0.06868469575906576;0.2985;0.21234156
0.06872311001843884;0.2985;0.21225333
0.06872311001843884;0.2986;0.21221592
0.06879993853718501;0.2986;0.21206139
0.06879993853718501;0.2989;0.21189246
0.06887676705593117;0.2989;0.21180962
0.06887676705593117;0.299;0.21180297
0.06891518131530425;0.299;0.2116446
0.06891518131530425;0.2992;0.21159276
0.06895359557467733;0.2992;0.21158041
0.06895359557467733;0.2993;0.21155909
0.06903042409342348;0.2993;0.21146183
0.06903042409342348;0.2994;0.21125695
0.06906883835279656;0.2994;0.21114436
0.06906883835279656;0.2997;0.21078843
0.06910725261216964;0.2997;0.21076591
0.06910725261216964;0.3001;0.20999804
0.0691840811309158;0.3001;0.20993087
0.0691840811309158;0.3002;0.2098104
0.06922249539028888;0.3002;0.20937927
0.06922249539028888;0.3003;0.20933215
0.06926090964966196;0.3003;0.2092607
0.06926090964966196;0.3006;0.20918444
0.0693761524277812;0.3006;0.20889851
0.0693761524277812;0.3007;0.208835
0.06941456668715427;0.3007;0.20865615
0.06941456668715427;0.3008;0.20850573
0.06952980946527351;0.3008;0.20811944
0.06952980946527351;0.301;0.20760922
0.06964505224339275;0.301;0.20685355
0.06964505224339275;0.3013;0.20649906
0.06972188076213891;0.3013;0.20621584
0.06972188076213891;0.3014;0.20611697
0.06983712354025814;0.3014;0.20587166
0.06983712354025814;0.3019;0.20553535
0.06987553779963122;0.3019;0.20531237
0.06987553779963122;0.302;0.2052421
0.0699139520590043;0.302;0.20510364
0.0699139520590043;0.3022;0.20508312
0.0701060233558697;0.3022;0.20450225
0.0701060233558697;0.3023;0.20438834
0.07014443761524278;0.3023;0.20433456
0.07014443761524278;0.3024;0.2042568
0.07018285187461586;0.3024;0.204129
0.07018285187461586;0.3027;0.20378682
0.07022126613398894;0.3027;0.20362346
0.07022126613398894;0.3028;0.20343262
0.07033650891210817;0.3028;0.20323694
0.07033650891210817;0.3029;0.20306681
0.07037492317148125;0.3029;0.20299184
0.07037492317148125;0.303;0.20275547
0.07045175169022741;0.303;0.20260866
0.07045175169022741;0.3031;0.20257737
0.07052858020897357;0.3031;0.20237549
0.07052858020897357;0.3032;0.2022996
0.07056699446834665;0.3032;0.20227042
0.07056699446834665;0.3036;0.20182747
0.07060540872771973;0.3036;0.20170608
0.07060540872771973;0.3037;0.20167613
0.07068223724646588;0.3037;0.20113356
0.07068223724646588;0.3038;0.20112342
0.07075906576521204;0.3038;0.20081921
0.07075906576521204;0.3039;0.20081103
0.07079748002458512;0.3039;0.20080054
0.07079748002458512;0.304;0.20068422
0.07087430854333128;0.304;0.20057698
0.07087430854333128;0.3041;0.2004949
0.07091272280270436;0.3041;0.20049398
0.07091272280270436;0.3042;0.20048219
0.07095113706207744;0.3042;0.20034721
0.07095113706207744;0.3048;0.19942063
0.07106637984019668;0.3048;0.19906814
0.07106637984019668;0.3052;0.19862212
0.07118162261831591;0.3052;0.19845511
0.07118162261831591;0.3054;0.19811499
0.07125845113706208;0.3054;0.19804214
0.07125845113706208;0.3055;0.19798799
0.07129686539643516;0.3055;0.19777784
0.07129686539643516;0.3056;0.19750988
0.07133527965580824;0.3056;0.19744165
0.07133527965580824;0.3058;0.19739231
0.07145052243392748;0.3058;0.19723357
0.07145052243392748;0.3059;0.19720541
0.07148893669330056;0.3059;0.1971958
0.07148893669330056;0.306;0.19718345
0.07152735095267364;0.306;0.19716844
0.07152735095267364;0.3061;0.1969779
0.0716041794714198;0.3061;0.19655126
0.0716041794714198;0.3064;0.19606635
0.07168100799016595;0.3064;0.19558221
0.07168100799016595;0.3066;0.19528729
0.07171942224953903;0.3066;0.19520627
0.07171942224953903;0.3071;0.19443199
0.07175783650891211;0.3071;0.19433132
0.07175783650891211;0.3079;0.19334365
0.07179625076828519;0.3079;0.1933424
0.07179625076828519;0.308;0.19311307
0.07183466502765827;0.308;0.19294585
0.07183466502765827;0.3082;0.19289066
0.07187307928703135;0.3082;0.19285882
0.07187307928703135;0.3084;0.19264281
0.07194990780577751;0.3084;0.19264184
0.07194990780577751;0.3085;0.19261424
0.07198832206515059;0.3085;0.19258776
0.07198832206515059;0.3088;0.19231345
0.07206515058389674;0.3088;0.19219269
0.07206515058389674;0.3091;0.19178557
0.07210356484326982;0.3091;0.19176844
0.07210356484326982;0.3095;0.191274
0.0721419791026429;0.3095;0.19115807
0.0721419791026429;0.3099;0.19069973
0.07229563614013522;0.3099;0.19014052
0.07229563614013522;0.3102;0.1899983
0.07241087891825446;0.3102;0.18965726
0.07241087891825446;0.3107;0.18888877
0.0725261216963737;0.3107;0.1885538
0.0725261216963737;0.3112;0.18816946
0.07256453595574677;0.3112;0.18802987
0.07256453595574677;0.3113;0.18779126
0.07260295021511985;0.3113;0.18765804
0.07260295021511985;0.3116;0.18734556
0.07271819299323909;0.3116;0.18696871
0.07271819299323909;0.3117;0.18691686
0.07279502151198525;0.3117;0.18652426
0.07279502151198525;0.3119;0.18649842
0.07283343577135833;0.3119;0.18637922
0.07283343577135833;0.3122;0.18618879
0.07294867854947756;0.3122;0.18587644
0.07294867854947756;0.3124;0.18577072
0.07298709280885064;0.3124;0.18545623
0.07298709280885064;0.3125;0.18533328
0.07302550706822372;0.3125;0.18533193
0.07302550706822372;0.3127;0.18526115
0.0730639213275968;0.3127;0.18513058
0.0730639213275968;0.3128;0.1850081
0.07314074984634296;0.3128;0.18493092
0.07314074984634296;0.3129;0.18482912
0.07321757836508912;0.3129;0.18468775
0.07321757836508912;0.3131;0.18451288
0.0732559926244622;0.3131;0.18435718
0.0732559926244622;0.3136;0.18366319
0.07329440688383528;0.3136;0.18341137
0.07329440688383528;0.3139;0.18308492
0.07333282114320835;0.3139;0.18286137
0.07333282114320835;0.3141;0.18284582
0.07337123540258143;0.3141;0.18283375
0.07337123540258143;0.3143;0.18271486
0.07340964966195451;0.3143;0.18231742
0.07340964966195451;0.3145;0.1822764
0.07344806392132759;0.3145;0.18213132
0.07344806392132759;0.3147;0.18210705
0.07356330669944683;0.3147;0.18178916
0.07356330669944683;0.315;0.18135801
0.07364013521819299;0.315;0.18100986
0.07364013521819299;0.3151;0.18100236
0.07371696373693915;0.3151;0.18084267
0.07371696373693915;0.3153;0.18076916
0.07375537799631224;0.3153;0.18072018
0.07375537799631224;0.3154;0.18065242
0.07379379225568532;0.3154;0.18062916
0.07379379225568532;0.3157;0.1804162
0.0738322065150584;0.3157;0.18019742
0.0738322065150584;0.3158;0.18010595
0.07387062077443148;0.3158;0.18002056
0.07387062077443148;0.3161;0.17980944
0.07406269207129687;0.3161;0.17947441
0.07406269207129687;0.3163;0.17942888
0.07417793484941611;0.3163;0.1791035
0.07417793484941611;0.3168;0.17861865
0.07433159188690842;0.3168;0.17818902
0.07433159188690842;0.3169;0.17818527
0.0743700061462815;0.3169;0.17813393
0.0743700061462815;0.317;0.17767945
0.07448524892440074;0.317;0.17713584
0.07448524892440074;0.3172;0.1768828
0.07452366318377382;0.3172;0.17684759
0.07452366318377382;0.3173;0.17678268
0.0745620774431469;0.3173;0.17676838
0.0745620774431469;0.3176;0.17640434
0.07467732022126614;0.3176;0.17618056
0.07467732022126614;0.3177;0.17608473
0.07471573448063921;0.3177;0.17603542
0.07471573448063921;0.3179;0.17577755
0.0747541487400123;0.3179;0.17568204
0.0747541487400123;0.3181;0.17545578
0.07479256299938537;0.3181;0.17538513
0.07479256299938537;0.3183;0.1753192
0.07483097725875845;0.3183;0.17527795
0.07483097725875845;0.3185;0.17511241
0.07486939151813153;0.3185;0.1750936
0.07486939151813153;0.3189;0.1745196
0.07494622003687769;0.3189;0.17447537
0.07494622003687769;0.319;0.17438397
0.07498463429625077;0.319;0.17431462
0.07498463429625077;0.3196;0.17379963
0.07506146281499693;0.3196;0.17341256
0.07506146281499693;0.3199;0.17313956
0.07509987707437;0.3199;0.17295377
0.07509987707437;0.3201;0.1728385
0.07513829133374308;0.3201;0.1727738
0.07513829133374308;0.3202;0.17271018
0.07517670559311616;0.3202;0.1726007
0.07517670559311616;0.3204;0.1723571
0.07521511985248924;0.3204;0.17231907
0.07521511985248924;0.3205;0.17214747
0.07525353411186232;0.3205;0.17207593
0.07525353411186232;0.3209;0.17171788
0.0752919483712354;0.3209;0.1717152
0.0752919483712354;0.3211;0.17141327
0.07533036263060848;0.3211;0.17094696
0.07533036263060848;0.3212;0.17090988
0.07536877688998156;0.3212;0.17017032
0.07536877688998156;0.3215;0.1695913
0.07544560540872772;0.3215;0.1693224
0.07544560540872772;0.3216;0.16931425
0.0754840196681008;0.3216;0.16920015
0.0754840196681008;0.3217;0.16915552
0.07556084818684695;0.3217;0.16906054
0.07556084818684695;0.3218;0.16896194
0.07559926244622003;0.3218;0.16892758
0.07559926244622003;0.3224;0.16844332
0.07571450522433927;0.3224;0.16825052
0.07571450522433927;0.3225;0.16814144
0.07582974800245851;0.3225;0.16788071
0.07582974800245851;0.3226;0.1678538
0.07594499078057775;0.3226;0.16777408
0.07594499078057775;0.3229;0.16744268
0.07606023355869698;0.3229;0.16710752
0.07606023355869698;0.3231;0.16695608
0.07609864781807006;0.3231;0.16682523
0.07609864781807006;0.3232;0.16677314
0.07617547633681622;0.3232;0.16641997
0.07617547633681622;0.3233;0.1663433
0.0762138905961893;0.3233;0.16632205
0.0762138905961893;0.3234;0.16623953
0.07632913337430855;0.3234;0.16594961
0.07632913337430855;0.3238;0.1649803
0.07636754763368163;0.3238;0.16493641
0.07636754763368163;0.3241;0.16479115
0.07644437615242779;0.3241;0.1645131
0.07644437615242779;0.3243;0.16439039
0.07648279041180087;0.3243;0.16431016
0.07648279041180087;0.3244;0.16428523
0.07652120467117395;0.3244;0.16416837
0.07652120467117395;0.3246;0.16404624
0.07655961893054702;0.3246;0.16389598
0.07655961893054702;0.3247;0.16376993
0.07663644744929318;0.3247;0.1636368
0.07663644744929318;0.3248;0.16363288
0.07667486170866626;0.3248;0.16356719
0.07667486170866626;0.3249;0.16355772
0.07671327596803934;0.3249;0.16351873
0.07671327596803934;0.325;0.16351701
0.0767901044867855;0.325;0.16337858
0.0767901044867855;0.3252;0.16317376
0.07686693300553166;0.3252;0.16305855
0.07686693300553166;0.3253;0.16240387
0.07690534726490474;0.3253;0.16220817
0.07690534726490474;0.3255;0.1617544
0.07694376152427782;0.3255;0.16173202
0.07694376152427782;0.3258;0.16126549
0.0769821757836509;0.3258;0.16124259
0.0769821757836509;0.3259;0.16119024
0.07702059004302397;0.3259;0.161054
0.07702059004302397;0.326;0.16101038
0.07709741856177013;0.326;0.16097392
0.07709741856177013;0.3262;0.16062792
0.07713583282114321;0.3262;0.16051228
0.07713583282114321;0.3263;0.16050357
0.07728948985863553;0.3263;0.16026601
0.07728948985863553;0.3265;0.15986739
0.0773279041180086;0.3265;0.15983075
0.0773279041180086;0.3267;0.15978217
0.07736631837738168;0.3267;0.15977648
0.07736631837738168;0.3271;0.15964189
0.07748156115550092;0.3271;0.15936236
0.07748156115550092;0.3275;0.15919745
0.07755838967424708;0.3275;0.15890688
0.07755838967424708;0.3276;0.15864868
0.07759680393362016;0.3276;0.15863666
0.07759680393362016;0.3277;0.158613
0.0777120467117394;0.3277;0.15847322
0.0777120467117394;0.3278;0.15845485
0.07782728948985863;0.3278;0.15789162
0.07782728948985863;0.328;0.15750474
0.07786570374923171;0.328;0.15743962
0.07786570374923171;0.3281;0.15712804
0.07790411800860479;0.3281;0.15712485
0.07790411800860479;0.3286;0.15656899
0.07794253226797787;0.3286;0.15628295
0.07794253226797787;0.329;0.15616266
0.07798094652735095;0.329;0.15611611
0.07798094652735095;0.3292;0.15605019
0.07801936078672403;0.3292;0.15598057
0.07801936078672403;0.3293;0.15596366
0.07817301782421635;0.3293;0.15566453
0.07817301782421635;0.3297;0.15515362
0.07832667486170866;0.3297;0.15494545
0.07832667486170866;0.3298;0.15492104
0.07840350338045482;0.3298;0.15475902
0.07840350338045482;0.3303;0.15431234
0.07848033189920098;0.3303;0.15401171
0.07848033189920098;0.3306;0.15372303
0.07851874615857406;0.3306;0.15310633
0.07851874615857406;0.3314;0.15262134
0.07859557467732022;0.3314;0.15245381
0.07859557467732022;0.3316;0.15242213
0.0786339889366933;0.3316;0.1523923
0.0786339889366933;0.3317;0.1517992
0.07874923171481253;0.3317;0.15130574
0.07874923171481253;0.3318;0.15122458
0.0788260602335587;0.3318;0.15116166
0.0788260602335587;0.3319;0.15109989
0.07905654578979718;0.3319;0.1503531
0.07905654578979718;0.3326;0.14944424
0.07913337430854334;0.3326;0.14933185
0.07913337430854334;0.3331;0.14888352
0.07917178856791642;0.3331;0.14883603
0.07917178856791642;0.3332;0.14853624
0.07928703134603565;0.3332;0.14819956
0.07928703134603565;0.3333;0.14802775
0.07932544560540873;0.3333;0.14793634
0.07932544560540873;0.3334;0.14781813
0.07936385986478181;0.3334;0.14778319
0.07936385986478181;0.3337;0.14751527
0.07940227412415489;0.3337;0.1473903
0.07940227412415489;0.334;0.1473039
0.07944068838352797;0.334;0.147213
0.07944068838352797;0.3341;0.14696744
0.07947910264290105;0.3341;0.14690247
0.07947910264290105;0.3343;0.14664514
0.07959434542102028;0.3343;0.14655027
0.07959434542102028;0.3347;0.14641848
0.07963275968039336;0.3347;0.14641769
0.07963275968039336;0.3348;0.14625241
0.07978641671788568;0.3348;0.1461745
0.07978641671788568;0.3351;0.1460598
0.07986324523663184;0.3351;0.14584658
0.07986324523663184;0.3352;0.14572248
0.08001690227412415;0.3352;0.14534527
0.08001690227412415;0.3354;0.14522241
0.08005531653349723;0.3354;0.14488354
0.08005531653349723;0.3359;0.14438155
0.08013214505224339;0.3359;0.14417861
0.08013214505224339;0.3365;0.14392813
0.08017055931161647;0.3365;0.14386535
0.08017055931161647;0.3366;0.14376692
0.08020897357098955;0.3366;0.14366287
0.08020897357098955;0.3367;0.14362
0.08024738783036263;0.3367;0.14355592
0.08024738783036263;0.3368;0.14355306
0.0804778733866011;0.3368;0.1432554
0.0804778733866011;0.3371;0.14308642
0.08051628764597418;0.3371;0.14272648
0.08051628764597418;0.3372;0.14269389
0.08063153042409342;0.3372;0.14250705
0.08063153042409342;0.3373;0.14249825
0.0806699446834665;0.3373;0.14244558
0.0806699446834665;0.3375;0.14227325
0.08090043023970497;0.3375;0.14154793
0.08090043023970497;0.3385;0.14048362
0.08097725875845113;0.3385;0.14004886
0.08097725875845113;0.3388;0.1395957
0.08101567301782421;0.3388;0.1394881
0.08101567301782421;0.3391;0.13924935
0.08113091579594345;0.3391;0.13904741
0.08113091579594345;0.3392;0.13902692
0.0812077443146896;0.3392;0.1388382
0.0812077443146896;0.3393;0.1387885
0.08136140135218194;0.3393;0.13861866
0.08136140135218194;0.3394;0.13860941
0.08139981561155502;0.3394;0.13860121
0.08139981561155502;0.3397;0.1384303
0.08147664413030117;0.3397;0.13837251
0.08147664413030117;0.3398;0.13832137
0.08159188690842041;0.3398;0.13799946
0.08159188690842041;0.3402;0.13781297
0.08166871542716657;0.3402;0.137326
0.08166871542716657;0.3405;0.13723834
0.08170712968653965;0.3405;0.13711628
0.08170712968653965;0.3406;0.13710538
0.08174554394591273;0.3406;0.1370807
0.08174554394591273;0.3409;0.13667826
0.08189920098340504;0.3409;0.13644928
0.08189920098340504;0.341;0.13643226
0.0819760295021512;0.341;0.13630165
0.0819760295021512;0.3414;0.13598311
0.08201444376152428;0.3414;0.13589098
0.08201444376152428;0.3415;0.13583307
0.08205285802089736;0.3415;0.13563958
0.08205285802089736;0.342;0.13507187
0.08209127228027044;0.342;0.135051
0.08209127228027044;0.3425;0.13481863
0.08212968653964352;0.3425;0.13477471
0.08212968653964352;0.3426;0.13467911
0.0821681007990166;0.3426;0.13464679
0.0821681007990166;0.3436;0.13397126
0.08228334357713583;0.3436;0.13367625
0.08228334357713583;0.3437;0.13367522
0.08236017209588199;0.3437;0.1336436
0.08236017209588199;0.3438;0.13355085
0.08251382913337431;0.3438;0.13307013
0.08251382913337431;0.3439;0.1330385
0.08255224339274739;0.3439;0.13288803
0.08255224339274739;0.344;0.13277885
0.08259065765212047;0.344;0.13272135
0.08259065765212047;0.3443;0.13269497
0.08266748617086662;0.3443;0.13244428
0.08266748617086662;0.3444;0.13237292
0.08274431468961278;0.3444;0.13218722
0.08274431468961278;0.3447;0.13137743
0.08282114320835894;0.3447;0.1313025
0.08282114320835894;0.3448;0.13123338
0.0828979717271051;0.3448;0.13114342
0.0828979717271051;0.3455;0.13075607
0.08297480024585126;0.3455;0.13068067
0.08297480024585126;0.3456;0.13067573
0.08301321450522434;0.3456;0.13056388
0.08301321450522434;0.3457;0.13049795
0.08316687154271665;0.3457;0.13023396
0.08316687154271665;0.346;0.1301183
0.08320528580208973;0.346;0.1300982
0.08320528580208973;0.3462;0.13005027
0.08332052858020897;0.3462;0.12950753
0.08332052858020897;0.3469;0.12832351
0.08335894283958205;0.3469;0.12826468
0.08335894283958205;0.3472;0.12815402
0.08351259987707436;0.3472;0.12809259
0.08351259987707436;0.3474;0.12798849
0.08358942839582052;0.3474;0.12784979
0.08358942839582052;0.3475;0.1278439
0.0836278426551936;0.3475;0.12781912
0.0836278426551936;0.3478;0.12774487
0.08366625691456668;0.3478;0.12769744
0.08366625691456668;0.3481;0.12738818
0.08381991395205901;0.3481;0.12729046
0.08381991395205901;0.3484;0.12717663
0.08385832821143209;0.3484;0.12711981
0.08385832821143209;0.3489;0.12606817
0.08389674247080517;0.3489;0.12605995
0.08389674247080517;0.349;0.12603606
0.0840119852489244;0.349;0.12567146
0.0840119852489244;0.3492;0.12552623
0.08405039950829749;0.3492;0.12550277
0.08405039950829749;0.3494;0.12543964
0.08416564228641672;0.3494;0.12506567
0.08416564228641672;0.3496;0.12501498
0.0842040565457898;0.3496;0.124899864
0.0842040565457898;0.3501;0.12449726
0.08424247080516288;0.3501;0.12392047
0.08424247080516288;0.3503;0.12358587
0.0843961278426552;0.3503;0.1234006
0.0843961278426552;0.3505;0.12318762
0.08443454210202828;0.3505;0.123150796
0.08443454210202828;0.3506;0.12312275
0.08458819913952059;0.3506;0.122716285
0.08458819913952059;0.3507;0.12269418
0.08466502765826675;0.3507;0.12259979
0.08466502765826675;0.3509;0.122458674
0.08470344191763983;0.3509;0.12244529
0.08470344191763983;0.351;0.12242742
0.08478027043638599;0.351;0.12213108
0.08478027043638599;0.3511;0.12207646
0.08485709895513215;0.3511;0.12200219
0.08485709895513215;0.3513;0.121890746
0.08489551321450522;0.3513;0.121817134
0.08489551321450522;0.3514;0.121744834
0.08497234173325138;0.3514;0.12168738
0.08497234173325138;0.3515;0.12163804
0.08501075599262446;0.3515;0.12160975
0.08501075599262446;0.352;0.12142545
0.08504917025199754;0.352;0.12140607
0.08504917025199754;0.3525;0.12092374
0.08508758451137062;0.3525;0.120827734
0.08508758451137062;0.3528;0.12068401
0.0851259987707437;0.3528;0.120662846
0.0851259987707437;0.353;0.12047523
0.08520282728948986;0.353;0.12041126
0.08520282728948986;0.3533;0.12007352
0.08527965580823602;0.3533;0.1199926
0.08527965580823602;0.3534;0.11987479
0.08539489858635525;0.3534;0.119774796
0.08539489858635525;0.3536;0.11977123
0.08558696988322065;0.3536;0.119149275
0.08558696988322065;0.354;0.11886899
0.08562538414259373;0.354;0.118803374
0.08562538414259373;0.3544;0.11848757
0.0856637984019668;0.3544;0.11832965
0.0856637984019668;0.3546;0.11821354
0.08570221266133989;0.3546;0.117856726
0.08570221266133989;0.3547;0.11785613
0.0858558696988322;0.3547;0.11770336
0.0858558696988322;0.355;0.117510825
0.08589428395820528;0.355;0.11748431
0.08589428395820528;0.3552;0.11723521
0.08612476951444376;0.3552;0.116896495
0.08612476951444376;0.3553;0.11686206
0.08616318377381683;0.3553;0.11674598
0.08616318377381683;0.3555;0.11673052
0.08624001229256299;0.3555;0.116672285
0.08624001229256299;0.3556;0.116544925
0.08631684081130916;0.3556;0.11638049
0.08631684081130916;0.3557;0.11624437
0.08635525507068224;0.3557;0.11617195
0.08635525507068224;0.3559;0.11609232
0.0864320835894284;0.3559;0.11590685
0.0864320835894284;0.3561;0.11582236
0.08647049784880148;0.3561;0.1156219
0.08647049784880148;0.3562;0.11560721
0.08650891210817456;0.3562;0.11552324
0.08650891210817456;0.3566;0.11531002
0.08658574062692072;0.3566;0.11518718
0.08658574062692072;0.3567;0.11509819
0.08673939766441303;0.3567;0.114806436
0.08673939766441303;0.3568;0.11472941
0.08677781192378611;0.3568;0.1146044
0.08677781192378611;0.3571;0.11443725
0.08681622618315919;0.3571;0.11438898
0.08681622618315919;0.3573;0.1143408
0.08685464044253227;0.3573;0.11416766
0.08685464044253227;0.3574;0.114129886
0.08689305470190535;0.3574;0.114119105
0.08689305470190535;0.3575;0.11358036
0.08693146896127843;0.3575;0.11351791
0.08693146896127843;0.3576;0.11350737
0.08700829748002459;0.3576;0.11337051
0.08700829748002459;0.3577;0.11333782
0.08708512599877075;0.3577;0.113268174
0.08708512599877075;0.3578;0.113231376
0.08720036877688998;0.3578;0.112965114
0.08720036877688998;0.3582;0.11253379
0.08731561155500922;0.3582;0.112431236
0.08731561155500922;0.3584;0.11235419
0.0873540258143823;0.3584;0.112341054
0.0873540258143823;0.3585;0.11233145
0.08746926859250154;0.3585;0.11207757
0.08746926859250154;0.3586;0.111936346
0.08758451137062077;0.3586;0.111918315
0.08758451137062077;0.3589;0.11181386
0.08762292562999385;0.3589;0.111706555
0.08762292562999385;0.359;0.11161355
0.08766133988936693;0.359;0.11155582
0.08766133988936693;0.3594;0.1113563
0.08773816840811309;0.3594;0.11125551
0.08773816840811309;0.3595;0.11124596
0.08777658266748617;0.3595;0.111140065
0.08777658266748617;0.3598;0.11110644
0.08781499692685925;0.3598;0.11104643
0.08781499692685925;0.3599;0.11104033
0.08785341118623233;0.3599;0.11084894
0.08785341118623233;0.3603;0.1106696
0.08793023970497849;0.3603;0.11061012
0.08793023970497849;0.3605;0.11057791
0.08800706822372464;0.3605;0.11038013
0.08800706822372464;0.3606;0.110329315
0.0880838967424708;0.3606;0.11019887
0.0880838967424708;0.3607;0.11018291
0.08812231100184388;0.3607;0.110123605
0.08812231100184388;0.361;0.110088766
0.08816072526121696;0.361;0.110060744
0.08816072526121696;0.3611;0.11005127
0.08819913952059004;0.3611;0.10998666
0.08819913952059004;0.3616;0.10971512
0.08831438229870928;0.3616;0.10955453
0.08831438229870928;0.3619;0.10940101
0.08835279655808236;0.3619;0.10929201
0.08835279655808236;0.3621;0.10922665
0.08839121081745543;0.3621;0.10920374
0.08839121081745543;0.3623;0.10917187
0.08846803933620159;0.3623;0.1090548
0.08846803933620159;0.3625;0.1090138
0.08850645359557467;0.3625;0.108997285
0.08850645359557467;0.3627;0.10885234
0.08862169637369391;0.3627;0.10874396
0.08862169637369391;0.3629;0.108686715
0.08881376767055932;0.3629;0.108178556
0.08881376767055932;0.3632;0.10785241
0.08889059618930548;0.3632;0.10772702
0.08889059618930548;0.3638;0.10738167
0.08892901044867856;0.3638;0.10732485
0.08892901044867856;0.364;0.10722065
0.08900583896742471;0.364;0.10713955
0.08900583896742471;0.3641;0.10712775
0.08904425322679779;0.3641;0.107090995
0.08904425322679779;0.3642;0.106965035
0.08908266748617087;0.3642;0.10694974
0.08908266748617087;0.365;0.106482014
0.08912108174554395;0.365;0.10644555
0.08912108174554395;0.3656;0.10599091
0.08927473878303627;0.3656;0.10589013
0.08927473878303627;0.3657;0.105886236
0.08935156730178243;0.3657;0.105839826
0.08935156730178243;0.3659;0.10575547
0.0893899815611555;0.3659;0.10571405
0.0893899815611555;0.366;0.10568185
0.08946681007990166;0.366;0.1054248
0.08946681007990166;0.3665;0.105159916
0.08950522433927474;0.3665;0.105148815
0.08950522433927474;0.3667;0.105054244
0.0895820528580209;0.3667;0.10490731
0.0895820528580209;0.3669;0.10465842
0.08962046711739398;0.3669;0.10465645
0.08962046711739398;0.3672;0.104432434
0.08969729563614014;0.3672;0.104350425
0.08969729563614014;0.3677;0.104111984
0.0897741241548863;0.3677;0.10388923
0.0897741241548863;0.3679;0.10380092
0.08988936693300553;0.3679;0.10374078
0.08988936693300553;0.3683;0.10340684
0.08992778119237861;0.3683;0.1033137
0.08992778119237861;0.3685;0.10305105
0.09000460971112477;0.3685;0.10300776
0.09000460971112477;0.3687;0.10291133
0.09004302397049785;0.3687;0.10289109
0.09004302397049785;0.3699;0.10205888
0.090119852489244;0.3699;0.10197441
0.090119852489244;0.37;0.10196768
0.09027350952673632;0.37;0.1016325
0.09027350952673632;0.3703;0.10140617
0.09035033804548248;0.3703;0.10139209
0.09035033804548248;0.3704;0.10133624
0.09046558082360172;0.3704;0.10119945
0.09046558082360172;0.3705;0.10118956
0.0905039950829748;0.3705;0.10116838
0.0905039950829748;0.3707;0.101083085
0.09054240934234788;0.3707;0.10105834
0.09054240934234788;0.371;0.10075781
0.09077289489858635;0.371;0.10052236
0.09077289489858635;0.3711;0.10040496
0.09084972341733251;0.3711;0.1003967
0.09084972341733251;0.3712;0.10037338
0.09088813767670559;0.3712;0.100322165
0.09088813767670559;0.3716;0.100231454
0.09092655193607867;0.3716;0.10021429
0.09092655193607867;0.3717;0.10020508
0.09096496619545175;0.3717;0.10017274
0.09096496619545175;0.372;0.09995344
0.09108020897357098;0.372;0.09976187
0.09108020897357098;0.3721;0.0996806
0.09111862323294406;0.3721;0.09967808
0.09111862323294406;0.3722;0.09954146
0.0912338660110633;0.3722;0.09950786
0.0912338660110633;0.3723;0.09950401
0.09131069452980947;0.3723;0.099462405
0.09131069452980947;0.3724;0.09942977
0.09138752304855563;0.3724;0.09938174
0.09138752304855563;0.3726;0.09928929
0.09150276582667487;0.3726;0.09916081
0.09150276582667487;0.3728;0.09908629
0.09165642286416718;0.3728;0.09868661
0.09165642286416718;0.3731;0.098611236
0.09173325138291334;0.3731;0.09846251
0.09173325138291334;0.3732;0.09845069
0.09184849416103258;0.3732;0.098177925
0.09184849416103258;0.3735;0.09802744
0.09192532267977874;0.3735;0.09797598
0.09192532267977874;0.3736;0.097782396
0.0920021511985249;0.3736;0.0976679
0.0920021511985249;0.374;0.097432315
0.09204056545789797;0.374;0.09728971
0.09204056545789797;0.3743;0.09695528
0.09207897971727105;0.3743;0.09680017
0.09207897971727105;0.3745;0.09672908
0.09211739397664413;0.3745;0.09663811
0.09211739397664413;0.3746;0.09659682
0.09219422249539029;0.3746;0.09655726
0.09219422249539029;0.3747;0.09653831
0.09223263675476337;0.3747;0.096457645
0.09223263675476337;0.3748;0.09642686
0.09230946527350953;0.3748;0.09636185
0.09230946527350953;0.3749;0.09635606
0.0923478795328826;0.3749;0.09602747
0.0923478795328826;0.3751;0.095984206
0.09238629379225569;0.3751;0.09580111
0.09238629379225569;0.3754;0.09541215
0.09246312231100184;0.3754;0.09492948
0.09246312231100184;0.3756;0.094830036
0.09250153657037492;0.3756;0.09480342
0.09250153657037492;0.3765;0.09428242
0.092539950829748;0.3765;0.0942539
0.092539950829748;0.3768;0.09402446
0.09257836508912108;0.3768;0.09401223
0.09257836508912108;0.3769;0.093943715
0.09269360786724032;0.3769;0.093822375
0.09269360786724032;0.377;0.093665235
0.0927320221266134;0.377;0.09366309
0.0927320221266134;0.3772;0.093652405
0.09277043638598648;0.3772;0.09350307
0.09277043638598648;0.3774;0.09346965
0.09284726490473263;0.3774;0.09345632
0.09284726490473263;0.3775;0.09339201
0.09288567916410571;0.3775;0.09335141
0.09288567916410571;0.3777;0.093323275
0.09292409342347879;0.3777;0.093275994
0.09292409342347879;0.3779;0.093187824
0.09296250768285187;0.3779;0.09313055
0.09296250768285187;0.378;0.09308634
0.09303933620159803;0.378;0.092821084
0.09303933620159803;0.3782;0.0926907
0.09307775046097111;0.3782;0.09265477
0.09307775046097111;0.3783;0.092631236
0.09311616472034419;0.3783;0.09258096
0.09311616472034419;0.3785;0.09244121
0.09319299323909035;0.3785;0.09232038
0.09319299323909035;0.3787;0.09214249
0.09323140749846343;0.3787;0.0920459
0.09323140749846343;0.3789;0.092017606
0.0932698217578365;0.3789;0.09196006
0.0932698217578365;0.379;0.09194746
0.09334665027658266;0.379;0.09177364
0.09334665027658266;0.3791;0.09170773
0.09338506453595574;0.3791;0.091550015
0.09338506453595574;0.3793;0.09139601
0.0934618930547019;0.3793;0.09118706
0.0934618930547019;0.3794;0.09115414
0.09357713583282114;0.3794;0.09109575
0.09357713583282114;0.38;0.09074205
0.0936539643515673;0.38;0.09055859
0.0936539643515673;0.3802;0.090524115
0.09369237861094037;0.3802;0.090463914
0.09369237861094037;0.3805;0.09037051
0.09373079287031345;0.3805;0.09033652
0.09373079287031345;0.3811;0.09013221
0.09376920712968655;0.3811;0.090081066
0.09376920712968655;0.3813;0.08999497
0.0938460356484327;0.3813;0.089860365
0.0938460356484327;0.3814;0.08981592
0.09388444990780578;0.3814;0.08980628
0.09388444990780578;0.3818;0.08966069
0.09392286416717886;0.3818;0.08964883
0.09392286416717886;0.382;0.08956131
0.09396127842655194;0.382;0.08952506
0.09396127842655194;0.3821;0.089504585
0.09407652120467118;0.3821;0.08934996
0.09407652120467118;0.3824;0.08923859
0.09411493546404426;0.3824;0.08922147
0.09411493546404426;0.3825;0.08918325
0.09415334972341734;0.3825;0.089101106
0.09415334972341734;0.3827;0.089049764
0.0942301782421635;0.3827;0.08893724
0.0942301782421635;0.3828;0.088869765
0.09426859250153657;0.3828;0.08884049
0.09426859250153657;0.3829;0.088810705
0.09430700676090965;0.3829;0.08876954
0.09430700676090965;0.383;0.08875027
0.09449907805777505;0.383;0.088515334
0.09449907805777505;0.3832;0.08841204
0.09453749231714813;0.3832;0.08840282
0.09453749231714813;0.3833;0.08832791
0.09461432083589429;0.3833;0.0881767
0.09461432083589429;0.3834;0.088133775
0.09465273509526737;0.3834;0.08809532
0.09465273509526737;0.3835;0.08803569
0.09469114935464044;0.3835;0.08800986
0.09469114935464044;0.3838;0.08796074
0.0947679778733866;0.3838;0.0878972
0.0947679778733866;0.3839;0.087840974
0.09480639213275968;0.3839;0.08778522
0.09480639213275968;0.384;0.08776367
0.09484480639213276;0.384;0.08773905
0.09484480639213276;0.3841;0.087730676
0.09488322065150584;0.3841;0.087702245
0.09488322065150584;0.3842;0.0876989
0.09499846342962508;0.3842;0.08761384
0.09499846342962508;0.3843;0.08760528
0.09503687768899816;0.3843;0.087591015
0.09503687768899816;0.3845;0.08756754
0.09511370620774431;0.3845;0.08732824
0.09511370620774431;0.3849;0.087176085
0.0951521204671174;0.3849;0.087153114
0.0951521204671174;0.3851;0.08705345
0.09522894898586355;0.3851;0.08699561
0.09522894898586355;0.3852;0.08695915
0.09534419176398279;0.3852;0.08666369
0.09534419176398279;0.3853;0.086641334
0.09538260602335587;0.3853;0.08664007
0.09538260602335587;0.3855;0.08663793
0.0954978488014751;0.3855;0.08640904
0.0954978488014751;0.3856;0.08632868
0.09561309157959434;0.3856;0.086202994
0.09561309157959434;0.3858;0.086023346
0.09565150583896742;0.3858;0.08602039
0.09565150583896742;0.386;0.08586058
0.0956899200983405;0.386;0.08584907
0.0956899200983405;0.3861;0.08580618
0.09580516287645974;0.3861;0.085607596
0.09580516287645974;0.3862;0.08560637
0.09584357713583282;0.3862;0.08558038
0.09584357713583282;0.3863;0.085530795
0.0958819913952059;0.3863;0.08551092
0.0958819913952059;0.3864;0.08549328
0.09592040565457897;0.3864;0.08541472
0.09592040565457897;0.3866;0.08535452
0.09599723417332513;0.3866;0.08527229
0.09599723417332513;0.3867;0.08526466
0.09611247695144437;0.3867;0.085205115
0.09611247695144437;0.3868;0.085189514
0.09618930547019053;0.3868;0.08514387
0.09618930547019053;0.3869;0.08513895
0.09622771972956361;0.3869;0.08508322
0.09622771972956361;0.387;0.085014135
0.0962661339889367;0.387;0.08498564
0.0962661339889367;0.3871;0.08483833
0.09630454824830978;0.3871;0.08481246
0.09630454824830978;0.3872;0.08480923
0.09634296250768286;0.3872;0.08467473
0.09634296250768286;0.3873;0.084642515
0.09638137676705594;0.3873;0.08446285
0.09638137676705594;0.3875;0.0844102
0.09641979102642902;0.3875;0.084319234
0.09641979102642902;0.3879;0.08416909
0.0964582052858021;0.3879;0.08414928
0.0964582052858021;0.388;0.084127754
0.09649661954517517;0.388;0.084120385
0.09649661954517517;0.3881;0.084083825
0.09653503380454825;0.3881;0.08407865
0.09653503380454825;0.3884;0.08400103
0.09657344806392133;0.3884;0.083980665
0.09657344806392133;0.3885;0.08396689
0.09661186232329441;0.3885;0.083821714
0.09661186232329441;0.3886;0.08379287
0.09680393362015981;0.3886;0.08339636
0.09680393362015981;0.3888;0.08333854
0.09688076213890597;0.3888;0.08316931
0.09688076213890597;0.389;0.08311304
0.09691917639827904;0.389;0.083097704
0.09691917639827904;0.3891;0.08308245
0.09695759065765212;0.3891;0.08304818
0.09695759065765212;0.3892;0.08304234
0.09707283343577136;0.3892;0.08297881
0.09707283343577136;0.3893;0.08294086
0.09711124769514444;0.3893;0.08292381
0.09711124769514444;0.3894;0.08290522
0.09714966195451752;0.3894;0.0828371
0.09714966195451752;0.3895;0.08283459
0.0971880762138906;0.3895;0.08282065
0.0971880762138906;0.3896;0.08280243
0.09734173325138291;0.3896;0.08249455
0.09734173325138291;0.39;0.08230405
0.097380147510756;0.39;0.082303986
0.097380147510756;0.3902;0.08218409
0.09741856177012907;0.3902;0.08215053
0.09741856177012907;0.3904;0.082050435
0.09745697602950215;0.3904;0.08198968
0.09745697602950215;0.3906;0.08175192
0.09753380454824831;0.3906;0.081705935
0.09753380454824831;0.3907;0.08166714
0.09757221880762139;0.3907;0.081600614
0.09757221880762139;0.3911;0.081453234
0.09761063306699447;0.3911;0.08112712
0.09761063306699447;0.3914;0.08095208
0.09764904732636755;0.3914;0.08086823
0.09764904732636755;0.3916;0.08073473
0.0977258758451137;0.3916;0.08066136
0.0977258758451137;0.3917;0.08052676
0.09776429010448678;0.3917;0.08039738
0.09776429010448678;0.3918;0.08031201
0.09780270436385986;0.3918;0.08030514
0.09780270436385986;0.3919;0.08028702
0.0979179471419791;0.3919;0.08012183
0.0979179471419791;0.3921;0.080075495
0.09814843269821757;0.3921;0.07980315
0.09814843269821757;0.3922;0.07975803
0.09830208973570989;0.3922;0.07955809
0.09830208973570989;0.3926;0.07943402
0.09845574677320221;0.3926;0.07928915
0.09845574677320221;0.3927;0.07916152
0.09853257529194837;0.3927;0.079104565
0.09853257529194837;0.3929;0.078928754
0.09857098955132144;0.3929;0.078785814
0.09857098955132144;0.393;0.078762844
0.0986478180700676;0.393;0.07873051
0.0986478180700676;0.3932;0.07866655
0.09872464658881376;0.3932;0.07856491
0.09872464658881376;0.3936;0.07846758
0.09880147510755993;0.3936;0.07840716
0.09880147510755993;0.3937;0.078387626
0.09895513214505225;0.3937;0.078241736
0.09895513214505225;0.3938;0.078222714
0.09903196066379841;0.3938;0.078070655
0.09903196066379841;0.3939;0.07805909
0.09907037492317149;0.3939;0.077996925
0.09907037492317149;0.394;0.07795141
0.09910878918254457;0.394;0.077891715
0.09910878918254457;0.3941;0.077843234
0.09914720344191764;0.3941;0.07774074
0.09914720344191764;0.3948;0.07747986
0.09918561770129072;0.3948;0.07741997
0.09918561770129072;0.3949;0.07733569
0.0992240319606638;0.3949;0.077282935
0.0992240319606638;0.395;0.07727214
0.0994161032575292;0.395;0.07718108
0.0994161032575292;0.3953;0.07707727
0.0996081745543946;0.3953;0.07700784
0.0996081745543946;0.3954;0.07700696
0.09964658881376767;0.3954;0.07700075
0.09964658881376767;0.3957;0.0769551
0.09972341733251383;0.3957;0.07689342
0.09972341733251383;0.3958;0.07684065
0.09976183159188691;0.3958;0.07683874
0.09976183159188691;0.3962;0.07672341
0.09987707437000615;0.3962;0.07668857
0.09987707437000615;0.3963;0.07663219
0.10003073140749846;0.3963;0.07620601
0.10003073140749846;0.3965;0.07617086
0.1001459741856177;0.3965;0.07607078
0.1001459741856177;0.3967;0.076061375
0.10022280270436386;0.3967;0.075978525
0.10022280270436386;0.3968;0.075886734
0.10037645974185617;0.3968;0.07574832
0.10037645974185617;0.3969;0.07573646
0.10045328826060233;0.3969;0.07563483
0.10045328826060233;0.397;0.07541082
0.10049170251997541;0.397;0.07534284
0.10049170251997541;0.3971;0.07530872
0.10064535955746773;0.3971;0.07512347
0.10064535955746773;0.3974;0.07487792
0.10072218807621389;0.3974;0.07471231
0.10072218807621389;0.3978;0.07454439
0.10079901659496004;0.3978;0.07451998
0.10079901659496004;0.398;0.07440506
0.1008758451137062;0.398;0.07433569
0.1008758451137062;0.3981;0.07423771
0.10091425937307928;0.3981;0.07397369
0.10091425937307928;0.3984;0.07379572
0.10099108789182544;0.3984;0.07367422
0.10099108789182544;0.3987;0.0735646
0.10102950215119852;0.3987;0.07355526
0.10102950215119852;0.3989;0.07348272
0.1010679164105716;0.3989;0.07334634
0.1010679164105716;0.3991;0.07320375
0.10110633066994468;0.3991;0.07311264
0.10110633066994468;0.3992;0.07311261
0.10122157344806391;0.3992;0.07289355
0.10122157344806391;0.3996;0.07267573
0.10125998770743701;0.3996;0.07264934
0.10125998770743701;0.4003;0.07215303
0.10129840196681009;0.4003;0.07213306
0.10129840196681009;0.4004;0.072073124
0.10133681622618317;0.4004;0.071986884
0.10133681622618317;0.4005;0.07198053
0.10137523048555624;0.4005;0.07192286
0.10137523048555624;0.4007;0.071774244
0.10149047326367548;0.4007;0.07165734
0.10149047326367548;0.401;0.07154614
0.10152888752304856;0.401;0.07151453
0.10152888752304856;0.4011;0.07150146
0.1016441303011678;0.4011;0.07141346
0.1016441303011678;0.4012;0.07122917
0.10172095881991396;0.4012;0.071217775
0.10172095881991396;0.4013;0.07105639
0.10175937307928704;0.4013;0.0710109
0.10175937307928704;0.4014;0.07100525
0.1018362015980332;0.4014;0.07093704
0.1018362015980332;0.4018;0.07069799
0.10187461585740627;0.4018;0.07064816
0.10187461585740627;0.402;0.07061497
0.10202827289489859;0.402;0.0703803
0.10202827289489859;0.4022;0.07029347
0.10206668715427167;0.4022;0.07022017
0.10206668715427167;0.4029;0.06989525
0.10214351567301783;0.4029;0.069833905
0.10214351567301783;0.4031;0.0696864
0.1021819299323909;0.4031;0.06960608
0.1021819299323909;0.4036;0.069485165
0.10222034419176398;0.4036;0.069474116
0.10222034419176398;0.4037;0.069472715
0.10225875845113706;0.4037;0.06944544
0.10225875845113706;0.4039;0.06933375
0.10229717271051014;0.4039;0.06920219
0.10229717271051014;0.4041;0.06911157
0.10233558696988322;0.4041;0.069085084
0.10233558696988322;0.4043;0.06903041
0.10241241548862938;0.4043;0.06892577
0.10241241548862938;0.4044;0.06891018
0.10252765826674862;0.4044;0.06873981
0.10252765826674862;0.4052;0.06838187
0.1025660725261217;0.4052;0.06831355
0.1025660725261217;0.4054;0.06827411
0.10268131530424093;0.4054;0.0682098
0.10268131530424093;0.4055;0.06820241
0.10271972956361401;0.4055;0.0682014
0.10271972956361401;0.4056;0.06812892
0.10279655808236017;0.4056;0.06805624
0.10279655808236017;0.4058;0.0680397
0.10283497234173325;0.4058;0.06803339
0.10283497234173325;0.4059;0.067954116
0.10295021511985249;0.4059;0.06791115
0.10295021511985249;0.406;0.06790206
0.10302704363859864;0.406;0.06786704
0.10302704363859864;0.4061;0.06786304
0.10314228641671788;0.4061;0.06781492
0.10314228641671788;0.4063;0.06773844
0.10318070067609096;0.4063;0.0677384
0.10318070067609096;0.4065;0.06769497
0.10325752919483712;0.4065;0.06760716
0.10325752919483712;0.4066;0.06756819
0.10337277197295636;0.4066;0.0674629
0.10337277197295636;0.4067;0.0673261
0.10344960049170251;0.4067;0.06724006
0.10344960049170251;0.4069;0.06716015
0.10352642901044867;0.4069;0.06708534
0.10352642901044867;0.407;0.06706615
0.10360325752919483;0.407;0.06689954
0.10360325752919483;0.4074;0.066776745
0.10364167178856791;0.4074;0.0667755
0.10364167178856791;0.4075;0.06670775
0.10368008604794099;0.4075;0.06666
0.10368008604794099;0.4079;0.06650257
0.10375691456668716;0.4079;0.06643854
0.10375691456668716;0.408;0.066415995
0.10379532882606024;0.408;0.0664039
0.10379532882606024;0.4081;0.06637481
0.10383374308543332;0.4081;0.06629969
0.10383374308543332;0.4082;0.06622866
0.10394898586355256;0.4082;0.06614822
0.10394898586355256;0.4084;0.066125736
0.10398740012292564;0.4084;0.06611878
0.10398740012292564;0.4087;0.06587958
0.10402581438229871;0.4087;0.0658385
0.10402581438229871;0.409;0.06579131
0.10410264290104487;0.409;0.06573137
0.10410264290104487;0.4091;0.06570789
0.10414105716041795;0.4091;0.06564486
0.10414105716041795;0.4092;0.06563568
0.10417947141979103;0.4092;0.06561499
0.10417947141979103;0.4093;0.06561156
0.10425629993853719;0.4093;0.0655357
0.10425629993853719;0.4094;0.065528825
0.10429471419791027;0.4094;0.0654571
0.10429471419791027;0.4095;0.06543518
0.1044099569760295;0.4095;0.06540418
0.1044099569760295;0.4096;0.06537158
0.10448678549477566;0.4096;0.06530783
0.10448678549477566;0.4098;0.06519833
0.10452519975414874;0.4098;0.06519795
0.10452519975414874;0.4099;0.06517529
0.10464044253226798;0.4099;0.06490111
0.10464044253226798;0.4103;0.06483387
0.10471727105101414;0.4103;0.06481596
0.10471727105101414;0.4104;0.06475977
0.1047940995697603;0.4104;0.06473002
0.1047940995697603;0.4105;0.0646687
0.10483251382913338;0.4105;0.06465107
0.10483251382913338;0.4106;0.06463477
0.10487092808850645;0.4106;0.06460662
0.10487092808850645;0.4107;0.06447232
0.10490934234787953;0.4107;0.064382374
0.10490934234787953;0.4108;0.064304546
0.10502458512599877;0.4108;0.0641163
0.10502458512599877;0.4109;0.06408159
0.10510141364474493;0.4109;0.06400449
0.10510141364474493;0.4113;0.06384292
0.10517824216349109;0.4113;0.06378088
0.10517824216349109;0.4118;0.063457265
0.10521665642286417;0.4118;0.06345656
0.10521665642286417;0.4119;0.06343968
0.1053318992009834;0.4119;0.06328646
0.1053318992009834;0.4121;0.06324178
0.10537031346035648;0.4121;0.063237816
0.10537031346035648;0.4123;0.06308747
0.10544714197910264;0.4123;0.06304317
0.10544714197910264;0.4124;0.06300992
0.10548555623847572;0.4124;0.06300129
0.10548555623847572;0.4126;0.06283036
0.1055239704978488;0.4126;0.06282266
0.1055239704978488;0.4127;0.06275279
0.10560079901659496;0.4127;0.06263837
0.10560079901659496;0.4128;0.06262256
0.10567762753534111;0.4128;0.06258238
0.10567762753534111;0.4131;0.06247144
0.10579287031346035;0.4131;0.062401567
0.10579287031346035;0.4133;0.06217778
0.10583128457283343;0.4133;0.062134653
0.10583128457283343;0.4135;0.062078625
0.10590811309157959;0.4135;0.062000252
0.10590811309157959;0.4136;0.061970063
0.10594652735095267;0.4136;0.0619244
0.10594652735095267;0.4138;0.061900742
0.10602335586969883;0.4138;0.06176631
0.10602335586969883;0.4141;0.061572466
0.1060617701290719;0.4141;0.061520886
0.1060617701290719;0.4142;0.06148112
0.10617701290719114;0.4142;0.061395667
0.10617701290719114;0.4145;0.06134745
0.10621542716656422;0.4145;0.061343882
0.10621542716656422;0.4146;0.06132894
0.1062922556853104;0.4146;0.061318498
0.1062922556853104;0.4148;0.061258636
0.10644591272280271;0.4148;0.06121463
0.10644591272280271;0.4154;0.06110465
0.10652274124154887;0.4154;0.06102797
0.10652274124154887;0.4155;0.061012432
0.10656115550092195;0.4155;0.06100772
0.10656115550092195;0.4156;0.060978696
0.10659956976029503;0.4156;0.06097517
0.10659956976029503;0.4157;0.060853772
0.10667639827904118;0.4157;0.060788285
0.10667639827904118;0.4161;0.060701583
0.10671481253841426;0.4161;0.060665432
0.10671481253841426;0.4162;0.06066505
0.10675322679778734;0.4162;0.060661957
0.10675322679778734;0.4164;0.06059996
0.10690688383527966;0.4164;0.060443014
0.10690688383527966;0.4165;0.060429607
0.1070221266133989;0.4165;0.06034753
0.1070221266133989;0.4167;0.060304515
0.10706054087277198;0.4167;0.06023737
0.10706054087277198;0.4168;0.06006451
0.10721419791026429;0.4168;0.059862312
0.10721419791026429;0.4169;0.059822638
0.10725261216963737;0.4169;0.059819553
0.10725261216963737;0.4173;0.059690073
0.10729102642901045;0.4173;0.059651572
0.10729102642901045;0.4175;0.059598524
0.10736785494775661;0.4175;0.059442237
0.10736785494775661;0.4177;0.059387222
0.10752151198524892;0.4177;0.059262056
0.10752151198524892;0.4178;0.05919337
0.107559926244622;0.4178;0.059162207
0.107559926244622;0.418;0.059099928
0.10767516902274124;0.418;0.058951102
0.10767516902274124;0.4182;0.05887945
0.10771358328211432;0.4182;0.0588153
0.10771358328211432;0.4183;0.05879504
0.1077519975414874;0.4183;0.05877149
0.1077519975414874;0.4184;0.058769464
0.10779041180086048;0.4184;0.058759145
0.10779041180086048;0.4185;0.058747657
0.10790565457897972;0.4185;0.058646664
0.10790565457897972;0.4186;0.05864237
0.1079440688383528;0.4186;0.058641538
0.1079440688383528;0.4188;0.05862199
0.10802089735709895;0.4188;0.058569375
0.10802089735709895;0.4189;0.058556028
0.10825138291333743;0.4189;0.05841441
0.10825138291333743;0.419;0.058405004
0.1082897971727105;0.419;0.058394466
0.1082897971727105;0.4191;0.058378853
0.10832821143208358;0.4191;0.058199532
0.10832821143208358;0.4193;0.05819427
0.10836662569145666;0.4193;0.05816871
0.10836662569145666;0.4196;0.058072746
0.10852028272894898;0.4196;0.058040936
0.10852028272894898;0.4197;0.05798524
0.10855869698832206;0.4197;0.057984114
0.10855869698832206;0.4198;0.05795098
0.10859711124769514;0.4198;0.05784169
0.10859711124769514;0.4199;0.057759404
0.10863552550706822;0.4199;0.05774952
0.10863552550706822;0.4201;0.05773464
0.10875076828518747;0.4201;0.057703316
0.10875076828518747;0.4205;0.057476357
0.10894283958205286;0.4205;0.057302084
0.10894283958205286;0.4206;0.057286616
0.10901966810079902;0.4206;0.057213582
0.10901966810079902;0.4209;0.057006456
0.10909649661954518;0.4209;0.056902006
0.10909649661954518;0.421;0.056858275
0.10913491087891826;0.421;0.05677041
0.10913491087891826;0.4212;0.056721143
0.10917332513829134;0.4212;0.05666451
0.10917332513829134;0.4213;0.056663483
0.10921173939766442;0.4213;0.05664823
0.10921173939766442;0.4214;0.056647234
0.10932698217578365;0.4214;0.056523502
0.10932698217578365;0.4216;0.056368135
0.10936539643515673;0.4216;0.05634391
0.10936539643515673;0.4218;0.05629491
0.10940381069452981;0.4218;0.05627568
0.10940381069452981;0.4221;0.0561637
0.10944222495390289;0.4221;0.056127094
0.10944222495390289;0.4222;0.05610234
0.10951905347264905;0.4222;0.055877
0.10951905347264905;0.4224;0.05584023
0.10971112476951445;0.4224;0.05569359
0.10971112476951445;0.4225;0.055680964
0.10990319606637984;0.4225;0.055563036
0.10990319606637984;0.4228;0.055535134
0.11009526736324524;0.4228;0.055223152
0.11009526736324524;0.4229;0.055208396
0.11021051014136447;0.4229;0.055154376
0.11021051014136447;0.4232;0.05514187
0.11028733866011063;0.4232;0.055078622
0.11028733866011063;0.4234;0.054958187
0.11036416717885679;0.4234;0.054910697
0.11036416717885679;0.4235;0.054908685
0.11044099569760295;0.4235;0.054895256
0.11044099569760295;0.4236;0.0548677
0.11047940995697603;0.4236;0.054841485
0.11047940995697603;0.4237;0.05483344
0.11059465273509526;0.4237;0.05478012
0.11059465273509526;0.4238;0.05473094
0.11063306699446834;0.4238;0.054665208
0.11063306699446834;0.424;0.054599747
0.1107098955132145;0.424;0.054584015
0.1107098955132145;0.4241;0.054551914
0.1109019668100799;0.4241;0.054315362
0.1109019668100799;0.4242;0.05428938
0.11097879532882605;0.4242;0.054233693
0.11097879532882605;0.4244;0.05418224
0.11101720958819913;0.4244;0.054111704
0.11101720958819913;0.4249;0.054002173
0.11105562384757221;0.4249;0.053993795
0.11105562384757221;0.4253;0.053935625
0.11109403810694529;0.4253;0.05392455
0.11109403810694529;0.4254;0.05390332
0.11113245236631837;0.4254;0.05385091
0.11113245236631837;0.4255;0.05381207
0.11117086662569145;0.4255;0.05378139
0.11117086662569145;0.4257;0.05372325
0.11120928088506453;0.4257;0.053699274
0.11120928088506453;0.4258;0.05365938
0.1112861094038107;0.4258;0.05354791
0.1112861094038107;0.4259;0.053547863
0.11136293792255686;0.4259;0.053516455
0.11136293792255686;0.426;0.053499024
0.11140135218192994;0.426;0.053473227
0.11140135218192994;0.4265;0.05321256
0.11143976644130302;0.4265;0.0531789
0.11143976644130302;0.4267;0.053125713
0.11155500921942225;0.4267;0.053067923
0.11155500921942225;0.4268;0.053061374
0.11163183773816841;0.4268;0.053049985
0.11163183773816841;0.427;0.053025942
0.11170866625691457;0.427;0.052993834
0.11170866625691457;0.4272;0.052878328
0.11182390903503381;0.4272;0.052815955
0.11182390903503381;0.4274;0.052725963
0.11186232329440689;0.4274;0.052682456
0.11186232329440689;0.4275;0.052613113
0.1120159803318992;0.4275;0.052555762
0.1120159803318992;0.4278;0.05249713
0.11216963736939152;0.4278;0.052353386
0.11216963736939152;0.4282;0.05221088
0.11228488014751076;0.4282;0.052155226
0.11228488014751076;0.4284;0.052102134
0.11236170866625692;0.4284;0.052018933
0.11236170866625692;0.4285;0.051980413
0.11243853718500307;0.4285;0.051959686
0.11243853718500307;0.4288;0.051861815
0.11251536570374923;0.4288;0.05183914
0.11251536570374923;0.4295;0.051655654
0.11259219422249539;0.4295;0.051623214
0.11259219422249539;0.4296;0.05160808
0.11266902274124155;0.4296;0.05157956
0.11266902274124155;0.4298;0.051492475
0.11278426551936079;0.4298;0.051434156
0.11278426551936079;0.4299;0.05136747
0.11286109403810694;0.4299;0.05128249
0.11286109403810694;0.4301;0.051193193
0.11289950829748002;0.4301;0.051182013
0.11289950829748002;0.4303;0.051141374
0.1129379225568531;0.4303;0.05113004
0.1129379225568531;0.4305;0.051107846
0.11305316533497234;0.4305;0.051008403
0.11305316533497234;0.4307;0.050975602
0.11309157959434542;0.4307;0.05095531
0.11309157959434542;0.4308;0.050950497
0.1131299938537185;0.4308;0.050901424
0.1131299938537185;0.4309;0.05089613
0.11324523663183773;0.4309;0.05081225
0.11324523663183773;0.431;0.050802488
0.11328365089121081;0.431;0.05071079
0.11328365089121081;0.4311;0.050700482
0.11351413644744929;0.4311;0.050609335
0.11351413644744929;0.4312;0.050590888
0.11355255070682237;0.4312;0.050550137
0.11355255070682237;0.4315;0.05052173
0.1136677934849416;0.4315;0.050379865
0.1136677934849416;0.4316;0.050320182
0.11370620774431468;0.4316;0.050311208
0.11370620774431468;0.4317;0.050211705
0.11374462200368776;0.4317;0.050203033
0.11374462200368776;0.4318;0.050185386
0.11382145052243393;0.4318;0.05012881
0.11382145052243393;0.4321;0.050016623
0.11389827904118009;0.4321;0.049954727
0.11389827904118009;0.4322;0.049925823
0.11405193607867241;0.4322;0.04980591
0.11405193607867241;0.4323;0.049805433
0.11409035033804549;0.4323;0.04978457
0.11409035033804549;0.4324;0.049761456
0.11412876459741857;0.4324;0.049745005
0.11412876459741857;0.4329;0.049605392
0.11420559311616472;0.4329;0.049519043
0.11420559311616472;0.4333;0.049432404
0.1142440073755378;0.4333;0.04936946
0.1142440073755378;0.4334;0.0493657
0.11428242163491088;0.4334;0.049343698
0.11428242163491088;0.4335;0.04933043
0.11451290719114936;0.4335;0.049173467
0.11451290719114936;0.4337;0.04912752
0.11455132145052244;0.4337;0.04912253
0.11455132145052244;0.4338;0.04906464
0.11458973570989552;0.4338;0.04904415
0.11458973570989552;0.4342;0.048923925
0.1146281499692686;0.4342;0.048902255
0.1146281499692686;0.4343;0.04889429
0.11470497848801475;0.4343;0.04879777
0.11470497848801475;0.4345;0.04871461
0.11474339274738783;0.4345;0.048666436
0.11474339274738783;0.4346;0.048591852
0.11482022126613399;0.4346;0.04850693
0.11482022126613399;0.4347;0.04844403
0.11485863552550707;0.4347;0.04844038
0.11485863552550707;0.4348;0.04842447
0.11489704978488015;0.4348;0.048413895
0.11489704978488015;0.4349;0.04840399
0.11493546404425323;0.4349;0.04839559
0.11493546404425323;0.435;0.048385464
0.1149738783036263;0.435;0.04836686
0.1149738783036263;0.4352;0.048266225
0.11512753534111862;0.4352;0.04815659
0.11512753534111862;0.4354;0.048100453
0.1151659496004917;0.4354;0.047944292
0.1151659496004917;0.4356;0.04790039
0.11547326367547633;0.4356;0.047601186
0.11547326367547633;0.4359;0.047481887
0.11555009219422249;0.4359;0.047340058
0.11555009219422249;0.436;0.047331657
0.11558850645359557;0.436;0.047249757
0.11558850645359557;0.4361;0.047247604
0.11566533497234173;0.4361;0.04721649
0.11566533497234173;0.4362;0.047185898
0.11570374923171481;0.4362;0.047167897
0.11570374923171481;0.4363;0.047166873
0.11574216349108789;0.4363;0.047162186
0.11574216349108789;0.4364;0.04708114
0.11578057775046097;0.4364;0.047070406
0.11578057775046097;0.4365;0.04704827
0.11593423478795328;0.4365;0.046973288
0.11593423478795328;0.4367;0.04689967
0.11597264904732636;0.4367;0.04689229
0.11597264904732636;0.4368;0.0467847
0.11601106330669944;0.4368;0.04673176
0.11601106330669944;0.437;0.046646558
0.1160878918254456;0.437;0.046597373
0.1160878918254456;0.4372;0.046512444
0.11616472034419176;0.4372;0.046469253
0.11616472034419176;0.4373;0.04644878
0.11643362015980332;0.4373;0.046342723
0.11643362015980332;0.4374;0.046337143
0.11689459127228027;0.4374;0.046149045
0.11689459127228027;0.4375;0.046139106
0.11704824830977259;0.4375;0.04605504
0.11704824830977259;0.4377;0.046020597
0.11708666256914567;0.4377;0.04597213
0.11708666256914567;0.4378;0.045958154
0.11716349108789183;0.4378;0.045908794
0.11716349108789183;0.4379;0.0458716
0.1172019053472649;0.4379;0.045858175
0.1172019053472649;0.4381;0.045827232
0.11724031960663799;0.4381;0.045786347
0.11724031960663799;0.4382;0.04574218
0.11731714812538414;0.4382;0.045709047
0.11731714812538414;0.4383;0.04568643
0.11735556238475722;0.4383;0.04568567
0.11735556238475722;0.4384;0.04554426
0.1173939766441303;0.4384;0.045542695
0.1173939766441303;0.4386;0.045517642
0.1175860479409957;0.4386;0.045305114
0.1175860479409957;0.4387;0.045226507
0.11766287645974186;0.4387;0.045160916
0.11766287645974186;0.4388;0.045134462
0.11770129071911493;0.4388;0.04512022
0.11770129071911493;0.439;0.04510028
0.11777811923786109;0.439;0.045082055
0.11777811923786109;0.4391;0.045068152
0.11789336201598033;0.4391;0.04500525
0.11789336201598033;0.4392;0.04489373
0.11800860479409957;0.4392;0.044818126
0.11800860479409957;0.4393;0.044776052
0.11808543331284573;0.4393;0.04475631
0.11808543331284573;0.4394;0.044745427
0.1181238475722188;0.4394;0.044743314
0.1181238475722188;0.4397;0.04470672
0.11823909035033804;0.4397;0.044638086
0.11823909035033804;0.4398;0.044637684
0.11835433312845728;0.4398;0.04460817
0.11835433312845728;0.4403;0.044530943
0.11839274738783036;0.4403;0.04451969
0.11839274738783036;0.4404;0.044512313
0.11843116164720344;0.4404;0.044510677
0.11843116164720344;0.4405;0.04449057
0.11846957590657652;0.4405;0.04448227
0.11846957590657652;0.4406;0.044449363
0.11862323294406883;0.4406;0.044340573
0.11862323294406883;0.4407;0.044338353
0.11866164720344191;0.4407;0.04432045
0.11866164720344191;0.4408;0.04431957
0.11870006146281499;0.4408;0.044306904
0.11870006146281499;0.4409;0.044273186
0.11881530424093424;0.4409;0.044208784
0.11881530424093424;0.4411;0.04420285
0.11885371850030732;0.4411;0.044156767
0.11885371850030732;0.4412;0.04414157
0.11904578979717272;0.4412;0.044029854
0.11904578979717272;0.4413;0.044016104
0.1190842040565458;0.4413;0.043994445
0.1190842040565458;0.4414;0.043978266
0.11923786109403811;0.4414;0.04388159
0.11923786109403811;0.4416;0.04383106
0.11954517516902274;0.4416;0.043510564
0.11954517516902274;0.4417;0.043506052
0.11958358942839582;0.4417;0.04350304
0.11958358942839582;0.4418;0.04347908
0.1196220036877689;0.4418;0.04345126
0.1196220036877689;0.4419;0.043426637
0.11969883220651506;0.4419;0.043387257
0.11969883220651506;0.442;0.04336812
0.11973724646588814;0.442;0.043366518
0.11973724646588814;0.4421;0.043363854
0.11977566072526122;0.4421;0.04335975
0.11977566072526122;0.4422;0.043350037
0.11992931776275353;0.4422;0.043189622
0.11992931776275353;0.4423;0.04318539
0.12004456054087277;0.4423;0.043149002
0.12004456054087277;0.4424;0.043137655
0.12008297480024585;0.4424;0.043112025
0.12008297480024585;0.4425;0.043089606
0.12012138905961893;0.4425;0.0430376
0.12012138905961893;0.4426;0.043031644
0.12019821757836509;0.4426;0.04300329
0.12019821757836509;0.4427;0.04299629
0.12027504609711125;0.4427;0.04295659
0.12027504609711125;0.4428;0.04295446
0.12039028887523048;0.4428;0.042856485
0.12039028887523048;0.4429;0.04285231
0.12042870313460356;0.4429;0.042836845
0.12042870313460356;0.443;0.04283472
0.1205439459127228;0.443;0.042808425
0.1205439459127228;0.4431;0.04279488
0.12058236017209588;0.4431;0.042739462
0.12058236017209588;0.4432;0.042703483
0.12062077443146896;0.4432;0.042655885
0.12062077443146896;0.4434;0.04264042
0.12069760295021512;0.4434;0.04258998
0.12069760295021512;0.4435;0.042570062
0.12081284572833435;0.4435;0.042467885
0.12081284572833435;0.4436;0.042449057
0.12092808850645359;0.4436;0.042385712
0.12092808850645359;0.4437;0.042365003
0.12096650276582667;0.4437;0.042355083
0.12096650276582667;0.4438;0.042269938
0.12100491702519975;0.4438;0.042222027
0.12100491702519975;0.4442;0.042106457
0.12104333128457283;0.4442;0.042101737
0.12104333128457283;0.4447;0.042007964
0.12112015980331899;0.4447;0.041976087
0.12112015980331899;0.4448;0.041968957
0.12115857406269206;0.4448;0.041908108
0.12115857406269206;0.4449;0.04190632
0.12119698832206514;0.4449;0.041892625
0.12119698832206514;0.445;0.04182151
0.12123540258143822;0.445;0.041808754
0.12123540258143822;0.4453;0.041733574
0.1213122311001844;0.4453;0.041667268
0.1213122311001844;0.4455;0.041652195
0.12142747387830363;0.4455;0.04153916
0.12142747387830363;0.4456;0.041512076
0.12146588813767671;0.4456;0.04148346
0.12146588813767671;0.4457;0.041475337
0.12150430239704979;0.4457;0.04146037
0.12150430239704979;0.4461;0.041368783
0.12154271665642287;0.4461;0.04136563
0.12154271665642287;0.4462;0.041364323
0.12158113091579595;0.4462;0.04132879
0.12158113091579595;0.4469;0.041155905
0.12161954517516903;0.4469;0.04112939
0.12161954517516903;0.4473;0.041089326
0.12177320221266134;0.4473;0.040916204
0.12177320221266134;0.4474;0.040913828
0.1218500307314075;0.4474;0.04086143
0.1218500307314075;0.4475;0.04083614
0.12188844499078058;0.4475;0.04083436
0.12188844499078058;0.4477;0.04075412
0.12196527350952674;0.4477;0.04073207
0.12196527350952674;0.448;0.04065034
0.12200368776889982;0.448;0.04057445
0.12200368776889982;0.4481;0.04057349
0.12208051628764598;0.4481;0.040555004
0.12208051628764598;0.4482;0.040528886
0.12215734480639213;0.4482;0.040456846
0.12215734480639213;0.4483;0.04044108
0.12219575906576521;0.4483;0.040425938
0.12219575906576521;0.4484;0.040422987
0.12223417332513829;0.4484;0.04040263
0.12223417332513829;0.4485;0.04035953
0.12234941610325753;0.4485;0.040289365
0.12234941610325753;0.4492;0.04015392
0.12238783036263061;0.4492;0.04014267
0.12238783036263061;0.4494;0.040120937
0.12246465888137677;0.4494;0.040092926
0.12246465888137677;0.4495;0.0400903
0.12254148740012293;0.4495;0.04001551
0.12254148740012293;0.4496;0.040014423
0.12261831591886908;0.4496;0.039918892
0.12261831591886908;0.4497;0.039864514
0.12265673017824216;0.4497;0.039821878
0.12265673017824216;0.45;0.039757915
0.12269514443761524;0.45;0.039757617
0.12269514443761524;0.4503;0.039682817
0.12273355869698832;0.4503;0.039669164
0.12273355869698832;0.4505;0.03959977
0.1227719729563614;0.4505;0.039584808
0.1227719729563614;0.4506;0.03958169
0.12281038721573448;0.4506;0.039541416
0.12281038721573448;0.4507;0.039531812
0.12288721573448064;0.4507;0.039492734
0.12288721573448064;0.4513;0.03937596
0.12292562999385372;0.4513;0.039325584
0.12292562999385372;0.4514;0.039302148
0.1229640442532268;0.4514;0.03928743
0.1229640442532268;0.4516;0.03922336
0.12311770129071911;0.4516;0.039198615
0.12311770129071911;0.4517;0.03919576
0.12323294406883835;0.4517;0.03914343
0.12323294406883835;0.4518;0.039116327
0.1233097725875845;0.4518;0.0390396
0.1233097725875845;0.452;0.039035663
0.12334818684695759;0.452;0.03901368
0.12334818684695759;0.4521;0.039004974
0.1235018438844499;0.4521;0.03886639
0.1235018438844499;0.4523;0.038821038
0.12354025814382298;0.4523;0.038820006
0.12354025814382298;0.4526;0.038765322
0.12365550092194222;0.4526;0.03871204
0.12365550092194222;0.4527;0.038701512
0.12377074370006147;0.4527;0.03864963
0.12377074370006147;0.4528;0.038617224
0.12400122925629994;0.4528;0.0384419
0.12400122925629994;0.4529;0.038440093
0.1240780577750461;0.4529;0.038376253
0.1240780577750461;0.4531;0.038352165
0.12423171481253842;0.4531;0.03828387
0.12423171481253842;0.4532;0.038277272
0.12438537185003073;0.4532;0.03821231
0.12438537185003073;0.4534;0.03820447
0.12442378610940381;0.4534;0.038172886
0.12442378610940381;0.4537;0.03813971
0.12450061462814997;0.4537;0.038078137
0.12450061462814997;0.4541;0.037969407
0.12453902888752305;0.4541;0.037960693
0.12453902888752305;0.4542;0.037919562
0.12457744314689613;0.4542;0.037903827
0.12457744314689613;0.4543;0.037896235
0.12461585740626921;0.4543;0.037896227
0.12461585740626921;0.4544;0.037844677
0.12469268592501537;0.4544;0.037822504
0.12469268592501537;0.4545;0.037790377
0.12473110018438845;0.4545;0.037776448
0.12473110018438845;0.4546;0.03774507
0.12476951444376153;0.4546;0.037737083
0.12476951444376153;0.4547;0.037730563
0.12488475722188076;0.4547;0.037645258
0.12488475722188076;0.4548;0.037638687
0.1250384142593731;0.4548;0.037541453
0.1250384142593731;0.4549;0.03753517
0.1251920712968654;0.4549;0.037446916
0.1251920712968654;0.4551;0.037428636
0.12523048555623847;0.4551;0.037423857
0.12523048555623847;0.4552;0.03741072
0.12526889981561157;0.4552;0.037407726
0.12526889981561157;0.4553;0.03735484
0.12542255685310388;0.4553;0.037307397
0.12542255685310388;0.4554;0.037304785
0.12549938537185004;0.4554;0.037261337
0.12549938537185004;0.4556;0.037179742
0.12561462814996927;0.4556;0.037128087
0.12561462814996927;0.4557;0.03705116
0.12569145666871542;0.4557;0.036998108
0.12569145666871542;0.4559;0.036982864
0.12584511370620774;0.4559;0.036875673
0.12584511370620774;0.456;0.036873918
0.1259219422249539;0.456;0.036852654
0.1259219422249539;0.4564;0.036779635
0.1261140135218193;0.4564;0.036615238
0.1261140135218193;0.4565;0.036580056
0.12619084204056547;0.4565;0.03645382
0.12619084204056547;0.4566;0.036434054
0.1263060848186847;0.4566;0.03630107
0.1263060848186847;0.4567;0.036267426
0.126459741856177;0.4567;0.03620204
0.126459741856177;0.4568;0.036184315
0.1264981561155501;0.4568;0.036153555
0.1264981561155501;0.4569;0.036150705
0.1268438844499078;0.4569;0.03596885
0.1268438844499078;0.457;0.03595736
0.1270359557467732;0.457;0.03582144
0.1270359557467732;0.4571;0.03581929
0.12707437000614627;0.4571;0.035768338
0.12707437000614627;0.4572;0.035754766
0.12715119852489243;0.4572;0.03571745
0.12715119852489243;0.4575;0.035591226
0.12718961278426552;0.4575;0.035571862
0.12718961278426552;0.4577;0.035529073
0.12730485556238474;0.4577;0.035512406
0.12730485556238474;0.4581;0.03539316
0.127420098340504;0.4581;0.0353106
0.127420098340504;0.4585;0.035273284
0.12753534111862325;0.4585;0.035233933
0.12753534111862325;0.4586;0.035207283
0.12768899815611556;0.4586;0.03515608
0.12768899815611556;0.4588;0.035128325
0.12784265519360788;0.4588;0.035106886
0.12784265519360788;0.459;0.035049047
0.12788106945298094;0.459;0.035035912
0.12788106945298094;0.4591;0.035018206
0.1281499692685925;0.4591;0.034859356
0.1281499692685925;0.4593;0.034831166
0.12822679778733867;0.4593;0.03477101
0.12822679778733867;0.4595;0.034760065
0.12841886908420405;0.4595;0.034726977
0.12841886908420405;0.4596;0.03472329
0.12845728334357714;0.4596;0.03470991
0.12845728334357714;0.4597;0.034707863
0.12861094038106946;0.4597;0.03467363
0.12861094038106946;0.4601;0.034556776
0.12872618315918868;0.4601;0.0345298
0.12872618315918868;0.4603;0.034498908
0.12876459741856178;0.4603;0.034493834
0.12876459741856178;0.4604;0.034492005
0.12884142593730794;0.4604;0.034468383
0.12884142593730794;0.4605;0.034433536
0.12899508297480025;0.4605;0.034250237
0.12899508297480025;0.4607;0.03423501
0.12903349723417332;0.4607;0.03422423
0.12903349723417332;0.4608;0.034221224
0.1290719114935464;0.4608;0.03421062
0.1290719114935464;0.4609;0.034201935
0.12922556853103873;0.4609;0.034148593
0.12922556853103873;0.4611;0.034122016
0.12937922556853104;0.4611;0.034074802
0.12937922556853104;0.4612;0.03407077
0.1294176398279041;0.4612;0.034065466
0.1294176398279041;0.4615;0.03403625
0.12949446834665027;0.4615;0.0339757
0.12949446834665027;0.4616;0.033959944
0.12964812538414258;0.4616;0.03391706
0.12964812538414258;0.4617;0.0338492
0.12968653964351567;0.4617;0.033828914
0.12968653964351567;0.4618;0.03380184
0.12972495390288874;0.4618;0.03375625
0.12972495390288874;0.4621;0.03369034
0.12976336816226183;0.4621;0.03366618
0.12976336816226183;0.4622;0.033655487
0.129840196681008;0.4622;0.033610426
0.129840196681008;0.4623;0.033572953
0.12987861094038106;0.4623;0.03356476
0.12987861094038106;0.4626;0.033548836
0.12991702519975415;0.4626;0.03353963
0.12991702519975415;0.4627;0.03353739
0.1299938537185003;0.4627;0.03352567
0.1299938537185003;0.4628;0.03346966
0.13007068223724647;0.4628;0.03345361
0.13007068223724647;0.463;0.033425715
0.13014751075599262;0.463;0.033379402
0.13014751075599262;0.4632;0.033333335
0.1304164105716042;0.4632;0.033204596
0.1304164105716042;0.4633;0.033166498
0.13049323909035035;0.4633;0.033122454
0.13049323909035035;0.4635;0.033072848
0.1305700676090965;0.4635;0.033036042
0.1305700676090965;0.4636;0.033032704
0.13060848186846957;0.4636;0.033021998
0.13060848186846957;0.4637;0.033011742
0.13064689612784267;0.4637;0.032978598
0.13064689612784267;0.4638;0.032925494
0.13072372464658882;0.4638;0.032921623
0.13072372464658882;0.464;0.03285859
0.13083896742470805;0.464;0.03280202
0.13083896742470805;0.4641;0.032741513
0.13087738168408114;0.4641;0.03271222
0.13087738168408114;0.4642;0.032668244
0.1309542102028273;0.4642;0.032656703
0.1309542102028273;0.4646;0.03257208
0.13103103872157346;0.4646;0.032533713
0.13103103872157346;0.465;0.032456666
0.13106945298094652;0.465;0.03244954
0.13106945298094652;0.4651;0.032439694
0.13114628149969268;0.4651;0.032405335
0.13114628149969268;0.4652;0.032379687
0.13118469575906577;0.4652;0.032378457
0.13118469575906577;0.4653;0.032330196
0.13122311001843884;0.4653;0.032330155
0.13122311001843884;0.4654;0.032282706
0.1314535955746773;0.4654;0.032177445
0.1314535955746773;0.4655;0.032168753
0.1314920098340504;0.4655;0.0321372
0.1314920098340504;0.4657;0.03212735
0.13153042409342347;0.4657;0.032117628
0.13153042409342347;0.4661;0.032079034
0.13156883835279656;0.4661;0.03203244
0.13156883835279656;0.4662;0.031997308
0.13160725261216963;0.4662;0.03197181
0.13160725261216963;0.4664;0.03192122
0.13164566687154272;0.4664;0.031902205
0.13164566687154272;0.4665;0.031897243
0.13176090964966194;0.4665;0.031838637
0.13176090964966194;0.4666;0.03183336
0.13179932390903504;0.4666;0.031826198
0.13179932390903504;0.4667;0.03182583
0.1318761524277812;0.4667;0.031784404
0.1318761524277812;0.4669;0.03174847
0.13195298094652735;0.4669;0.031725984
0.13195298094652735;0.467;0.03172334
0.13214505224339274;0.467;0.031653713
0.13214505224339274;0.4671;0.03164154
0.13218346650276583;0.4671;0.031638335
0.13218346650276583;0.4676;0.031590328
0.13229870928088505;0.4676;0.031573847
0.13229870928088505;0.4677;0.031571943
0.13233712354025814;0.4677;0.031571407
0.13233712354025814;0.4678;0.031563077
0.1324139520590043;0.4678;0.031537335
0.1324139520590043;0.4679;0.0315171
0.13256760909649662;0.4679;0.031405814
0.13256760909649662;0.468;0.03140273
0.13268285187461587;0.468;0.031351324
0.13268285187461587;0.4682;0.031260293
0.13272126613398894;0.4682;0.03123654
0.13272126613398894;0.4683;0.031220818
0.1327980946527351;0.4683;0.031192396
0.1327980946527351;0.4686;0.031102696
0.13287492317148125;0.4686;0.031080242
0.13287492317148125;0.4688;0.031027386
0.13291333743085434;0.4688;0.03102172
0.13291333743085434;0.4689;0.031010147
0.13302858020897357;0.4689;0.030980283
0.13302858020897357;0.4691;0.030971017
0.13306699446834666;0.4691;0.030937633
0.13306699446834666;0.4692;0.030918878
0.13318223724646588;0.4692;0.030890554
0.13318223724646588;0.4698;0.030793661
0.13325906576521204;0.4698;0.030708013
0.13325906576521204;0.4699;0.030663598
0.13329748002458514;0.4699;0.030640645
0.13329748002458514;0.47;0.030621726
0.1333358942839582;0.47;0.0306159
0.1333358942839582;0.4702;0.030555816
0.13345113706207745;0.4702;0.030515581
0.13345113706207745;0.4704;0.03048045
0.133720036877689;0.4704;0.030308217
0.133720036877689;0.4705;0.030307587
0.13375845113706208;0.4705;0.030287556
0.13375845113706208;0.4706;0.030273957
0.13383527965580824;0.4706;0.030262066
0.13383527965580824;0.4707;0.030237142
0.1339121081745544;0.4707;0.03018273
0.1339121081745544;0.4708;0.030168254
0.13402735095267362;0.4708;0.030135512
0.13402735095267362;0.4709;0.030080322
0.13410417947141978;0.4709;0.03007648
0.13410417947141978;0.471;0.030070925
0.13421942224953903;0.471;0.02997378
0.13421942224953903;0.4711;0.029972816
0.1342962507682852;0.4711;0.02994672
0.1342962507682852;0.4712;0.029923331
0.13441149354640441;0.4712;0.02987786
0.13441149354640441;0.4714;0.02986579
0.1344499078057775;0.4714;0.029831551
0.1344499078057775;0.4716;0.029741261
0.13456515058389673;0.4716;0.029692667
0.13456515058389673;0.4718;0.029653035
0.13471880762138905;0.4718;0.029555906
0.13471880762138905;0.4723;0.029426433
0.1348340503995083;0.4723;0.029374912
0.1348340503995083;0.4724;0.029371569
0.13491087891825446;0.4724;0.029316805
0.13491087891825446;0.4725;0.029303504
0.1350261216963737;0.4725;0.02920912
0.1350261216963737;0.4726;0.029195579
0.13517977873386602;0.4726;0.029085742
0.13517977873386602;0.4727;0.02908017
0.13525660725261218;0.4727;0.029039342
0.13525660725261218;0.4729;0.02899563
0.1353718500307314;0.4729;0.02893538
0.1353718500307314;0.4732;0.028900191
0.13544867854947756;0.4732;0.028873768
0.13544867854947756;0.4734;0.028858842
0.13548709280885066;0.4734;0.028846053
0.13548709280885066;0.4736;0.028822524
0.13556392132759681;0.4736;0.028786363
0.13556392132759681;0.4738;0.028768724
0.13564074984634297;0.4738;0.028742608
0.13564074984634297;0.4739;0.02873929
0.13571757836508913;0.4739;0.028727215
0.13571757836508913;0.4741;0.028718561
0.1357559926244622;0.4741;0.028715992
0.1357559926244622;0.4742;0.028702304
0.13587123540258145;0.4742;0.028679373
0.13587123540258145;0.4743;0.028670127
0.1359096496619545;0.4743;0.028651176
0.1359096496619545;0.4744;0.028637355
0.1359480639213276;0.4744;0.02861964
0.1359480639213276;0.4745;0.028615031
0.13606330669944683;0.4745;0.02853333
0.13606330669944683;0.4746;0.028531468
0.136140135218193;0.4746;0.028461669
0.136140135218193;0.4747;0.028454667
0.13625537799631224;0.4747;0.028423788
0.13625537799631224;0.4753;0.028257089
0.1362937922556853;0.4753;0.028246354
0.1362937922556853;0.4754;0.028226094
0.13640903503380455;0.4754;0.028151972
0.13640903503380455;0.4755;0.028104037
0.1364858635525507;0.4755;0.02808018
0.1364858635525507;0.4756;0.028076978
0.13679317762753535;0.4756;0.027966248
0.13679317762753535;0.4757;0.02794925
0.13694683466502766;0.4757;0.027819183
0.13694683466502766;0.4758;0.027788643
0.13702366318377382;0.4758;0.027725892
0.13702366318377382;0.4759;0.027721625
0.13706207744314688;0.4759;0.027709221
0.13706207744314688;0.476;0.027702969
0.13729256299938536;0.476;0.027589893
0.13729256299938536;0.4763;0.02757482
0.13733097725875845;0.4763;0.02755795
0.13733097725875845;0.4764;0.02755635
0.1374078057775046;0.4764;0.027495392
0.1374078057775046;0.4767;0.027431943
0.13744622003687768;0.4767;0.027424764
0.13744622003687768;0.4769;0.02742147
0.13748463429625077;0.4769;0.0273855
0.13748463429625077;0.477;0.027378513
0.13756146281499693;0.477;0.027359895
0.13756146281499693;0.4772;0.027334524
0.13767670559311618;0.4772;0.027291615
0.13767670559311618;0.4773;0.027286114
0.1377919483712354;0.4773;0.027263926
0.1377919483712354;0.4775;0.027205877
0.13786877688998156;0.4775;0.027163967
0.13786877688998156;0.4779;0.027132388
0.13802243392747388;0.4779;0.02705946
0.13802243392747388;0.478;0.027031846
0.13806084818684697;0.478;0.027014013
0.13806084818684697;0.4783;0.026962414
0.1381760909649662;0.4783;0.026874177
0.1381760909649662;0.4784;0.026848197
0.1383681622618316;0.4784;0.026786562
0.1383681622618316;0.4786;0.026737278
0.13840657652120467;0.4786;0.026730977
0.13840657652120467;0.479;0.026673984
0.13848340503995082;0.479;0.026661213
0.13848340503995082;0.4791;0.026617523
0.13859864781807008;0.4791;0.02655329
0.13859864781807008;0.4792;0.026528802
0.1387523048555624;0.4792;0.026489474
0.1387523048555624;0.4795;0.026428817
0.13882913337430855;0.4795;0.026389703
0.13882913337430855;0.4798;0.026321173
0.13894437615242777;0.4798;0.026230518
0.13894437615242777;0.4799;0.026228338
0.13902120467117393;0.4799;0.026172096
0.13902120467117393;0.4802;0.026085949
0.13917486170866625;0.4802;0.026048427
0.13917486170866625;0.4803;0.026023459
0.13921327596803934;0.4803;0.02601633
0.13921327596803934;0.4805;0.026008762
0.13932851874615856;0.4805;0.025996275
0.13932851874615856;0.4806;0.025974575
0.13940534726490472;0.4806;0.025968632
0.13940534726490472;0.481;0.025903715
0.13944376152427782;0.481;0.025902074
0.13944376152427782;0.4811;0.025900386
0.13959741856177013;0.4811;0.025834816
0.13959741856177013;0.4813;0.025801226
0.13971266133988935;0.4813;0.02575631
0.13971266133988935;0.4814;0.025740761
0.1397894898586355;0.4814;0.025708174
0.1397894898586355;0.4815;0.025687208
0.13986631837738167;0.4815;0.025624847
0.13986631837738167;0.4818;0.025600951
0.13990473263675476;0.4818;0.025598506
0.13990473263675476;0.4819;0.025565818
0.13998156115550092;0.4819;0.025561055
0.13998156115550092;0.482;0.02555883
0.14001997541487401;0.482;0.025558207
0.14001997541487401;0.4821;0.025534088
0.14017363245236633;0.4821;0.025447283
0.14017363245236633;0.4823;0.025435563
0.1402120467117394;0.4823;0.025427755
0.1402120467117394;0.4825;0.025399614
0.14028887523048555;0.4825;0.025391812
0.14028887523048555;0.4826;0.025372118
0.1403657037492317;0.4826;0.025277233
0.1403657037492317;0.4827;0.025269888
0.1404041180086048;0.4827;0.025262075
0.1404041180086048;0.4828;0.025247095
0.1407498463429625;0.4828;0.025147619
0.1407498463429625;0.4831;0.025135351
0.14086508912108175;0.4831;0.025078168
0.14086508912108175;0.4832;0.025067654
0.14105716041794714;0.4832;0.024977
0.14105716041794714;0.4834;0.024969004
0.14109557467732023;0.4834;0.024964152
0.14109557467732023;0.4836;0.024928745
0.1411339889366933;0.4836;0.02492059
0.1411339889366933;0.4837;0.02491826
0.1411724031960664;0.4837;0.024909312
0.1411724031960664;0.4838;0.024882287
0.1412876459741856;0.4838;0.024844538
0.1412876459741856;0.4839;0.024841534
0.14136447449293177;0.4839;0.02481824
0.14136447449293177;0.484;0.024793591
0.14140288875230486;0.484;0.024788836
0.14140288875230486;0.4841;0.024750987
0.14144130301167793;0.4841;0.024740709
0.14144130301167793;0.4842;0.02474059
0.14163337430854334;0.4842;0.02467134
0.14163337430854334;0.4843;0.02466279
0.1417102028272895;0.4843;0.024582058
0.1417102028272895;0.4844;0.024576873
0.14174861708666256;0.4844;0.024568139
0.14174861708666256;0.4847;0.024547363
0.14190227412415488;0.4847;0.024474883
0.14190227412415488;0.4848;0.02445875
0.14194068838352797;0.4848;0.024458399
0.14194068838352797;0.4849;0.024439827
0.14197910264290103;0.4849;0.024438264
0.14197910264290103;0.4851;0.024403589
0.14201751690227413;0.4851;0.024397856
0.14201751690227413;0.4854;0.02431934
0.1420559311616472;0.4854;0.024305135
0.1420559311616472;0.4857;0.02427566
0.14213275968039335;0.4857;0.024248136
0.14213275968039335;0.4858;0.02423992
0.14228641671788567;0.4858;0.024209034
0.14228641671788567;0.4859;0.024198635
0.14236324523663182;0.4859;0.024184922
0.14236324523663182;0.4861;0.024155028
0.14240165949600492;0.4861;0.024153812
0.14240165949600492;0.4862;0.024147293
0.14247848801475108;0.4862;0.0241248
0.14247848801475108;0.4863;0.024106493
0.1426321450522434;0.4863;0.024057362
0.1426321450522434;0.4865;0.024053093
0.14267055931161648;0.4865;0.024045018
0.14267055931161648;0.4866;0.024042243
0.14270897357098955;0.4866;0.024041343
0.14270897357098955;0.4867;0.024033047
0.14286263060848187;0.4867;0.024005195
0.14286263060848187;0.4868;0.023991657
0.14290104486785496;0.4868;0.023985118
0.14290104486785496;0.4869;0.023970189
0.14297787338660112;0.4869;0.023945503
0.14297787338660112;0.4871;0.023870457
0.14313153042409343;0.4871;0.023828965
0.14313153042409343;0.4874;0.023783663
0.1432083589428396;0.4874;0.023748226
0.1432083589428396;0.4875;0.02372408
0.14332360172095882;0.4875;0.023712669
0.14332360172095882;0.4878;0.023683164
0.1433620159803319;0.4878;0.023630524
0.1433620159803319;0.488;0.023617743
0.14343884449907807;0.488;0.023597902
0.14343884449907807;0.4881;0.02359481
0.14347725875845113;0.4881;0.023572609
0.14347725875845113;0.4883;0.023563348
0.14351567301782422;0.4883;0.023520224
0.14351567301782422;0.4884;0.023507828
0.1435540872771973;0.4884;0.023489056
0.1435540872771973;0.4885;0.023483636
0.1437077443146896;0.4885;0.023442019
0.1437077443146896;0.4887;0.023421345
0.14401505838967424;0.4887;0.023359705
0.14401505838967424;0.4888;0.023349531
0.1442455439459127;0.4888;0.023223037
0.1442455439459127;0.4889;0.023209708
0.14432237246465887;0.4889;0.023190528
0.14432237246465887;0.489;0.023138393
0.14436078672403196;0.489;0.02308074
0.14436078672403196;0.4891;0.023051726
0.14451444376152428;0.4891;0.022984816
0.14451444376152428;0.4892;0.022983503
0.14455285802089735;0.4892;0.022966562
0.14455285802089735;0.4894;0.022953484
0.14470651505838966;0.4894;0.022892546
0.14470651505838966;0.4895;0.02285529
0.14474492931776275;0.4895;0.022853304
0.14474492931776275;0.4896;0.022849634
0.14486017209588198;0.4896;0.022816109
0.14486017209588198;0.4898;0.022772245
0.14501382913337432;0.4898;0.022748638
0.14501382913337432;0.49;0.022732804
0.1450522433927474;0.49;0.022725299
0.1450522433927474;0.4902;0.022713143
0.14532114320835895;0.4902;0.02263695
0.14532114320835895;0.4906;0.022553602
0.14535955746773202;0.4906;0.022542397
0.14535955746773202;0.4907;0.022532016
0.14547480024585127;0.4907;0.022526063
0.14547480024585127;0.4908;0.02250784
0.1456284572833436;0.4908;0.022449214
0.1456284572833436;0.491;0.0224482
0.14582052858020897;0.491;0.022369182
0.14582052858020897;0.4911;0.022364948
0.14589735709895513;0.4911;0.022350825
0.14589735709895513;0.4912;0.022341086
0.14597418561770129;0.4912;0.022329973
0.14597418561770129;0.4913;0.022329958
0.14605101413644744;0.4913;0.022314921
0.14605101413644744;0.4918;0.022275463
0.1461278426551936;0.4918;0.022267662
0.1461278426551936;0.4921;0.022218924
0.14628149969268592;0.4921;0.022191249
0.14628149969268592;0.4922;0.02217333
0.146319913952059;0.4922;0.022163307
0.146319913952059;0.4923;0.022152446
0.14647357098955133;0.4923;0.02211914
0.14647357098955133;0.4925;0.022092404
0.1465119852489244;0.4925;0.022074483
0.1465119852489244;0.4927;0.022059508
0.14662722802704364;0.4927;0.022029266
0.14662722802704364;0.4928;0.021998648
0.1466656422864167;0.4928;0.021992272
0.1466656422864167;0.4932;0.021963045
0.14678088506453596;0.4932;0.021951295
0.14678088506453596;0.4935;0.02192553
0.14685771358328212;0.4935;0.021870831
0.14685771358328212;0.4936;0.021862948
0.14693454210202828;0.4936;0.021861326
0.14693454210202828;0.4937;0.021857338
0.1470881991395206;0.4937;0.021838093
0.1470881991395206;0.4938;0.021827716
0.14716502765826675;0.4938;0.02178787
0.14716502765826675;0.4939;0.02178154
0.14728027043638597;0.4939;0.02176497
0.14728027043638597;0.4941;0.021752408
0.14731868469575907;0.4941;0.021752289
0.14731868469575907;0.4945;0.021679714
0.14747234173325138;0.4945;0.021651022
0.14747234173325138;0.4946;0.021619333
0.14754917025199754;0.4946;0.021604702
0.14754917025199754;0.4947;0.021589862
0.14758758451137063;0.4947;0.021577455
0.14758758451137063;0.4948;0.021565959
0.14777965580823602;0.4948;0.021509808
0.14777965580823602;0.4949;0.021490501
0.1478180700676091;0.4949;0.021478334
0.1478180700676091;0.495;0.021428436
0.14785648432698217;0.495;0.021418724
0.14785648432698217;0.4951;0.02139964
0.14789489858635527;0.4951;0.021390121
0.14789489858635527;0.4953;0.021370698
0.14793331284572833;0.4953;0.02136864
0.14793331284572833;0.4954;0.021364959
0.14797172710510142;0.4954;0.021337815
0.14797172710510142;0.4956;0.021317733
0.1480101413644745;0.4956;0.021306366
0.1480101413644745;0.4958;0.021276915
0.14804855562384758;0.4958;0.021259176
0.14804855562384758;0.4961;0.021221176
0.14808696988322065;0.4961;0.021214245
0.14808696988322065;0.4964;0.021184677
0.1485863552550707;0.4964;0.021079406
0.1485863552550707;0.4966;0.021054666
0.1487015980331899;0.4966;0.02103106
0.1487015980331899;0.4969;0.02098728
0.148740012292563;0.4969;0.020982314
0.148740012292563;0.497;0.020973438
0.14881684081130916;0.497;0.02095371
0.14881684081130916;0.4972;0.020921117
0.14885525507068223;0.4972;0.020919405
0.14885525507068223;0.4973;0.020903636
0.1489320835894284;0.4973;0.020848073
0.1489320835894284;0.4974;0.02084021
0.14900891210817455;0.4974;0.020835623
0.14900891210817455;0.4975;0.020821193
0.1491241548862938;0.4975;0.020804938
0.1491241548862938;0.4976;0.02078974
0.14916256914566686;0.4976;0.020763973
0.14916256914566686;0.4979;0.020750716
0.14935464044253227;0.4979;0.020689372
0.14935464044253227;0.4981;0.020652441
0.14954671173939765;0.4981;0.020613806
0.14954671173939765;0.4985;0.020545281
0.14958512599877075;0.4985;0.02052621
0.14958512599877075;0.4988;0.020507935
0.1496235402581438;0.4988;0.020500619
0.1496235402581438;0.4989;0.02049387
0.14970036877688997;0.4989;0.02047139
0.14970036877688997;0.499;0.020469613
0.14993085433312844;0.499;0.020388767
0.14993085433312844;0.4991;0.020381818
0.15035341118623233;0.4991;0.020272851
0.15035341118623233;0.4992;0.020261768
0.15046865396435158;0.4992;0.020212878
0.15046865396435158;0.4993;0.020183008
0.15050706822372464;0.4993;0.020182528
0.15050706822372464;0.4995;0.020164397
0.1505838967424708;0.4995;0.02014186
0.1505838967424708;0.4996;0.020127645
0.1506223110018439;0.4996;0.020125076
0.1506223110018439;0.4997;0.020116594
0.15073755377996312;0.4997;0.020103816
0.15073755377996312;0.4998;0.020103022
0.15081438229870928;0.4998;0.0200679
0.15081438229870928;0.5;0.020040708
0.15100645359557469;0.5;0.019917972
0.15100645359557469;0.5002;0.019868396
0.15104486785494775;0.5002;0.019865146
0.15104486785494775;0.5003;0.019860134
0.15119852489244007;0.5003;0.0198442
0.15119852489244007;0.5004;0.019835513
0.15127535341118623;0.5004;0.019819828
0.15127535341118623;0.5005;0.019806242
0.15135218192993238;0.5005;0.019804256
0.15135218192993238;0.5009;0.019768327
0.15139059618930548;0.5009;0.019758914
0.15139059618930548;0.501;0.019758051
0.1515058389674247;0.501;0.019722473
0.1515058389674247;0.5011;0.019717492
0.15177473878303627;0.5011;0.019644136
0.15177473878303627;0.5012;0.019625856
0.1518899815611555;0.5012;0.019617716
0.1518899815611555;0.5015;0.019576333
0.15192839582052858;0.5015;0.019575281
0.15192839582052858;0.5016;0.019574162
0.15212046711739396;0.5016;0.019537864
0.15212046711739396;0.5017;0.019524872
0.15227412415488628;0.5017;0.019469835
0.15227412415488628;0.5018;0.01946126
0.1524661954517517;0.5018;0.019408682
0.1524661954517517;0.5019;0.019393403
0.15258143822987094;0.5019;0.019373408
0.15258143822987094;0.5021;0.019348934
0.15269668100799016;0.5021;0.019328738
0.15269668100799016;0.5022;0.01932395
0.15273509526736326;0.5022;0.019314164
0.15273509526736326;0.5024;0.01927496
0.15292716656422864;0.5024;0.019201757
0.15292716656422864;0.5027;0.019156912
0.1530424093423479;0.5027;0.019124046
0.1530424093423479;0.5029;0.019073464
0.15308082360172096;0.5029;0.019048039
0.15308082360172096;0.5031;0.019030768
0.15311923786109405;0.5031;0.019019976
0.15311923786109405;0.5032;0.01900764
0.1531576521204671;0.5032;0.018985547
0.1531576521204671;0.5033;0.018963851
0.15327289489858636;0.5033;0.01891997
0.15327289489858636;0.5034;0.018916259
0.15331130915795943;0.5034;0.018904401
0.15331130915795943;0.5035;0.018903552
0.15350338045482484;0.5035;0.01884097
0.15350338045482484;0.5037;0.01882849
0.15365703749231716;0.5037;0.018806688
0.15365703749231716;0.5039;0.018802261
0.15377228027043638;0.5039;0.018784871
0.15377228027043638;0.5041;0.018751185
0.15381069452980947;0.5041;0.018750947
0.15381069452980947;0.5042;0.018745
0.15384910878918254;0.5042;0.018742254
0.15384910878918254;0.5044;0.018714832
0.15388752304855563;0.5044;0.01867959
0.15388752304855563;0.5047;0.018622585
0.15404118008604795;0.5047;0.018593363
0.15404118008604795;0.5048;0.018587647
0.15419483712354026;0.5048;0.018550573
0.15419483712354026;0.5049;0.018546373
0.15442532267977874;0.5049;0.01850111
0.15442532267977874;0.5051;0.018481897
0.1548478795328826;0.5051;0.018309815
0.1548478795328826;0.5052;0.01829455
0.15492470805162875;0.5052;0.018275628
0.15492470805162875;0.5053;0.0182736
0.15500153657037494;0.5053;0.018244497
0.15500153657037494;0.5054;0.018151935
0.155039950829748;0.5054;0.018150132
0.155039950829748;0.5056;0.018137954
0.15519360786724032;0.5056;0.018077584
0.15519360786724032;0.5057;0.01807214
0.15538567916410573;0.5057;0.017996583
0.15538567916410573;0.5059;0.017983355
0.1554240934234788;0.5059;0.017967403
0.1554240934234788;0.5061;0.017940454
0.15546250768285189;0.5061;0.01793887
0.15546250768285189;0.5063;0.017922115
0.15603872157344806;0.5063;0.017698618
0.15603872157344806;0.5064;0.017697921
0.15607713583282115;0.5064;0.017697271
0.15607713583282115;0.5066;0.017679
0.15611555009219422;0.5066;0.017606046
0.15611555009219422;0.5067;0.017595112
0.1561539643515673;0.5067;0.017587805
0.1561539643515673;0.5068;0.017579079
0.15619237861094037;0.5068;0.01757429
0.15619237861094037;0.5069;0.017571611
0.15626920712968653;0.5069;0.017565416
0.15626920712968653;0.507;0.01754781
0.15630762138905963;0.507;0.01754593
0.15630762138905963;0.5071;0.01752514
0.1565381069452981;0.5071;0.017500155
0.1565381069452981;0.5073;0.01748701
0.15657652120467117;0.5073;0.01748599
0.15657652120467117;0.5074;0.017483024
0.15669176398279042;0.5074;0.017458444
0.15669176398279042;0.5076;0.017453853
0.1569222495390289;0.5076;0.017353686
0.1569222495390289;0.5078;0.017337976
0.15699907805777505;0.5078;0.017309345
0.15699907805777505;0.5079;0.017305687
0.15711432083589427;0.5079;0.017282348
0.15711432083589427;0.5081;0.01723859
0.15715273509526737;0.5081;0.017237324
0.15715273509526737;0.5082;0.01722868
0.1572679778733866;0.5082;0.01721498
0.1572679778733866;0.5083;0.017211635
0.15730639213275968;0.5083;0.017202528
0.15730639213275968;0.5084;0.017196342
0.15749846342962506;0.5084;0.017156854
0.15749846342962506;0.5085;0.017144196
0.15757529194837125;0.5085;0.017127622
0.15757529194837125;0.5086;0.017114682
0.1576521204671174;0.5086;0.017108155
0.1576521204671174;0.5087;0.017102888
0.15795943454210204;0.5087;0.017045358
0.15795943454210204;0.5088;0.017041849
0.15822833435771358;0.5088;0.016973278
0.15822833435771358;0.5089;0.016973209
0.15830516287645974;0.5089;0.016950015
0.15830516287645974;0.5091;0.016937267
0.15834357713583283;0.5091;0.016922286
0.15834357713583283;0.5093;0.01690773
0.1583819913952059;0.5093;0.016906999
0.1583819913952059;0.5095;0.016898444
0.1585740626920713;0.5095;0.016877824
0.1585740626920713;0.5096;0.01686263
0.15872771972956362;0.5096;0.016809857
0.15872771972956362;0.5098;0.016790433
0.15880454824830978;0.5098;0.01674645
0.15880454824830978;0.5099;0.016745264
0.15888137676705594;0.5099;0.01673359
0.15888137676705594;0.51;0.016724361
0.15903503380454825;0.51;0.016681189
0.15903503380454825;0.5101;0.01665933
0.1591118623232944;0.5101;0.016650803
0.1591118623232944;0.5104;0.016630193
0.1593039336201598;0.5104;0.016616289
0.1593039336201598;0.5105;0.01660288
0.15953441917639827;0.5105;0.016578699
0.15953441917639827;0.5106;0.016575892
0.15961124769514443;0.5106;0.016548207
0.15961124769514443;0.5108;0.01654455
0.15968807621389058;0.5108;0.0165396
0.15968807621389058;0.511;0.016513249
0.15972649047326368;0.511;0.016510412
0.15972649047326368;0.5111;0.01649848
0.15980331899200984;0.5111;0.016484749
0.15980331899200984;0.5112;0.016478382
0.16011063306699447;0.5112;0.016371401
0.16011063306699447;0.5113;0.01636249
0.16014904732636756;0.5113;0.016344514
0.16014904732636756;0.5114;0.016341947
0.16018746158574063;0.5114;0.016339269
0.16018746158574063;0.5116;0.016325107
0.1606100184388445;0.5116;0.016235135
0.1606100184388445;0.5117;0.016220203
0.16064843269821757;0.5117;0.01620995
0.16064843269821757;0.5118;0.016205506
0.16068684695759067;0.5118;0.016193606
0.16068684695759067;0.5119;0.016191946
0.1608020897357099;0.5119;0.016160233
0.1608020897357099;0.512;0.016154842
0.16084050399508298;0.512;0.016130429
0.16084050399508298;0.5122;0.016096326
0.1609557467732022;0.5122;0.016083447
0.1609557467732022;0.5124;0.016079994
0.1609941610325753;0.5124;0.016078077
0.1609941610325753;0.5125;0.01607539
0.16110940381069452;0.5125;0.016030136
0.16110940381069452;0.5126;0.016027965
0.16118623232944068;0.5126;0.016024169
0.16118623232944068;0.5127;0.016017655
0.16122464658881377;0.5127;0.016017286
0.16122464658881377;0.5128;0.01601027
0.16126306084818684;0.5128;0.016006697
0.16126306084818684;0.513;0.01596196
0.16130147510755993;0.513;0.015957028
0.16130147510755993;0.5131;0.015951542
0.161339889366933;0.5131;0.015935618
0.161339889366933;0.5132;0.015925191
0.16145513214505225;0.5132;0.01591216
0.16145513214505225;0.5133;0.015905108
0.16157037492317147;0.5133;0.015874704
0.16157037492317147;0.5134;0.015872218
0.16164720344191763;0.5134;0.015850024
0.16164720344191763;0.5136;0.015839018
0.1617240319606638;0.5136;0.015829142
0.1617240319606638;0.5137;0.01581552
0.16183927473878304;0.5137;0.015791304
0.16183927473878304;0.5138;0.015779179
0.1619161032575292;0.5138;0.015761787
0.1619161032575292;0.5139;0.015760351
0.16195451751690226;0.5139;0.015757486
0.16195451751690226;0.5141;0.015745934
0.16199293177627536;0.5141;0.015740449
0.16199293177627536;0.5142;0.015730202
0.16206976029502151;0.5142;0.015686825
0.16206976029502151;0.5143;0.015681956
0.16218500307314074;0.5143;0.015664587
0.16218500307314074;0.5144;0.015650494
0.16233866011063305;0.5144;0.015574857
0.16233866011063305;0.5146;0.015554874
0.16249231714812537;0.5146;0.015508496
0.16249231714812537;0.5147;0.015501762
0.16264597418561771;0.5147;0.015480213
0.16264597418561771;0.5148;0.015467855
0.16268438844499078;0.5148;0.015451899
0.16268438844499078;0.515;0.015416
0.16279963122311003;0.515;0.015405961
0.16279963122311003;0.5151;0.015396873
0.1628380454824831;0.5151;0.015394593
0.1628380454824831;0.5153;0.015367101
0.1628764597418562;0.5153;0.015366172
0.1628764597418562;0.5154;0.015361675
0.16295328826060235;0.5154;0.015351784
0.16295328826060235;0.5155;0.015343095
0.1629917025199754;0.5155;0.01534179
0.1629917025199754;0.5156;0.015328976
0.16306853103872157;0.5156;0.015308842
0.16306853103872157;0.5157;0.015296075
0.16310694529809466;0.5157;0.015289852
0.16310694529809466;0.516;0.015231826
0.16349108789182545;0.516;0.0151711395
0.16349108789182545;0.5162;0.015130864
0.16360633066994468;0.5162;0.015126193
0.16360633066994468;0.5163;0.015119655
0.16368315918869084;0.5163;0.015108028
0.16368315918869084;0.5164;0.015100993
0.16372157344806393;0.5164;0.015096533
0.16372157344806393;0.5165;0.015084572
0.16383681622618315;0.5165;0.015066489
0.16383681622618315;0.5167;0.015061794
0.16418254456054088;0.5167;0.01496619
0.16418254456054088;0.5168;0.014956774
0.1642977873386601;0.5168;0.014918682
0.1642977873386601;0.517;0.014904211
0.16445144437615242;0.517;0.014893774
0.16445144437615242;0.5171;0.014886659
0.1644898586355255;0.5171;0.014883807
0.1644898586355255;0.5173;0.014846879
0.16456668715427167;0.5173;0.014823456
0.16456668715427167;0.5175;0.01481586
0.16460510141364473;0.5175;0.014809234
0.16460510141364473;0.5176;0.014806708
0.16464351567301783;0.5176;0.014801311
0.16464351567301783;0.5178;0.014778652
0.1646819299323909;0.5178;0.014760369
0.1646819299323909;0.5179;0.014750257
0.16479717271051014;0.5179;0.014705383
0.16479717271051014;0.518;0.014699904
0.16510448678549478;0.518;0.014614992
0.16510448678549478;0.5181;0.014611144
0.16514290104486787;0.5181;0.014597587
0.16514290104486787;0.5183;0.01458873
0.16518131530424093;0.5183;0.014571499
0.16518131530424093;0.5184;0.014571472
0.16521972956361403;0.5184;0.014570903
0.16521972956361403;0.5185;0.014566252
0.16537338660110634;0.5185;0.014549661
0.16537338660110634;0.5186;0.014546202
0.1654118008604794;0.5186;0.014537446
0.1654118008604794;0.5188;0.014527775
0.16556545789797172;0.5188;0.014512727
0.16556545789797172;0.5189;0.014497359
0.16564228641671788;0.5189;0.014484819
0.16564228641671788;0.519;0.01448236
0.16575752919483713;0.519;0.0144597
0.16575752919483713;0.5193;0.014440432
0.1657959434542102;0.5193;0.014432543
0.1657959434542102;0.5195;0.014431518
0.166180086047941;0.5195;0.014373814
0.166180086047941;0.5196;0.0143617205
0.16621850030731408;0.5196;0.014343822
0.16621850030731408;0.52;0.0143077625
0.16641057160417946;0.52;0.014230895
0.16641057160417946;0.5202;0.014221899
0.16644898586355256;0.5202;0.014220688
0.16644898586355256;0.5204;0.014215028
0.16660264290104487;0.5204;0.014185846
0.16660264290104487;0.5206;0.014147956
0.16664105716041794;0.5206;0.01414707
0.16664105716041794;0.5207;0.01414516
0.16667947141979103;0.5207;0.014135669
0.16667947141979103;0.5208;0.01412802
0.1667178856791641;0.5208;0.014126166
0.1667178856791641;0.521;0.014094772
0.16679471419791025;0.521;0.0140822
0.16679471419791025;0.5212;0.014079323
0.16683312845728335;0.5212;0.014079302
0.16683312845728335;0.5213;0.014073067
0.1669099569760295;0.5213;0.014068045
0.1669099569760295;0.5214;0.014060736
0.16702519975414873;0.5214;0.014038304
0.16702519975414873;0.5215;0.014029993
0.1671020282728949;0.5215;0.0140118385
0.1671020282728949;0.5216;0.013995007
0.16717885679164105;0.5216;0.013984639
0.16717885679164105;0.5217;0.013982556
0.1672940995697603;0.5217;0.013954077
0.1672940995697603;0.5218;0.013948249
0.1674477566072526;0.5218;0.013923051
0.1674477566072526;0.522;0.01392115
0.16760141364474493;0.522;0.01389419
0.16760141364474493;0.5224;0.013843495
0.16779348494161034;0.5224;0.013819444
0.16779348494161034;0.5225;0.013810218
0.1678703134603565;0.5225;0.013797736
0.1678703134603565;0.5226;0.013795724
0.16794714197910265;0.5226;0.01377245
0.16794714197910265;0.5227;0.013765993
0.16798555623847572;0.5227;0.013764485
0.16798555623847572;0.5228;0.013757918
0.1682544560540873;0.5228;0.0136875175
0.1682544560540873;0.5231;0.013677245
0.16829287031346035;0.5231;0.013657407
0.16829287031346035;0.5234;0.013625329
0.16833128457283345;0.5234;0.0136156585
0.16833128457283345;0.5235;0.013610466
0.1683696988322065;0.5235;0.013609009
0.1683696988322065;0.5237;0.013587537
0.16848494161032576;0.5237;0.01357052
0.16848494161032576;0.5239;0.013559807
0.16856177012907192;0.5239;0.0135502815
0.16856177012907192;0.5241;0.013549047
0.16860018438844498;0.5241;0.013505338
0.16860018438844498;0.5243;0.013479182
0.1687538414259373;0.5243;0.013460621
0.1687538414259373;0.5244;0.013456269
0.1687922556853104;0.5244;0.01345537
0.1687922556853104;0.5245;0.013441174
0.16886908420405655;0.5245;0.013435696
0.16886908420405655;0.5246;0.013433043
0.16890749846342962;0.5246;0.013425996
0.16890749846342962;0.5247;0.013409501
0.16906115550092193;0.5247;0.013374243
0.16906115550092193;0.5248;0.013369478
0.16909956976029503;0.5248;0.013368391
0.16909956976029503;0.5249;0.0133680515
0.1691379840196681;0.5249;0.013365626
0.1691379840196681;0.5251;0.013359723
0.16917639827904118;0.5251;0.013358741
0.16917639827904118;0.5252;0.013351865
0.16921481253841425;0.5252;0.013349855
0.16921481253841425;0.5253;0.013348082
0.1692916410571604;0.5253;0.013322154
0.1692916410571604;0.5256;0.013305444
0.1693300553165335;0.5256;0.013304726
0.1693300553165335;0.5257;0.013304324
0.16944529809465272;0.5257;0.013263668
0.16944529809465272;0.5258;0.013262979
0.16982944068838352;0.5258;0.013230042
0.16982944068838352;0.5259;0.013215336
0.17005992624462202;0.5259;0.013139997
0.17005992624462202;0.526;0.013137309
0.17017516902274124;0.526;0.01312171
0.17017516902274124;0.5263;0.013114629
0.1702904118008605;0.5263;0.013067427
0.1702904118008605;0.5264;0.013063838
0.17032882606023356;0.5264;0.013049203
0.17032882606023356;0.5266;0.013042764
0.1704440688383528;0.5266;0.013019439
0.1704440688383528;0.5268;0.013007813
0.17052089735709897;0.5268;0.013001357
0.17052089735709897;0.527;0.012978144
0.1706361401352182;0.527;0.012964127
0.1706361401352182;0.5271;0.012955664
0.17067455439459128;0.5271;0.012949283
0.17067455439459128;0.5272;0.012948656
0.17094345421020282;0.5272;0.01289099
0.17094345421020282;0.5273;0.012890732
0.17105869698832207;0.5273;0.012872318
0.17105869698832207;0.5276;0.012858687
0.17113552550706823;0.5276;0.012844395
0.17113552550706823;0.5278;0.012815295
0.1713660110633067;0.5278;0.012755485
0.1713660110633067;0.528;0.012725166
0.17148125384142593;0.528;0.012718262
0.17148125384142593;0.5282;0.012715145
0.1717501536570375;0.5282;0.012682238
0.1717501536570375;0.5283;0.012679958
0.17178856791641056;0.5283;0.012673942
0.17178856791641056;0.5284;0.012670931
0.1720958819913952;0.5284;0.012625411
0.1720958819913952;0.5285;0.012605788
0.1721342962507683;0.5285;0.012589017
0.1721342962507683;0.5286;0.012586821
0.17217271051014135;0.5286;0.012585725
0.17217271051014135;0.5287;0.012556869
0.17221112476951445;0.5287;0.012546706
0.17221112476951445;0.5289;0.012543928
0.1722495390288875;0.5289;0.012539806
0.1722495390288875;0.5291;0.012509715
0.17236478180700676;0.5291;0.0125054335
0.17236478180700676;0.5293;0.012497913
0.17248002458512599;0.5293;0.012475283
0.17248002458512599;0.5295;0.012458559
0.17251843884449908;0.5295;0.012457075
0.17251843884449908;0.5297;0.01244793
0.17274892440073755;0.5297;0.012414965
0.17274892440073755;0.5301;0.01238847
0.1728257529194837;0.5301;0.012381685
0.1728257529194837;0.5302;0.012378228
0.1728641671788568;0.5302;0.012374248
0.1728641671788568;0.5304;0.0123570785
0.17297940995697603;0.5304;0.012339186
0.17297940995697603;0.5305;0.01232712
0.17301782421634912;0.5305;0.012325685
0.17301782421634912;0.5306;0.0123234475
0.1732098955132145;0.5306;0.012299644
0.1732098955132145;0.5308;0.012276598
0.17336355255070682;0.5308;0.012259525
0.17336355255070682;0.5309;0.012255528
0.17347879532882607;0.5309;0.012226087
0.17347879532882607;0.531;0.0122238435
0.17401659496004918;0.531;0.012072887
0.17401659496004918;0.5312;0.012066945
0.17420866625691456;0.5312;0.012044724
0.17420866625691456;0.5313;0.012035923
0.17436232329440687;0.5313;0.0120101245
0.17436232329440687;0.5314;0.012006191
0.17443915181315303;0.5314;0.01199937
0.17443915181315303;0.5315;0.011993538
0.1745159803318992;0.5315;0.011980253
0.1745159803318992;0.5318;0.011971754
0.17455439459127228;0.5318;0.011946935
0.17455439459127228;0.5322;0.011934644
0.17459280885064535;0.5322;0.011922125
0.17459280885064535;0.5323;0.011920643
0.17463122311001844;0.5323;0.011905153
0.17463122311001844;0.5324;0.01190262
0.1747080516287646;0.5324;0.011893412
0.1747080516287646;0.5325;0.011892287
0.17474646588813766;0.5325;0.011892285
0.17474646588813766;0.5326;0.0118774185
0.17497695144437614;0.5326;0.011823598
0.17497695144437614;0.5327;0.011820079
0.17513060848186848;0.5327;0.011789632
0.17513060848186848;0.5328;0.011783704
0.17536109403810696;0.5328;0.011748208
0.17536109403810696;0.5329;0.011720442
0.17543792255685312;0.5329;0.011710246
0.17543792255685312;0.5332;0.011693072
0.17547633681622618;0.5332;0.011689521
0.17547633681622618;0.5333;0.0116725555
0.17555316533497234;0.5333;0.011647985
0.17555316533497234;0.5334;0.011646193
0.1756684081130916;0.5334;0.011620905
0.1756684081130916;0.5335;0.011620209
0.17574523663183775;0.5335;0.011614174
0.17574523663183775;0.5336;0.011608263
0.1757836508912108;0.5336;0.011608073
0.1757836508912108;0.5338;0.011600227
0.1758220651505839;0.5338;0.011593324
0.1758220651505839;0.534;0.0115913255
0.17586047940995697;0.534;0.0115876505
0.17586047940995697;0.5341;0.011586905
0.17589889366933006;0.5341;0.011575208
0.17589889366933006;0.5342;0.011574306
0.17609096496619545;0.5342;0.011515468
0.17609096496619545;0.5343;0.011514812
0.17624462200368776;0.5343;0.011474849
0.17624462200368776;0.5344;0.011464153
0.17643669330055317;0.5344;0.011436328
0.17643669330055317;0.5345;0.011427628
0.1765519360786724;0.5345;0.011405579
0.1765519360786724;0.5348;0.011393478
0.17666717885679165;0.5348;0.011375818
0.17666717885679165;0.5349;0.011374803
0.17682083589428396;0.5349;0.011329246
0.17682083589428396;0.5351;0.01132222
0.17693607867240319;0.5351;0.011307671
0.17693607867240319;0.5352;0.011289188
0.17697449293177628;0.5352;0.011283432
0.17697449293177628;0.5356;0.011262779
0.17701290719114934;0.5356;0.011256757
0.17701290719114934;0.5357;0.011256385
0.17716656422864166;0.5357;0.011240836
0.17716656422864166;0.5358;0.011237407
0.1772818070067609;0.5358;0.011231212
0.1772818070067609;0.5359;0.011230537
0.17732022126613398;0.5359;0.011209682
0.17732022126613398;0.536;0.011204097
0.17739704978488013;0.536;0.0111933835
0.17739704978488013;0.5361;0.011185792
0.1774738783036263;0.5361;0.011181417
0.1774738783036263;0.5362;0.011180651
0.17755070682237248;0.5362;0.011169248
0.17755070682237248;0.5364;0.011163788
0.17762753534111864;0.5364;0.011148923
0.17762753534111864;0.5366;0.011134296
0.17789643515673018;0.5366;0.011090474
0.17789643515673018;0.5367;0.011088254
0.17797326367547633;0.5367;0.01107522
0.17797326367547633;0.5368;0.011069935
0.17801167793484943;0.5368;0.011068212
0.17801167793484943;0.5369;0.011047754
0.1782037492317148;0.5369;0.01101337
0.1782037492317148;0.5371;0.010985068
0.1782421634910879;0.5371;0.010980772
0.1782421634910879;0.5372;0.010977482
0.17839582052858022;0.5372;0.0109578585
0.17839582052858022;0.5373;0.010957265
0.17866472034419176;0.5373;0.010929691
0.17866472034419176;0.5374;0.010927865
0.17874154886293792;0.5374;0.0109128505
0.17874154886293792;0.5376;0.010890634
0.178779963122311;0.5376;0.010888294
0.178779963122311;0.5378;0.010877952
0.17885679164105717;0.5378;0.010868802
0.17885679164105717;0.538;0.010861473
0.17901044867854948;0.538;0.010835059
0.17901044867854948;0.5383;0.010807679
0.17920251997541486;0.5383;0.010777153
0.17920251997541486;0.5384;0.010773135
0.17924093423478796;0.5384;0.010765464
0.17924093423478796;0.5387;0.010728247
0.17935617701290718;0.5387;0.010709724
0.17935617701290718;0.5388;0.01070289
0.17939459127228027;0.5388;0.010686028
0.17939459127228027;0.5389;0.010684913
0.17943300553165334;0.5389;0.0106844865
0.17943300553165334;0.5391;0.010681115
0.17962507682851875;0.5391;0.010645786
0.17962507682851875;0.5393;0.010643923
0.1796634910878918;0.5393;0.010636774
0.1796634910878918;0.5394;0.010624652
0.17977873386601106;0.5394;0.010600036
0.17977873386601106;0.5397;0.01059295
0.17985556238475722;0.5397;0.010582464
0.17985556238475722;0.5399;0.0105757015
0.1801244622003688;0.5399;0.010546373
0.1801244622003688;0.54;0.010538692
0.18016287645974186;0.54;0.010537873
0.18016287645974186;0.5401;0.010534809
0.180239704978488;0.5401;0.010515949
0.180239704978488;0.5402;0.0105152065
0.1802781192378611;0.5402;0.010514845
0.1802781192378611;0.5403;0.010514765
0.18031653349723417;0.5403;0.010511623
0.18031653349723417;0.5404;0.010498385
0.1804701905347265;0.5404;0.010486736
0.1804701905347265;0.5405;0.010479463
0.18050860479409958;0.5405;0.01047908
0.18050860479409958;0.5409;0.010471203
0.18058543331284574;0.5409;0.010465468
0.18058543331284574;0.541;0.010457319
0.1806238475722188;0.541;0.010444078
0.1806238475722188;0.5411;0.01044261
0.18077750460971112;0.5411;0.010415005
0.18077750460971112;0.5412;0.010411002
0.18093116164720344;0.5412;0.01039709
0.18093116164720344;0.5413;0.010394942
0.1810464044253227;0.5413;0.010383161
0.1810464044253227;0.5415;0.010373931
0.18112323294406885;0.5415;0.010359813
0.18112323294406885;0.5416;0.010358644
0.181200061462815;0.5416;0.010348952
0.181200061462815;0.5417;0.01033715
0.18123847572218807;0.5417;0.010328275
0.18123847572218807;0.5421;0.010312064
0.18135371850030732;0.5421;0.010302399
0.18135371850030732;0.5423;0.010297659
0.18139213275968039;0.5423;0.010295949
0.18139213275968039;0.5424;0.010293892
0.18162261831591886;0.5424;0.010265875
0.18162261831591886;0.5426;0.010254727
0.1817378610940381;0.5426;0.010214418
0.1817378610940381;0.5427;0.010213789
0.1820835894283958;0.5427;0.010170536
0.1820835894283958;0.5428;0.0101617025
0.18223724646588813;0.5428;0.010133442
0.18223724646588813;0.5431;0.010100996
0.18235248924400738;0.5431;0.010093924
0.18235248924400738;0.5432;0.0100804325
0.18239090350338044;0.5432;0.010079273
0.18239090350338044;0.5433;0.010074147
0.1824677320221266;0.5433;0.010059384
0.1824677320221266;0.5434;0.01004575
0.18277504609711126;0.5434;0.009967611
0.18277504609711126;0.5435;0.009960573
0.1830439459127228;0.5435;0.00994181
0.1830439459127228;0.5436;0.0099359425
0.1830823601720959;0.5436;0.0099324025
0.1830823601720959;0.5439;0.009924208
0.18319760295021512;0.5439;0.009917026
0.18319760295021512;0.544;0.009909091
0.18346650276582668;0.544;0.009863018
0.18346650276582668;0.5441;0.009859354
0.18350491702519975;0.5441;0.009856415
0.18350491702519975;0.5443;0.009845917
0.1835817455439459;0.5443;0.009835728
0.1835817455439459;0.5444;0.009833087
0.183620159803319;0.5444;0.009808766
0.183620159803319;0.5447;0.009798414
0.18377381684081132;0.5447;0.009778523
0.18377381684081132;0.5448;0.009772693
0.18388905961893054;0.5448;0.009763462
0.18388905961893054;0.545;0.009755493
0.1839658881376767;0.545;0.009752156
0.1839658881376767;0.5452;0.00974845
0.18404271665642286;0.5452;0.009743635
0.18404271665642286;0.5453;0.009735177
0.18419637369391517;0.5453;0.00970844
0.18419637369391517;0.5454;0.009694091
0.18438844499078058;0.5454;0.009670377
0.18438844499078058;0.5455;0.009664146
0.1845036877688998;0.5455;0.009654109
0.1845036877688998;0.5456;0.009653892
0.18461893054701906;0.5456;0.009641329
0.18461893054701906;0.5457;0.0096404385
0.18473417332513828;0.5457;0.009619675
0.18473417332513828;0.5458;0.009618058
0.18496465888137675;0.5458;0.009592964
0.18496465888137675;0.546;0.009590412
0.18542562999385373;0.546;0.009534357
0.18542562999385373;0.5461;0.009532261
0.1854640442532268;0.5461;0.009525918
0.1854640442532268;0.5462;0.009520875
0.1855024585125999;0.5462;0.009516809
0.1855024585125999;0.5464;0.00948584
0.18573294406883836;0.5464;0.009465733
0.18573294406883836;0.5465;0.009458595
0.18592501536570374;0.5465;0.0094444575
0.18592501536570374;0.5466;0.009440873
0.1860018438844499;0.5466;0.009439421
0.1860018438844499;0.5467;0.009437491
0.18607867240319606;0.5467;0.009427019
0.18607867240319606;0.5468;0.00942647
0.18611708666256915;0.5468;0.009422135
0.18611708666256915;0.5469;0.009420926
0.18630915795943453;0.5469;0.009387719
0.18630915795943453;0.547;0.009387165
0.18634757221880763;0.547;0.009384976
0.18634757221880763;0.5471;0.009382522
0.18642440073755379;0.5471;0.0093792975
0.18642440073755379;0.5473;0.009368345
0.18650122925629994;0.5473;0.009363153
0.18650122925629994;0.5475;0.0093546985
0.186539643515673;0.5475;0.009353771
0.186539643515673;0.5476;0.009340859
0.18677012907191148;0.5476;0.009310328
0.18677012907191148;0.5477;0.009305902
0.18680854333128458;0.5477;0.009303627
0.18680854333128458;0.5479;0.009283371
0.18684695759065764;0.5479;0.009278489
0.18684695759065764;0.548;0.009269206
0.1869237861094038;0.548;0.009266312
0.1869237861094038;0.5481;0.009259626
0.18703902888752305;0.5481;0.009252087
0.18703902888752305;0.5482;0.00924616
0.18723110018438843;0.5482;0.009223525
0.18723110018438843;0.5483;0.009221218
0.18742317148125384;0.5483;0.009193065
0.18742317148125384;0.5485;0.009180331
0.18765365703749232;0.5485;0.009160254
0.18765365703749232;0.5486;0.009156283
0.18773048555623847;0.5486;0.00914697
0.18773048555623847;0.5488;0.009146161
0.18776889981561157;0.5488;0.009145569
0.18776889981561157;0.5489;0.00914219
0.18780731407498463;0.5489;0.0091382945
0.18780731407498463;0.5494;0.009109036
0.1880762138905962;0.5494;0.009066904
0.1880762138905962;0.5496;0.009062785
0.18815304240934236;0.5496;0.009047443
0.18815304240934236;0.5497;0.009045734
0.18819145666871542;0.5497;0.0090423
0.18819145666871542;0.5498;0.00904058
0.18838352796558083;0.5498;0.009027673
0.18838352796558083;0.55;0.009027102
0.1888060848186847;0.55;0.008992415
0.1888060848186847;0.5501;0.008988083
0.18884449907805778;0.5501;0.00897833
0.18884449907805778;0.5502;0.008977408
0.18911339889366932;0.5502;0.0089474395
0.18911339889366932;0.5503;0.008932193
0.18957437000614627;0.5503;0.008858388
0.18957437000614627;0.5506;0.00885278
0.18968961278426552;0.5506;0.008834419
0.18968961278426552;0.5507;0.008829684
0.18980485556238474;0.5507;0.008810831
0.18980485556238474;0.5511;0.008786245
0.18984326982175784;0.5511;0.008783323
0.18984326982175784;0.5512;0.008776793
0.18999692685925015;0.5512;0.008758669
0.18999692685925015;0.5513;0.008758425
0.19018899815611556;0.5513;0.0087309815
0.19018899815611556;0.5514;0.008727482
0.19022741241548863;0.5514;0.008717468
0.19022741241548863;0.5515;0.008715474
0.19026582667486172;0.5515;0.008715088
0.19026582667486172;0.5517;0.008704214
0.1903042409342348;0.5517;0.008704063
0.1903042409342348;0.5518;0.008702828
0.19038106945298094;0.5518;0.008694276
0.19038106945298094;0.5519;0.008689739
0.19041948371235404;0.5519;0.008682251
0.19041948371235404;0.552;0.008681439
0.19057314074984635;0.552;0.008668828
0.19057314074984635;0.5521;0.00866173
0.19076521204671174;0.5521;0.008641639
0.19076521204671174;0.5522;0.00863138
0.19095728334357714;0.5522;0.008609936
0.19095728334357714;0.5523;0.008605293
0.1909956976029502;0.5523;0.008602934
0.1909956976029502;0.5525;0.008591199
0.19107252612169637;0.5525;0.008587446
0.19107252612169637;0.5526;0.008586899
0.19118776889981562;0.5526;0.008562108
0.19118776889981562;0.5528;0.008552676
0.19145666871542716;0.5528;0.008524943
0.19145666871542716;0.5529;0.008522785
0.1917639827904118;0.5529;0.008489458
0.1917639827904118;0.5531;0.0084764445
0.1919176398279041;0.5531;0.008461859
0.1919176398279041;0.5532;0.008459734
0.1919560540872772;0.5532;0.0084569445
0.1919560540872772;0.5533;0.008447888
0.19199446834665027;0.5533;0.008447662
0.19199446834665027;0.5535;0.008437434
0.19203288260602336;0.5535;0.008437004
0.19203288260602336;0.5536;0.008431237
0.19207129686539642;0.5536;0.0084288055
0.19207129686539642;0.5537;0.008427019
0.19214812538414258;0.5537;0.008421061
0.19214812538414258;0.5538;0.008418398
0.19237861094038106;0.5538;0.008387434
0.19237861094038106;0.5539;0.008383171
0.19245543945912721;0.5539;0.008379355
0.19245543945912721;0.5542;0.008358302
0.19299323909035035;0.5542;0.008302131
0.19299323909035035;0.5544;0.008296013
0.1930700676090965;0.5544;0.00829144
0.1930700676090965;0.5545;0.008283641
0.19330055316533498;0.5545;0.008263975
0.19330055316533498;0.5546;0.008255502
0.1934157959434542;0.5546;0.008243093
0.1934157959434542;0.5548;0.008236961
0.19349262446220036;0.5548;0.008232601
0.19349262446220036;0.5549;0.008231543
0.19353103872157346;0.5549;0.008214004
0.19353103872157346;0.555;0.008207601
0.19364628149969268;0.555;0.008194309
0.19364628149969268;0.5551;0.008191366
0.1938383527965581;0.5551;0.008175997
0.1938383527965581;0.5555;0.008169913
0.1939535955746773;0.5555;0.008156807
0.1939535955746773;0.5556;0.00815469
0.1939920098340504;0.5556;0.008154505
0.1939920098340504;0.5557;0.0081536
0.1941840811309158;0.5557;0.008132748
0.1941840811309158;0.5558;0.008127253
0.19429932390903504;0.5558;0.008097372
0.19429932390903504;0.5559;0.008097139
0.1943761524277812;0.5559;0.0080919685
0.1943761524277812;0.556;0.008079765
0.19445298094652735;0.556;0.00807525
0.19445298094652735;0.5562;0.008071971
0.19456822372464658;0.5562;0.008050856
0.19456822372464658;0.5565;0.008021739
0.1947218807621389;0.5565;0.008016252
0.1947218807621389;0.5567;0.008013132
0.19479870928088505;0.5567;0.00799533
0.19479870928088505;0.5568;0.007993542
0.1948755377996312;0.5568;0.007977128
0.1948755377996312;0.5569;0.007975661
0.19518285187461587;0.5569;0.007951664
0.19518285187461587;0.557;0.007932007
0.1953365089121082;0.557;0.007918538
0.1953365089121082;0.5571;0.007908344
0.19541333743085434;0.5571;0.007899634
0.19541333743085434;0.5572;0.007889066
0.19556699446834666;0.5572;0.007877994
0.19556699446834666;0.5576;0.007856018
0.19560540872771973;0.5576;0.007850068
0.19560540872771973;0.5577;0.007844707
0.19579748002458514;0.5577;0.007820485
0.19579748002458514;0.5579;0.007813715
0.19606637984019668;0.5579;0.007778683
0.19606637984019668;0.558;0.0077746613
0.1964121081745544;0.558;0.0077528437
0.1964121081745544;0.5581;0.007751438
0.19645052243392747;0.5581;0.007749082
0.19645052243392747;0.5582;0.007741928
0.19656576521204672;0.5582;0.007724898
0.19656576521204672;0.5583;0.007722346
0.19660417947141978;0.5583;0.007720213
0.19660417947141978;0.5584;0.007719518
0.1967578365089121;0.5584;0.0077061644
0.1967578365089121;0.5585;0.0077015245
0.19706515058389673;0.5585;0.0076634437
0.19706515058389673;0.5589;0.0076583284
0.1971419791026429;0.5589;0.0076543866
0.1971419791026429;0.559;0.007653823
0.19718039336201598;0.559;0.007648967
0.19718039336201598;0.5591;0.0076488326
0.19725722188076214;0.5591;0.0076451306
0.19725722188076214;0.5592;0.0076441998
0.1972956361401352;0.5592;0.007643196
0.1972956361401352;0.5593;0.007640471
0.1973340503995083;0.5593;0.0076393727
0.1973340503995083;0.5594;0.00763855
0.19744929317762752;0.5594;0.0076311184
0.19744929317762752;0.5595;0.0076224096
0.19748770743700061;0.5595;0.0076198685
0.19748770743700061;0.5597;0.0076176403
0.19756453595574677;0.5597;0.0076140594
0.19756453595574677;0.5598;0.007608628
0.19767977873386602;0.5598;0.0076014427
0.19767977873386602;0.5599;0.0075996537
0.19810233558696988;0.5599;0.007558471
0.19810233558696988;0.56;0.007557545
0.19821757836508913;0.56;0.007547014
0.19821757836508913;0.5601;0.0075424155
0.1984096496619545;0.5601;0.0075364164
0.1984096496619545;0.5602;0.0075347004
0.1984480639213276;0.5602;0.0075337267
0.1984480639213276;0.5604;0.0075205574
0.19848647818070067;0.5604;0.0075146607
0.19848647818070067;0.5605;0.0075144973
0.19871696373693915;0.5605;0.007491829
0.19871696373693915;0.5606;0.007487343
0.19875537799631224;0.5606;0.0074793654
0.19875537799631224;0.5607;0.0074739256
0.1987937922556853;0.5607;0.00746319
0.1987937922556853;0.5608;0.00746315
0.1988322065150584;0.5608;0.0074585993
0.1988322065150584;0.5609;0.00745785
0.19887062077443146;0.5609;0.007448698
0.19887062077443146;0.561;0.007447879
0.19902427781192378;0.561;0.0074405735
0.19902427781192378;0.5611;0.0074319458
0.1992163491087892;0.5611;0.0074089384
0.1992163491087892;0.5612;0.007401766
0.1997157344806392;0.5612;0.007336486
0.1997157344806392;0.5613;0.0073350063
0.1997541487400123;0.5613;0.0073258546
0.1997541487400123;0.5614;0.0073242383
0.20002304855562386;0.5614;0.0073058093
0.20002304855562386;0.5615;0.0072986353
0.20009987707437002;0.5615;0.007295485
0.20009987707437002;0.5617;0.007292029
0.20017670559311618;0.5617;0.0072874855
0.20017670559311618;0.5621;0.0072734575
0.20021511985248924;0.5621;0.0072728707
0.20021511985248924;0.5622;0.0072714738
0.2002919483712354;0.5622;0.0072535872
0.2002919483712354;0.5624;0.007245955
0.20044560540872772;0.5624;0.0072415695
0.20044560540872772;0.5625;0.0072414093
0.20059926244622003;0.5625;0.007220703
0.20059926244622003;0.5626;0.007219278
0.20063767670559313;0.5626;0.0072066053
0.20063767670559313;0.5627;0.007206051
0.20075291948371235;0.5627;0.007179314
0.20075291948371235;0.5628;0.007175384
0.20079133374308544;0.5628;0.007160509
0.20079133374308544;0.5629;0.0071547683
0.20090657652120467;0.5629;0.007150765
0.20090657652120467;0.563;0.007148501
0.20132913337430855;0.563;0.007112652
0.20132913337430855;0.5632;0.00709971
0.20136754763368162;0.5632;0.0070991665
0.20136754763368162;0.5633;0.007099138
0.2014059618930547;0.5633;0.007095553
0.2014059618930547;0.5634;0.007090766
0.20152120467117393;0.5634;0.0070843142
0.20152120467117393;0.5635;0.007078949
0.20163644744929318;0.5635;0.007069185
0.20163644744929318;0.5636;0.0070676636
0.20167486170866625;0.5636;0.007066277
0.20167486170866625;0.5637;0.007062925
0.2017516902274124;0.5637;0.007058979
0.2017516902274124;0.5638;0.007057449
0.20182851874615856;0.5638;0.0070492155
0.20182851874615856;0.5639;0.0070478898
0.20186693300553166;0.5639;0.007046638
0.20186693300553166;0.564;0.007039614
0.20198217578365088;0.564;0.007030269
0.20198217578365088;0.5641;0.0070299814
0.2021742470805163;0.5641;0.007006822
0.2021742470805163;0.5642;0.0070058294
0.20225107559926245;0.5642;0.0070014666
0.20225107559926245;0.5643;0.0069971206
0.2022894898586355;0.5643;0.006992883
0.2022894898586355;0.5644;0.006985234
0.2023279041180086;0.5644;0.006984098
0.2023279041180086;0.5645;0.006980305
0.20236631837738167;0.5645;0.006977856
0.20236631837738167;0.5646;0.006975162
0.20240473263675476;0.5646;0.0069716736
0.20240473263675476;0.5647;0.0069666905
0.20255838967424708;0.5647;0.006955493
0.20255838967424708;0.5648;0.00694872
0.2027120467117394;0.5648;0.006944548
0.2027120467117394;0.5649;0.0069406824
0.2028657037492317;0.5649;0.006937282
0.2028657037492317;0.565;0.0069350125
0.2029041180086048;0.565;0.0069339126
0.2029041180086048;0.5652;0.0069258064
0.20305777504609712;0.5652;0.006909538
0.20305777504609712;0.5654;0.006906252
0.20321143208358944;0.5654;0.006882037
0.20321143208358944;0.5656;0.0068814275
0.20332667486170866;0.5656;0.006870298
0.20332667486170866;0.5657;0.0068650087
0.20340350338045482;0.5657;0.0068494882
0.20340350338045482;0.5658;0.0068485797
0.20359557467732023;0.5658;0.006835538
0.20359557467732023;0.5659;0.0068324627
0.2037876459741856;0.5659;0.006811496
0.2037876459741856;0.566;0.0068058977
0.20397971727105102;0.566;0.006790305
0.20397971727105102;0.5661;0.006787041
0.20401813153042408;0.5661;0.006786841
0.20401813153042408;0.5662;0.0067858254
0.20413337430854334;0.5662;0.0067709084
0.20413337430854334;0.5664;0.0067621996
0.20440227412415488;0.5664;0.0067362795
0.20440227412415488;0.5666;0.0067296284
0.20447910264290103;0.5666;0.0067276745
0.20447910264290103;0.5667;0.006724516
0.20459434542102028;0.5667;0.0067149815
0.20459434542102028;0.5669;0.006712117
0.2047095881991395;0.5669;0.0067011104
0.2047095881991395;0.567;0.006695771
0.20505531653349723;0.567;0.006656031
0.20505531653349723;0.5671;0.006655908
0.20540104486785496;0.5671;0.0066211787
0.20540104486785496;0.5672;0.006618874
0.20551628764597418;0.5672;0.0066096913
0.20551628764597418;0.5675;0.0066061914
0.20555470190534728;0.5675;0.006601105
0.20555470190534728;0.5677;0.0065969964
0.20559311616472034;0.5677;0.0065950197
0.20559311616472034;0.5678;0.0065944614
0.20578518746158575;0.5678;0.0065776496
0.20578518746158575;0.568;0.0065773632
0.2058620159803319;0.568;0.006567969
0.2058620159803319;0.5681;0.006565265
0.20597725875845113;0.5681;0.0065587866
0.20597725875845113;0.5682;0.006555561
0.20601567301782422;0.5682;0.006555117
0.20601567301782422;0.5683;0.006553739
0.20609250153657038;0.5683;0.006550581
0.20609250153657038;0.5684;0.006549225
0.20628457283343576;0.5684;0.0065413476
0.20628457283343576;0.5686;0.006533266
0.20639981561155502;0.5686;0.006522533
0.20639981561155502;0.5688;0.006519868
0.20655347264904733;0.5688;0.0065009412
0.20655347264904733;0.5689;0.0064938823
0.20666871542716655;0.5689;0.0064830123
0.20666871542716655;0.569;0.0064820494
0.20720651505838966;0.569;0.006448599
0.20720651505838966;0.5691;0.006448124
0.2073217578365089;0.5691;0.006439117
0.2073217578365089;0.5692;0.006437822
0.2075522433927474;0.5692;0.006431226
0.2075522433927474;0.5693;0.006424964
0.20762907191149355;0.5693;0.006414437
0.20762907191149355;0.5694;0.0064142128
0.20782114320835895;0.5694;0.00638772
0.20782114320835895;0.5695;0.006387245
0.20801321450522434;0.5695;0.006382879
0.20801321450522434;0.5696;0.0063826945
0.20832052858020897;0.5696;0.0063493
0.20832052858020897;0.5697;0.0063458104
0.20855101413644744;0.5697;0.0063323365
0.20855101413644744;0.5698;0.006329729
0.2086278426551936;0.5698;0.006325481
0.2086278426551936;0.57;0.0063238903
0.20870467117393976;0.57;0.0063188234
0.20870467117393976;0.5701;0.0063183107
0.20874308543331285;0.5701;0.006314391
0.20874308543331285;0.5702;0.0063137063
0.20878149969268592;0.5702;0.0063111885
0.20878149969268592;0.5703;0.00631092
0.208819913952059;0.5703;0.006310628
0.208819913952059;0.5704;0.0063104792
0.20885832821143208;0.5704;0.0063066706
0.20885832821143208;0.5705;0.0062955893
0.20908881376767055;0.5705;0.006274004
0.20908881376767055;0.5706;0.0062713427
0.20912722802704364;0.5706;0.0062697646
0.20912722802704364;0.5707;0.006268357
0.20928088506453596;0.5707;0.0062480066
0.20928088506453596;0.5708;0.0062460857
0.20939612784265518;0.5708;0.0062398375
0.20939612784265518;0.5709;0.0062363856
0.20962661339889366;0.5709;0.0062257163
0.20962661339889366;0.571;0.006219168
0.20966502765826675;0.571;0.006217852
0.20966502765826675;0.5711;0.0062177335
0.20978027043638597;0.5711;0.006213608
0.20978027043638597;0.5712;0.006205
0.21004917025199754;0.5712;0.00617988
0.21004917025199754;0.5713;0.006178754
0.21024124154886295;0.5713;0.00616974
0.21024124154886295;0.5714;0.0061688777
0.2103180700676091;0.5714;0.0061649466
0.2103180700676091;0.5715;0.0061647138
0.21039489858635527;0.5715;0.00615142
0.21039489858635527;0.5716;0.006150066
0.21047172710510142;0.5716;0.0061324094
0.21047172710510142;0.5718;0.006127856
0.2105101413644745;0.5718;0.0061262483
0.2105101413644745;0.5719;0.0061228587
0.2107022126613399;0.5719;0.0061110808
0.2107022126613399;0.572;0.006094517
0.21085586969883222;0.572;0.00609246
0.21085586969883222;0.5721;0.0060924264
0.21097111247695144;0.5721;0.0060873395
0.21097111247695144;0.5724;0.006081932
0.21100952673632453;0.5724;0.006078653
0.21100952673632453;0.5725;0.0060786395
0.2110863552550707;0.5725;0.0060765385
0.2110863552550707;0.5726;0.006076081
0.21154732636754764;0.5726;0.006043492
0.21154732636754764;0.5728;0.0060410975
0.2116241548862938;0.5728;0.006037152
0.2116241548862938;0.5729;0.0060366043
0.21166256914566686;0.5729;0.0060315714
0.21166256914566686;0.573;0.006027695
0.21170098340503996;0.573;0.0060227155
0.21170098340503996;0.5731;0.006022454
0.2117778119237861;0.5731;0.0060187136
0.2117778119237861;0.5732;0.0060144127
0.21189305470190534;0.5732;0.0060006143
0.21189305470190534;0.5734;0.0059974096
0.2120082974800246;0.5734;0.0059873997
0.2120082974800246;0.5735;0.0059829745
0.21208512599877075;0.5735;0.0059782937
0.21208512599877075;0.5736;0.00597631
0.21235402581438229;0.5736;0.0059621865
0.21235402581438229;0.5737;0.0059583923
0.2125845113706208;0.5737;0.0059553445
0.2125845113706208;0.5739;0.0059506046
0.21269975414874;0.5739;0.0059442664
0.21269975414874;0.574;0.005942928
0.21277658266748617;0.574;0.0059371525
0.21277658266748617;0.5741;0.0059334976
0.21289182544560542;0.5741;0.00592642
0.21289182544560542;0.5742;0.005925109
0.21300706822372464;0.5742;0.0059165764
0.21300706822372464;0.5744;0.005906653
0.21339121081745543;0.5744;0.0058824
0.21339121081745543;0.5745;0.005881585
0.2134680393362016;0.5745;0.005875469
0.2134680393362016;0.5747;0.0058729253
0.21350645359557469;0.5747;0.005871505
0.21350645359557469;0.5748;0.0058677276
0.21369852489244007;0.5748;0.00585562
0.21369852489244007;0.5749;0.0058554737
0.21373693915181316;0.5749;0.005854284
0.21373693915181316;0.575;0.0058501773
0.21385218192993238;0.575;0.0058329212
0.21385218192993238;0.5752;0.005828055
0.21389059618930548;0.5752;0.0058242623
0.21389059618930548;0.5753;0.0058238828
0.21408266748617086;0.5753;0.005814002
0.21408266748617086;0.5754;0.005803111
0.21431315304240933;0.5754;0.0057912883
0.21431315304240933;0.5755;0.0057911444
0.21435156730178243;0.5755;0.0057897703
0.21435156730178243;0.5756;0.005785486
0.2143899815611555;0.5756;0.0057848943
0.2143899815611555;0.5757;0.00578066
0.21442839582052858;0.5757;0.0057740123
0.21442839582052858;0.5758;0.0057654665
0.21446681007990165;0.5758;0.0057597454
0.21446681007990165;0.576;0.0057528233
0.21450522433927474;0.576;0.0057524233
0.21450522433927474;0.5761;0.0057501043
0.21462046711739396;0.5761;0.0057442817
0.21462046711739396;0.5763;0.0057402714
0.21473570989551322;0.5763;0.005737651
0.21473570989551322;0.5764;0.0057313717
0.21485095267363244;0.5764;0.0057244296
0.21485095267363244;0.5765;0.005721413
0.2149277811923786;0.5765;0.0057191774
0.2149277811923786;0.5766;0.0057174047
0.21504302397049785;0.5766;0.005709294
0.21504302397049785;0.5767;0.0057062265
0.21523509526736326;0.5767;0.0056878435
0.21523509526736326;0.5768;0.0056875353
0.21535033804548248;0.5768;0.0056830524
0.21535033804548248;0.5769;0.0056788367
0.21546558082360173;0.5769;0.005674099
0.21546558082360173;0.577;0.0056707067
0.2155039950829748;0.577;0.0056690904
0.2155039950829748;0.5771;0.005668049
0.2155424093423479;0.5771;0.0056661293
0.2155424093423479;0.5772;0.005665995
0.21558082360172096;0.5772;0.0056574293
0.21558082360172096;0.5773;0.005653995
0.216080208973571;0.5773;0.0056178477
0.216080208973571;0.5775;0.00561533
0.21615703749231716;0.5775;0.0056107547
0.21615703749231716;0.5776;0.0056081517
0.21631069452980947;0.5776;0.005595304
0.21631069452980947;0.5777;0.0055932323
0.21654118008604795;0.5777;0.0055713183
0.21654118008604795;0.5778;0.0055706324
0.2166180086047941;0.5778;0.005565771
0.2166180086047941;0.5779;0.0055655367
0.21665642286416717;0.5779;0.005562629
0.21665642286416717;0.578;0.0055613513
0.21669483712354026;0.578;0.0055586626
0.21669483712354026;0.5783;0.005553908
0.21673325138291333;0.5783;0.0055538584
0.21673325138291333;0.5784;0.0055538258
0.21677166564228642;0.5784;0.005553438
0.21677166564228642;0.5785;0.0055477545
0.2171558082360172;0.5785;0.005521097
0.2171558082360172;0.5786;0.005520812
0.21723263675476337;0.5786;0.0055181757
0.21723263675476337;0.5787;0.0055128126
0.21746312231100184;0.5787;0.0054997164
0.21746312231100184;0.5788;0.00549611
0.21765519360786725;0.5788;0.005459206
0.21765519360786725;0.5789;0.0054514604
0.21777043638598648;0.5789;0.005449369
0.21777043638598648;0.5791;0.005439206
0.2179240934234788;0.5791;0.005427315
0.2179240934234788;0.5792;0.0054224986
0.2181161647203442;0.5792;0.0054150885
0.2181161647203442;0.5794;0.005410693
0.21815457897971727;0.5794;0.00541033
0.21815457897971727;0.5796;0.005397394
0.21826982175783652;0.5796;0.0053858054
0.21826982175783652;0.5797;0.0053857984
0.21834665027658268;0.5797;0.0053757066
0.21834665027658268;0.5798;0.0053753043
0.21842347879532883;0.5798;0.00537187
0.21842347879532883;0.5799;0.005363654
0.21853872157344806;0.5799;0.0053563626
0.21853872157344806;0.58;0.005356301
0.2186539643515673;0.58;0.005352604
0.2186539643515673;0.5801;0.0053519267
0.2190381069452981;0.5801;0.00533121
0.2190381069452981;0.5803;0.005328538
0.21915334972341732;0.5803;0.005324112
0.21915334972341732;0.5804;0.0053226217
0.219960049170252;0.5804;0.005281935
0.219960049170252;0.5805;0.005279788
0.22042102028272895;0.5805;0.00524217
0.22042102028272895;0.5807;0.005236801
0.22057467732022126;0.5807;0.005232863
0.22057467732022126;0.5808;0.005231246
0.22061309157959436;0.5808;0.0052296445
0.22061309157959436;0.5809;0.005229368
0.22099723417332515;0.5809;0.0052040713
0.22099723417332515;0.5811;0.005200998
0.2210356484326982;0.5811;0.0052005723
0.2210356484326982;0.5812;0.0051941983
0.22111247695144437;0.5812;0.0051762853
0.22111247695144437;0.5813;0.0051722685
0.22130454824830978;0.5813;0.005164953
0.22130454824830978;0.5815;0.0051626037
0.22134296250768284;0.5815;0.005160537
0.22134296250768284;0.5816;0.0051594954
0.22138137676705594;0.5816;0.005159333
0.22138137676705594;0.5817;0.0051563634
0.221419791026429;0.5817;0.00515605
0.221419791026429;0.5818;0.005153621
0.2218423478795329;0.5818;0.005127633
0.2218423478795329;0.5819;0.0051263236
0.2219960049170252;0.5819;0.005117557
0.2219960049170252;0.5821;0.0051120487
0.22211124769514443;0.5821;0.0051046754
0.22211124769514443;0.5824;0.0050958283
0.2225338045482483;0.5824;0.005064551
0.2225338045482483;0.5825;0.0050627687
0.22284111862323294;0.5825;0.0050371196
0.22284111862323294;0.5826;0.0050313096
0.22303318992009835;0.5826;0.005021062
0.22303318992009835;0.5829;0.0050175814
0.22318684695759067;0.5829;0.005006539
0.22318684695759067;0.583;0.005003925
0.22334050399508298;0.583;0.0050014076
0.22334050399508298;0.5832;0.004995175
0.2234941610325753;0.5832;0.004987838
0.2234941610325753;0.5834;0.0049832133
0.22372464658881377;0.5834;0.004971194
0.22372464658881377;0.5835;0.0049660755
0.2238783036263061;0.5835;0.0049608564
0.2238783036263061;0.5836;0.004958395
0.22414720344191763;0.5836;0.00493969
0.22414720344191763;0.5837;0.004938163
0.22418561770129072;0.5837;0.00493526
0.22418561770129072;0.5839;0.004928353
0.2242240319606638;0.5839;0.0049275723
0.2242240319606638;0.584;0.0049257725
0.22430086047940995;0.584;0.0049226256
0.22430086047940995;0.5842;0.0049221907
0.22433927473878304;0.5842;0.0049163727
0.22433927473878304;0.5843;0.004915128
0.22445451751690226;0.5843;0.0049074963
0.22445451751690226;0.5844;0.0049064257
0.22472341733251383;0.5844;0.0048880745
0.22472341733251383;0.5845;0.004886551
0.2247618315918869;0.5845;0.0048847003
0.2247618315918869;0.5846;0.004884569
0.22483866011063305;0.5846;0.004877661
0.22483866011063305;0.5847;0.0048776036
0.22487707437000615;0.5847;0.0048729833
0.22487707437000615;0.585;0.004870772
0.22499231714812537;0.585;0.004865846
0.22499231714812537;0.5851;0.0048640994
0.22514597418561771;0.5851;0.0048542493
0.22514597418561771;0.5852;0.004852631
0.22518438844499078;0.5852;0.0048477855
0.22518438844499078;0.5853;0.0048450483
0.22522280270436387;0.5853;0.0048422064
0.22522280270436387;0.5854;0.004841064
0.2253380454824831;0.5854;0.004835897
0.2253380454824831;0.5855;0.004834777
0.22564535955746773;0.5855;0.004819581
0.22564535955746773;0.5857;0.004808804
0.22583743085433314;0.5857;0.0047956994
0.22583743085433314;0.5858;0.004792318
0.22602950215119852;0.5858;0.0047842194
0.22602950215119852;0.5859;0.0047837435
0.22610633066994468;0.5859;0.004783079
0.22610633066994468;0.586;0.0047827084
0.22622157344806393;0.586;0.004777511
0.22622157344806393;0.5861;0.004776274
0.22637523048555624;0.5861;0.0047585396
0.22637523048555624;0.5862;0.004755712
0.22664413030116778;0.5862;0.0047302986
0.22664413030116778;0.5863;0.004729918
0.22706668715427167;0.5863;0.0047003776
0.22706668715427167;0.5864;0.004691751
0.2271819299323909;0.5864;0.0046838056
0.2271819299323909;0.5865;0.004680752
0.22722034419176398;0.5865;0.0046793623
0.22722034419176398;0.5866;0.0046786354
0.2273740012292563;0.5866;0.004662881
0.2273740012292563;0.5867;0.0046615265
0.22764290104486787;0.5867;0.004644884
0.22764290104486787;0.5868;0.004642836
0.22768131530424093;0.5868;0.004641354
0.22768131530424093;0.5869;0.0046402984
0.2277581438229871;0.5869;0.004637617
0.2277581438229871;0.587;0.0046367357
0.22779655808236018;0.587;0.0046360805
0.22779655808236018;0.5872;0.0046346094
0.2279118008604794;0.5872;0.0046319817
0.2279118008604794;0.5875;0.00462602
0.2279502151198525;0.5875;0.004625828
0.2279502151198525;0.5876;0.0046247514
0.22802704363859866;0.5876;0.004619691
0.22802704363859866;0.5877;0.0046176696
0.22806545789797172;0.5877;0.0046167746
0.22806545789797172;0.5878;0.0046140263
0.22818070067609098;0.5878;0.004599646
0.22818070067609098;0.5879;0.0045977165
0.22825752919483713;0.5879;0.0045919395
0.22825752919483713;0.588;0.0045895926
0.22875691456668715;0.588;0.004563375
0.22875691456668715;0.5881;0.004560665
0.2288337430854333;0.5881;0.0045587085
0.2288337430854333;0.5882;0.0045586815
0.22891057160417946;0.5882;0.0045581316
0.22891057160417946;0.5883;0.004557509
0.22898740012292562;0.5883;0.0045503727
0.22898740012292562;0.5884;0.004550179
0.2292178856791641;0.5884;0.004540202
0.2292178856791641;0.5885;0.004538886
0.22929471419791025;0.5885;0.0045350655
0.22929471419791025;0.5886;0.0045347633
0.22944837123540257;0.5886;0.0045277188
0.22944837123540257;0.589;0.004522155
0.22956361401352182;0.589;0.004514846
0.22956361401352182;0.5891;0.004513791
0.2297556853103872;0.5891;0.004504974
0.2297556853103872;0.5892;0.0045003435
0.22998617086662568;0.5892;0.0044907685
0.22998617086662568;0.5893;0.004486065
0.2303318992009834;0.5893;0.0044658384
0.2303318992009834;0.5895;0.00445944
0.23067762753534113;0.5895;0.004442437
0.23067762753534113;0.5896;0.0044402312
0.23102335586969883;0.5896;0.0044286824
0.23102335586969883;0.5897;0.0044258162
0.23117701290719114;0.5897;0.0044184616
0.23117701290719114;0.5899;0.0044159032
0.2312538414259373;0.5899;0.004410715
0.2312538414259373;0.59;0.00440627
0.23133066994468346;0.59;0.0043980055
0.23133066994468346;0.5901;0.004397694
0.23136908420405655;0.5901;0.004397097
0.23136908420405655;0.5902;0.0043942896
0.23194529809465272;0.5902;0.0043764813
0.23194529809465272;0.5903;0.0043745046
0.2321757836508912;0.5903;0.004367703
0.2321757836508912;0.5904;0.004366976
0.2322141979102643;0.5904;0.00436605
0.2322141979102643;0.5905;0.0043609743
0.23267516902274124;0.5905;0.0043383697
0.23267516902274124;0.5906;0.0043372614
0.2327904118008605;0.5906;0.004331539
0.2327904118008605;0.5907;0.004328847
0.23286724031960665;0.5907;0.004323694
0.23286724031960665;0.5908;0.0043181567
0.23305931161647203;0.5908;0.004310782
0.23305931161647203;0.5909;0.0043055643
0.23309772587584512;0.5909;0.004303409
0.23309772587584512;0.5911;0.0043012314
0.23336662569145666;0.5911;0.0042858287
0.23336662569145666;0.5913;0.0042823106
0.23348186846957592;0.5913;0.0042811404
0.23348186846957592;0.5914;0.004280898
0.2338660110633067;0.5914;0.004262068
0.2338660110633067;0.5915;0.0042593796
0.23390442532267977;0.5915;0.0042588534
0.23390442532267977;0.5916;0.004258436
0.23401966810079902;0.5916;0.004252124
0.23401966810079902;0.5917;0.004250493
0.23444222495390288;0.5917;0.0042230403
0.23444222495390288;0.5918;0.0042166645
0.23482636754763367;0.5918;0.0042011337
0.23482636754763367;0.592;0.004196112
0.23490319606637983;0.592;0.0041927584
0.23490319606637983;0.5921;0.0041922187
0.23524892440073755;0.5921;0.0041783126
0.23524892440073755;0.5922;0.00417779
0.23528733866011065;0.5922;0.0041744746
0.23528733866011065;0.5924;0.004173494
0.23544099569760296;0.5924;0.0041682734
0.23544099569760296;0.5925;0.0041661873
0.2362476951444376;0.5925;0.0041313237
0.2362476951444376;0.5927;0.0041297292
0.23647818070067608;0.5927;0.00412226
0.23647818070067608;0.593;0.00411487
0.23651659496004918;0.593;0.0041130716
0.23651659496004918;0.5931;0.004112018
0.23670866625691456;0.5931;0.004101353
0.23670866625691456;0.5932;0.0040929355
0.23678549477566072;0.5932;0.004090987
0.23678549477566072;0.5933;0.0040772757
0.23693915181315303;0.5933;0.004063107
0.23693915181315303;0.5934;0.004063042
0.2370159803318992;0.5934;0.0040615997
0.2370159803318992;0.5935;0.0040598917
0.2371696373693915;0.5935;0.004052655
0.2371696373693915;0.5939;0.0040441058
0.2372080516287646;0.5939;0.004043761
0.2372080516287646;0.594;0.004043325
0.23724646588813766;0.594;0.0040414226
0.23724646588813766;0.5943;0.004039321
0.23747695144437614;0.5943;0.004030389
0.23747695144437614;0.5944;0.0040284246
0.23847572218807622;0.5944;0.0039760694
0.23847572218807622;0.5946;0.0039654756
0.23862937922556854;0.5946;0.003958596
0.23862937922556854;0.5948;0.0039573484
0.23882145052243392;0.5948;0.003949154
0.23882145052243392;0.5949;0.0039447662
0.238859864781807;0.5949;0.0039443146
0.238859864781807;0.595;0.0039435085
0.23889827904118008;0.595;0.003941912
0.23889827904118008;0.5951;0.003941017
0.23893669330055317;0.5951;0.003940915
0.23893669330055317;0.5952;0.003936147
0.2390519360786724;0.5952;0.00392526
0.2390519360786724;0.5953;0.003924496
0.23912876459741855;0.5953;0.003923616
0.23912876459741855;0.5954;0.003922459
0.2392055931161647;0.5954;0.0039214753
0.2392055931161647;0.5955;0.00392025
0.23943607867240319;0.5955;0.003915057
0.23943607867240319;0.5956;0.0039150314
0.23947449293177628;0.5956;0.003911976
0.23947449293177628;0.5957;0.003911572
0.23970497848801475;0.5957;0.0039030332
0.23970497848801475;0.5958;0.003900321
0.23974339274738782;0.5958;0.0038968322
0.23974339274738782;0.5959;0.0038958383
0.2397818070067609;0.5959;0.0038958378
0.2397818070067609;0.596;0.0038891488
0.23985863552550707;0.596;0.003881721
0.23985863552550707;0.5961;0.0038809036
0.23993546404425323;0.5961;0.0038778936
0.23993546404425323;0.5962;0.0038738116
0.24005070682237248;0.5962;0.0038712502
0.24005070682237248;0.5965;0.0038680318
0.24012753534111864;0.5965;0.003859441
0.24012753534111864;0.5966;0.0038592077
0.24051167793484943;0.5966;0.0038400623
0.24051167793484943;0.5967;0.0038382744
0.2405500921942225;0.5967;0.003836734
0.2405500921942225;0.5968;0.0038350376
0.24131837738168407;0.5968;0.0038151192
0.24131837738168407;0.597;0.003814126
0.24154886293792255;0.597;0.0038071556
0.24154886293792255;0.5971;0.0038032422
0.24170251997541486;0.5971;0.003800445
0.24170251997541486;0.5972;0.003797635
0.24177934849416102;0.5972;0.003795887
0.24177934849416102;0.5973;0.0037938408
0.24193300553165334;0.5973;0.0037897837
0.24193300553165334;0.5974;0.003789204
0.24208666256914566;0.5974;0.0037867478
0.24208666256914566;0.5975;0.003785563
0.24212507682851875;0.5975;0.0037850572
0.24212507682851875;0.5978;0.003776318
0.24254763368162263;0.5978;0.0037540428
0.24254763368162263;0.5979;0.003751471
0.2425860479409957;0.5979;0.0037511496
0.2425860479409957;0.598;0.0037488425
0.24270129071911495;0.598;0.0037437214
0.24270129071911495;0.5982;0.0037408397
0.2427781192378611;0.5982;0.0037353733
0.2427781192378611;0.5983;0.0037346706
0.24285494775660726;0.5983;0.0037323334
0.24285494775660726;0.5984;0.0037302207
0.24289336201598033;0.5984;0.0037260402
0.24289336201598033;0.5986;0.0037242947
0.24293177627535342;0.5986;0.0037201014
0.24293177627535342;0.5987;0.0037200195
0.2431622618315919;0.5987;0.003707796
0.2431622618315919;0.5988;0.0037076378
0.24327750460971112;0.5988;0.0037061123
0.24327750460971112;0.5989;0.0037058264
0.2433159188690842;0.5989;0.0037055206
0.2433159188690842;0.599;0.0037033306
0.24339274738783037;0.599;0.0036998917
0.24339274738783037;0.5991;0.0036970477
0.2435464044253227;0.5991;0.0036949774
0.2435464044253227;0.5992;0.0036947133
0.24377688998156116;0.5992;0.0036865657
0.24377688998156116;0.5993;0.0036839582
0.24381530424093423;0.5993;0.0036834122
0.24381530424093423;0.5994;0.0036833552
0.24385371850030732;0.5994;0.0036825214
0.24385371850030732;0.5995;0.0036781488
0.24396896127842654;0.5995;0.0036764857
0.24396896127842654;0.5996;0.0036740862
0.2440842040565458;0.5996;0.0036716447
0.2440842040565458;0.5997;0.0036706876
0.24412261831591886;0.5997;0.003668258
0.24412261831591886;0.5998;0.0036667269
0.24446834665027659;0.5998;0.0036392438
0.24446834665027659;0.5999;0.0036388678
0.24450676090964965;0.5999;0.0036366177
0.24450676090964965;0.6;0.0036352915
0.24466041794714197;0.6;0.003625383
0.24466041794714197;0.6001;0.0036253035
0.24473724646588813;0.6001;0.0036249943
0.24473724646588813;0.6002;0.0036223615
0.24481407498463428;0.6002;0.0036187088
0.24481407498463428;0.6003;0.0036182818
0.2449677320221266;0.6003;0.003614785
0.2449677320221266;0.6005;0.0036116857
0.24542870313460358;0.6005;0.0035815453
0.24542870313460358;0.6006;0.0035803055
0.24546711739397664;0.6006;0.0035783856
0.24546711739397664;0.6008;0.0035766969
0.2455439459127228;0.6008;0.0035707103
0.2455439459127228;0.6009;0.0035703091
0.2455823601720959;0.6009;0.003566889
0.2455823601720959;0.601;0.0035665645
0.24565918869084205;0.601;0.003564852
0.24565918869084205;0.6011;0.0035626686
0.24588967424708053;0.6011;0.0035556308
0.24588967424708053;0.6012;0.0035535037
0.24642747387830363;0.6012;0.003526977
0.24642747387830363;0.6013;0.0035265496
0.24658113091579595;0.6013;0.0035218168
0.24658113091579595;0.6014;0.0035208813
0.24696527350952674;0.6014;0.0035070374
0.24696527350952674;0.6015;0.0035056411
0.2470036877688998;0.6015;0.003504791
0.2470036877688998;0.6016;0.0035029799
0.2476183159188691;0.6016;0.0034853413
0.2476183159188691;0.6017;0.0034848617
0.2477719729563614;0.6017;0.003482495
0.2477719729563614;0.602;0.0034771133
0.24784880147510757;0.602;0.0034750982
0.24784880147510757;0.6021;0.003474932
0.24788721573448064;0.6021;0.0034748376
0.24788721573448064;0.6022;0.003471845
0.2485018438844499;0.6022;0.0034409089
0.2485018438844499;0.6023;0.0034391233
0.24873232944068838;0.6023;0.0034319877
0.24873232944068838;0.6024;0.0034308622
0.24892440073755379;0.6024;0.0034269989
0.24892440073755379;0.6025;0.0034257898
0.24923171481253842;0.6025;0.0034092274
0.24923171481253842;0.6026;0.0034066613
0.2496158574062692;0.6026;0.0033905194
0.2496158574062692;0.6028;0.0033881508
0.24976951444376153;0.6028;0.003378687
0.24976951444376153;0.6029;0.0033782995
0.24988475722188075;0.6029;0.0033747419
0.24988475722188075;0.603;0.0033714075
0.2501920712968654;0.603;0.0033560593
0.2501920712968654;0.6031;0.003355351
0.25030731407498463;0.6031;0.0033522516
0.25030731407498463;0.6034;0.0033485729
0.2507298709280885;0.6034;0.0033296074
0.2507298709280885;0.6036;0.0033284326
0.2513444990780578;0.6036;0.0033176038
0.2513444990780578;0.6037;0.0033152406
0.2514213275968039;0.6037;0.0033131172
0.2514213275968039;0.6039;0.0033087614
0.2518438844499078;0.6039;0.0032933676
0.2518438844499078;0.604;0.0032902951
0.25188229870928086;0.604;0.0032899254
0.25188229870928086;0.6041;0.0032895827
0.25195912722802705;0.6041;0.003286048
0.25195912722802705;0.6043;0.0032849172
0.2519975414874001;0.6043;0.0032823898
0.2519975414874001;0.6044;0.003282343
0.2520359557467732;0.6044;0.003280611
0.2520359557467732;0.6045;0.0032787325
0.2520743700061463;0.6045;0.0032772045
0.2520743700061463;0.6046;0.003276524
0.25215119852489243;0.6046;0.0032723923
0.25215119852489243;0.6048;0.0032642246
0.2523432698217578;0.6048;0.0032581284
0.2523432698217578;0.6049;0.003257629
0.25268899815611556;0.6049;0.003245349
0.25268899815611556;0.605;0.003243744
0.2528042409342348;0.605;0.0032432545
0.2528042409342348;0.6051;0.0032423988
0.25418715427166566;0.6051;0.0031813201
0.25418715427166566;0.6052;0.0031807127
0.2544560540872772;0.6052;0.0031737832
0.2544560540872772;0.6053;0.0031727585
0.2546097111247695;0.6053;0.0031658502
0.2546097111247695;0.6054;0.0031657268
0.2548017824216349;0.6054;0.0031613642
0.2548017824216349;0.6056;0.003159183
0.2549170251997541;0.6056;0.0031583197
0.2549170251997541;0.6057;0.00315819
0.2550322679778734;0.6057;0.0031547223
0.2550322679778734;0.6058;0.0031509674
0.2552627535341119;0.6058;0.003142957
0.2552627535341119;0.6059;0.0031420104
0.2554164105716042;0.6059;0.0031351354
0.2554164105716042;0.606;0.0031339824
0.2554932390903503;0.606;0.003132566
0.2554932390903503;0.6061;0.0031312276
0.25553165334972344;0.6061;0.0031309563
0.25553165334972344;0.6062;0.0031267216
0.2555700676090965;0.6062;0.0031261751
0.2555700676090965;0.6063;0.0031259747
0.25587738168408114;0.6063;0.0031180878
0.25587738168408114;0.6064;0.0031177592
0.2566456668715427;0.6064;0.0030985922
0.2566456668715427;0.6065;0.0030953933
0.2568377381684081;0.6065;0.0030899325
0.2568377381684081;0.6066;0.0030885132
0.25687615242778117;0.6066;0.0030816062
0.25687615242778117;0.6069;0.003076913
0.25714505224339274;0.6069;0.0030700623
0.25714505224339274;0.607;0.0030680278
0.257260295021512;0.607;0.0030654918
0.257260295021512;0.6071;0.0030647828
0.2574139520590043;0.6071;0.003052843
0.2574139520590043;0.6072;0.0030514512
0.25752919483712355;0.6072;0.0030461752
0.25752919483712355;0.6073;0.003044909
0.25802858020897357;0.6073;0.0030323125
0.25802858020897357;0.6074;0.0030288042
0.25806699446834663;0.6074;0.0030230773
0.25806699446834663;0.6075;0.0030229518
0.25810540872771975;0.6075;0.003022849
0.25810540872771975;0.6077;0.0030200328
0.2584895513214505;0.6077;0.003012088
0.2584895513214505;0.6078;0.0030114688
0.25887369391518134;0.6078;0.0029970836
0.25887369391518134;0.6079;0.0029949953
0.25937307928703135;0.6079;0.002977639
0.25937307928703135;0.608;0.002977285
0.2594114935464044;0.608;0.002976938
0.2594114935464044;0.6082;0.0029759018
0.25952673632452367;0.6082;0.002975129
0.25952673632452367;0.6083;0.0029749742
0.25994929317762755;0.6083;0.0029544672
0.25994929317762755;0.6084;0.0029499074
0.26029502151198525;0.6084;0.002943064
0.26029502151198525;0.6086;0.0029391907
0.2605639213275968;0.6086;0.0029313301
0.2605639213275968;0.6087;0.0029294721
0.2608328211432084;0.6087;0.0029254137
0.2608328211432084;0.6088;0.0029253848
0.2609864781807007;0.6088;0.0029228162
0.2609864781807007;0.6089;0.002922561
0.2611017209588199;0.6089;0.0029164033
0.2611017209588199;0.609;0.002916391
0.26144744929317765;0.609;0.0028997976
0.26144744929317765;0.6091;0.0028965417
0.2614858635525507;0.6091;0.0028948798
0.2614858635525507;0.6092;0.002891904
0.26160110633066996;0.6092;0.0028883817
0.26160110633066996;0.6093;0.0028881654
0.26163952059004303;0.6093;0.002887203
0.26163952059004303;0.6094;0.002886342
0.26171634910878916;0.6094;0.0028842604
0.26171634910878916;0.6098;0.0028824487
0.26179317762753535;0.6098;0.0028813337
0.26179317762753535;0.6099;0.0028809742
0.2618315918869084;0.6099;0.002880239
0.2618315918869084;0.61;0.0028784012
0.2620236631837738;0.61;0.002873686
0.2620236631837738;0.6101;0.0028736365
0.2620620774431469;0.6101;0.0028716563
0.2620620774431469;0.6102;0.0028710586
0.26259987707437;0.6102;0.0028590984
0.26259987707437;0.6103;0.0028561493
0.2627535341118623;0.6103;0.0028488375
0.2627535341118623;0.6104;0.0028450324
0.2629071911493546;0.6104;0.0028378137
0.2629071911493546;0.6105;0.0028370216
0.26309926244622006;0.6105;0.0028348197
0.26309926244622006;0.6106;0.002831145
0.26344499078057776;0.6106;0.0028161947
0.26344499078057776;0.6107;0.002815542
0.2635986478180701;0.6107;0.0028100868
0.2635986478180701;0.6108;0.0028091453
0.2638291333743085;0.6108;0.002801095
0.2638291333743085;0.611;0.0027986688
0.2639059618930547;0.611;0.0027982073
0.2639059618930547;0.6113;0.0027975964
0.2639443761524278;0.6113;0.0027963212
0.2639443761524278;0.6114;0.0027951086
0.26413644744929315;0.6114;0.0027845232
0.26413644744929315;0.6116;0.0027841197
0.2644053472649047;0.6116;0.0027805392
0.2644053472649047;0.6117;0.0027799068
0.2645974185617701;0.6117;0.0027752386
0.2645974185617701;0.6118;0.0027752337
0.2646358328211432;0.6118;0.0027739333
0.2646358328211432;0.6119;0.0027683238
0.2647510755992624;0.6119;0.0027663687
0.2647510755992624;0.6121;0.002764963
0.2648279041180086;0.6121;0.0027633107
0.2648279041180086;0.6124;0.0027596697
0.26486631837738167;0.6124;0.0027574443
0.26486631837738167;0.6125;0.002754979
0.26490473263675474;0.6125;0.0027545765
0.26490473263675474;0.6126;0.0027538817
0.26513521819299324;0.6126;0.0027371938
0.26513521819299324;0.6127;0.0027366597
0.2652504609711125;0.6127;0.002735082
0.2652504609711125;0.6128;0.0027349154
0.26536570374923174;0.6128;0.0027284822
0.26536570374923174;0.6129;0.0027284753
0.2654041180086048;0.6129;0.002727788
0.2654041180086048;0.613;0.0027272094
0.26551936078672406;0.613;0.0027251914
0.26551936078672406;0.6131;0.002721847
0.2655961893054702;0.6131;0.0027201693
0.2655961893054702;0.6132;0.0027187557
0.26563460356484325;0.6132;0.0027187113
0.26563460356484325;0.6134;0.0027182584
0.2657498463429625;0.6134;0.0027165362
0.2657498463429625;0.6135;0.0027145504
0.2659419176398279;0.6135;0.0027123282
0.2659419176398279;0.6136;0.0027122116
0.2660955746773202;0.6136;0.0027104507
0.2660955746773202;0.6137;0.0027096828
0.2662492317148125;0.6137;0.0027053037
0.2662492317148125;0.6138;0.0027050693
0.26678703134603565;0.6138;0.0026896922
0.26678703134603565;0.6139;0.0026883858
0.2670559311616472;0.6139;0.0026839252
0.2670559311616472;0.614;0.002683654
0.26713275968039335;0.614;0.0026789808
0.26713275968039335;0.6142;0.002678402
0.26728641671788567;0.6142;0.0026726506
0.26728641671788567;0.6143;0.0026725465
0.2674016594960049;0.6143;0.0026722162
0.2674016594960049;0.6145;0.0026704073
0.26770897357098955;0.6145;0.0026642215
0.26770897357098955;0.6146;0.0026641856
0.26790104486785493;0.6146;0.0026600375
0.26790104486785493;0.6147;0.0026598393
0.268400430239705;0.6147;0.0026499967
0.268400430239705;0.6148;0.0026486297
0.2685925015365704;0.6148;0.0026442625
0.2685925015365704;0.6149;0.0026436304
0.26863091579594345;0.6149;0.0026425966
0.26863091579594345;0.615;0.0026422143
0.26870774431468963;0.615;0.0026406124
0.26870774431468963;0.6151;0.0026390036
0.26878457283343576;0.6151;0.0026344673
0.26878457283343576;0.6152;0.0026305306
0.26882298709280883;0.6152;0.002630046
0.26882298709280883;0.6153;0.0026290808
0.2689382298709281;0.6153;0.0026258829
0.2689382298709281;0.6154;0.00262331
0.2690918869084204;0.6154;0.002618377
0.2690918869084204;0.6155;0.0026151536
0.2693223724646589;0.6155;0.0026097125
0.2693223724646589;0.6157;0.0026090674
0.26962968653964353;0.6157;0.002599214
0.26962968653964353;0.6158;0.002598884
0.2697449293177627;0.6158;0.002597597
0.2697449293177627;0.6159;0.0025973571
0.26989858635525504;0.6159;0.0025901697
0.26989858635525504;0.616;0.0025894982
0.26997541487400123;0.616;0.00258394
0.26997541487400123;0.6161;0.0025823195
0.27020590043023973;0.6161;0.0025734622
0.27020590043023973;0.6163;0.0025716915
0.27070528580208975;0.6163;0.0025588006
0.27070528580208975;0.6165;0.0025577329
0.2708973570989551;0.6165;0.0025525535
0.2708973570989551;0.6167;0.00255158
0.27120467117393976;0.6167;0.0025477258
0.27120467117393976;0.6168;0.0025475365
0.2720497848801475;0.6168;0.002515944
0.2720497848801475;0.6169;0.0025148855
0.27220344191763984;0.6169;0.00251196
0.27220344191763984;0.617;0.002509827
0.272280270436386;0.617;0.0025062824
0.272280270436386;0.6172;0.002505266
0.27247234173325136;0.6172;0.0025022447
0.27247234173325136;0.6173;0.0025015674
0.2726259987707437;0.6173;0.0024956686
0.2726259987707437;0.6174;0.0024927978
0.2726644130301168;0.6174;0.0024916232
0.2726644130301168;0.6175;0.0024914152
0.2728180700676091;0.6175;0.0024882117
0.2728180700676091;0.6176;0.0024869973
0.27304855562384756;0.6176;0.0024813241
0.27304855562384756;0.6177;0.0024795756
0.2733174554394591;0.6177;0.002475508
0.2733174554394591;0.6178;0.0024724083
0.2735863552550707;0.6178;0.0024632309
0.2735863552550707;0.6179;0.002462644
0.2743162261831592;0.6179;0.0024454584
0.2743162261831592;0.6182;0.0024380682
0.2744314689612784;0.6182;0.0024343506
0.2744314689612784;0.6183;0.0024338146
0.2745082974800246;0.6183;0.0024328544
0.2745082974800246;0.6184;0.0024314832
0.27462354025814384;0.6184;0.0024296902
0.27462354025814384;0.6185;0.0024282567
0.2748156115550092;0.6185;0.0024207104
0.2748156115550092;0.6188;0.0024153441
0.2750845113706208;0.6188;0.0024053412
0.2750845113706208;0.6189;0.002404784
0.27519975414874004;0.6189;0.0024015817
0.27519975414874004;0.619;0.0023989496
0.2753918254456054;0.619;0.0023906769
0.2753918254456054;0.6191;0.0023873227
0.2754302397049785;0.6191;0.002386837
0.2754302397049785;0.6193;0.0023863758
0.27546865396435155;0.6193;0.0023861795
0.27546865396435155;0.6194;0.0023854824
0.2758143822987093;0.6194;0.0023793145
0.2758143822987093;0.6195;0.0023789646
0.2760064535955747;0.6195;0.0023734658
0.2760064535955747;0.6196;0.0023732826
0.2763521819299324;0.6196;0.0023677046
0.2763521819299324;0.6197;0.002364043
0.27639059618930545;0.6197;0.0023638883
0.27639059618930545;0.6198;0.002363726
0.27654425322679776;0.6198;0.0023611258
0.27654425322679776;0.62;0.002358928
0.2770820528580209;0.62;0.002341288
0.2770820528580209;0.6201;0.0023410078
0.27712046711739396;0.6201;0.0023383743
0.27712046711739396;0.6202;0.0023378646
0.27738936693300553;0.6202;0.0023312613
0.27738936693300553;0.6204;0.0023298024
0.27761985248924403;0.6204;0.0023244098
0.27761985248924403;0.6205;0.0023236799
0.2776582667486171;0.6205;0.0023234724
0.2776582667486171;0.6206;0.002322725
0.2778503380454825;0.6206;0.002320127
0.2778503380454825;0.6207;0.0023191783
0.27827289489858636;0.6207;0.002308694
0.27827289489858636;0.6209;0.0023063223
0.2783881376767056;0.6209;0.0023038413
0.2783881376767056;0.6211;0.0023030136
0.2785033804548248;0.6211;0.0023000978
0.2785033804548248;0.6213;0.002298748
0.27854179471419793;0.6213;0.0022985595
0.27854179471419793;0.6214;0.0022965448
0.278580208973571;0.6214;0.0022959516
0.278580208973571;0.6215;0.002295413
0.27865703749231713;0.6215;0.0022938037
0.27865703749231713;0.6216;0.0022937597
0.27881069452980944;0.6216;0.0022874142
0.27881069452980944;0.6217;0.0022852009
0.27884910878918256;0.6217;0.0022845273
0.27884910878918256;0.6218;0.0022825082
0.2789259373079287;0.6218;0.0022807268
0.2789259373079287;0.6219;0.0022790092
0.27904118008604795;0.6219;0.002276149
0.27904118008604795;0.622;0.0022760136
0.279079594345421;0.622;0.00227376
0.279079594345421;0.6221;0.0022729489
0.2791564228641672;0.6221;0.002271716
0.2791564228641672;0.6224;0.0022669004
0.27923325138291333;0.6224;0.0022656799
0.27923325138291333;0.6225;0.0022649062
0.2793100799016595;0.6225;0.0022644429
0.2793100799016595;0.6226;0.0022627441
0.2793484941610326;0.6226;0.0022608258
0.2793484941610326;0.6227;0.0022606095
0.27938690842040564;0.6227;0.0022605816
0.27938690842040564;0.6228;0.0022604275
0.2794253226797787;0.6228;0.0022603266
0.2794253226797787;0.6229;0.0022599746
0.27954056545789796;0.6229;0.0022585772
0.27954056545789796;0.623;0.0022585022
0.27961739397664415;0.623;0.002253396
0.27961739397664415;0.6231;0.0022527399
0.27973263675476334;0.6231;0.0022522123
0.27973263675476334;0.6232;0.0022499333
0.27977105101413646;0.6232;0.0022494625
0.27977105101413646;0.6233;0.0022492665
0.27996312231100184;0.6233;0.0022422483
0.27996312231100184;0.6234;0.0022401365
0.2800783650891211;0.6234;0.00223806
0.2800783650891211;0.6235;0.002237814
0.28011677934849416;0.6235;0.0022370634
0.28011677934849416;0.6236;0.0022369714
0.28019360786724035;0.6236;0.0022327942
0.28019360786724035;0.6237;0.0022319066
0.2804240934234788;0.6237;0.002227636
0.2804240934234788;0.6238;0.0022248689
0.2808082360172096;0.6238;0.002212794
0.2808082360172096;0.624;0.0022096285
0.28088506453595574;0.624;0.0022076545
0.28088506453595574;0.6241;0.0022076257
0.2811539643515673;0.6241;0.0022013045
0.2811539643515673;0.6244;0.0021961392
0.2811923786109404;0.6244;0.0021940623
0.2811923786109404;0.6245;0.0021927627
0.28138444990780576;0.6245;0.0021895715
0.28138444990780576;0.6246;0.002189564
0.28215273509526734;0.6246;0.0021724214
0.28215273509526734;0.6248;0.0021711786
0.2822679778733866;0.6248;0.0021693937
0.2822679778733866;0.6249;0.0021681436
0.28230639213275965;0.6249;0.0021668877
0.28230639213275965;0.6251;0.002165831
0.2823448063921328;0.6251;0.0021642772
0.2823448063921328;0.6253;0.0021616176
0.28246004917025197;0.6253;0.0021602581
0.28246004917025197;0.6254;0.0021598171
0.28253687768899816;0.6254;0.002157396
0.28253687768899816;0.6255;0.0021521258
0.28261370620774434;0.6255;0.0021517822
0.28261370620774434;0.6256;0.0021513544
0.282921020282729;0.6256;0.002144776
0.282921020282729;0.6258;0.0021435898
0.2832283343577136;0.6258;0.0021376733
0.2832283343577136;0.6259;0.0021375935
0.2833819913952059;0.6259;0.0021358002
0.2833819913952059;0.6261;0.0021356868
0.28395820528580207;0.6261;0.0021230266
0.28395820528580207;0.6262;0.0021225426
0.2841502765826675;0.6262;0.002119554
0.2841502765826675;0.6263;0.0021188788
0.2842655193607867;0.6263;0.002111072
0.2842655193607867;0.6264;0.0021105926
0.28438076213890595;0.6264;0.0021068272
0.28438076213890595;0.6265;0.0021062098
0.28488014751075597;0.6265;0.0020971983
0.28488014751075597;0.6266;0.0020965484
0.2849185617701291;0.6266;0.0020961612
0.2849185617701291;0.6268;0.0020953352
0.28511063306699447;0.6268;0.0020902408
0.28511063306699447;0.6269;0.0020902022
0.2854179471419791;0.6269;0.0020869647
0.2854179471419791;0.6271;0.0020855383
0.2856100184388445;0.6271;0.002080329
0.2856100184388445;0.6272;0.0020799078
0.2859173325138291;0.6272;0.0020756228
0.2859173325138291;0.6273;0.0020746908
0.2859941610325753;0.6273;0.0020731578
0.2859941610325753;0.6274;0.0020702262
0.28630147510755993;0.6274;0.0020655114
0.28630147510755993;0.6275;0.0020654404
0.286339889366933;0.6275;0.0020652178
0.286339889366933;0.6277;0.0020636145
0.2864167178856792;0.6277;0.002061067
0.2864167178856792;0.6278;0.0020609328
0.2869161032575292;0.6278;0.002050699
0.2869161032575292;0.6279;0.0020506377
0.2870697602950215;0.6279;0.0020472659
0.2870697602950215;0.628;0.002046716
0.28718500307314077;0.628;0.0020438265
0.28718500307314077;0.6281;0.002043597
0.28730024585125996;0.6281;0.0020414605
0.28730024585125996;0.6282;0.0020399236
0.2874923171481254;0.6282;0.0020375606
0.2874923171481254;0.6283;0.0020368102
0.28753073140749846;0.6283;0.002034241
0.28753073140749846;0.6284;0.0020341512
0.28756914566687153;0.6284;0.0020339885
0.28756914566687153;0.6285;0.0020318811
0.288260602335587;0.6285;0.0020120367
0.288260602335587;0.6286;0.0020109327
0.28845267363245236;0.6286;0.0020088474
0.28845267363245236;0.6287;0.002008586
0.2886063306699447;0.6287;0.0020050036
0.2886063306699447;0.6288;0.0020047077
0.28872157344806393;0.6288;0.0020031203
0.28872157344806393;0.6289;0.0020024807
0.2890673017824216;0.6289;0.0019941719
0.2890673017824216;0.629;0.0019939058
0.2891057160417947;0.629;0.0019922876
0.2891057160417947;0.6291;0.001992141
0.28937461585740626;0.6291;0.00198564
0.28937461585740626;0.6292;0.0019855546
0.2895282728948986;0.6292;0.00198403
0.2895282728948986;0.6294;0.0019834333
0.2896819299323909;0.6294;0.001981939
0.2896819299323909;0.6295;0.0019817967
0.28972034419176396;0.6295;0.0019814358
0.28972034419176396;0.6296;0.0019809622
0.2898355869698832;0.6296;0.0019797226
0.2898355869698832;0.6297;0.0019794484
0.290219729563614;0.6297;0.0019663745
0.290219729563614;0.6298;0.0019661598
0.2904118008604794;0.6298;0.0019642133
0.2904118008604794;0.63;0.0019613805
0.29052704363859866;0.63;0.0019593053
0.29052704363859866;0.6301;0.0019570873
0.2907575291948371;0.6301;0.0019529132
0.2907575291948371;0.6302;0.0019521188
0.2909880147510756;0.6302;0.0019482181
0.2909880147510756;0.6303;0.0019479876
0.2911416717885679;0.6303;0.0019449748
0.2911416717885679;0.6304;0.0019439791
0.29121850030731405;0.6304;0.0019404049
0.29121850030731405;0.6305;0.0019400823
0.29129532882606024;0.6305;0.0019375796
0.29129532882606024;0.6306;0.0019375378
0.2918331284572833;0.6306;0.0019293178
0.2918331284572833;0.6307;0.0019268522
0.29194837123540257;0.6307;0.0019250942
0.29194837123540257;0.6308;0.0019250386
0.2921020282728949;0.6308;0.0019234883
0.2921020282728949;0.6309;0.0019231102
0.29229409956976027;0.6309;0.0019204624
0.29229409956976027;0.631;0.0019198742
0.2923325138291334;0.631;0.0019195769
0.2923325138291334;0.6311;0.0019182898
0.2924093423478795;0.6311;0.0019168081
0.2924093423478795;0.6313;0.0019159586
0.2924861708666257;0.6313;0.0019144036
0.2924861708666257;0.6314;0.001913384
0.29260141364474496;0.6314;0.0019094807
0.29260141364474496;0.6315;0.001907639
0.292639827904118;0.6315;0.001906447
0.292639827904118;0.6316;0.0019060975
0.29294714197910265;0.6316;0.0019000426
0.29294714197910265;0.6317;0.0018997958
0.2930623847572219;0.6317;0.0018980325
0.2930623847572219;0.6318;0.0018975412
0.29386908420405655;0.6318;0.0018812697
0.29386908420405655;0.632;0.0018808284
0.2939843269821758;0.632;0.001877749
0.2939843269821758;0.6321;0.0018764428
0.2941379840196681;0.6321;0.0018746227
0.2941379840196681;0.6322;0.0018741343
0.29440688383527963;0.6322;0.00186862
0.29440688383527963;0.6323;0.0018679199
0.29479102642901045;0.6323;0.0018616142
0.29479102642901045;0.6324;0.0018612306
0.29494468346650277;0.6324;0.0018559918
0.29494468346650277;0.6325;0.0018555984
0.29502151198524895;0.6325;0.0018551726
0.29502151198524895;0.6326;0.0018547606
0.2952519975414874;0.6326;0.0018457867
0.2952519975414874;0.6327;0.0018449406
0.2954824830977259;0.6327;0.0018409506
0.2954824830977259;0.6328;0.001839576
0.29552089735709897;0.6328;0.0018390112
0.29552089735709897;0.6329;0.0018373127
0.29590503995082973;0.6329;0.0018303592
0.29590503995082973;0.633;0.0018301223
0.29594345421020285;0.633;0.0018297052
0.29594345421020285;0.6331;0.0018288438
0.296020282728949;0.6331;0.0018285647
0.296020282728949;0.6332;0.001828536
0.29613552550706823;0.6332;0.0018268216
0.29613552550706823;0.6333;0.0018266772
0.29663491087891825;0.6333;0.0018159092
0.29663491087891825;0.6334;0.0018153471
0.2966733251382913;0.6334;0.0018147599
0.2966733251382913;0.6335;0.0018137514
0.2969038106945298;0.6335;0.0018097335
0.2969038106945298;0.6336;0.0018082756
0.2972495390288875;0.6336;0.0018018198
0.2972495390288875;0.6337;0.0018007666
0.2974031960663798;0.6337;0.0017977861
0.2974031960663798;0.6338;0.0017977101
0.29771051014136446;0.6338;0.001793808
0.29771051014136446;0.6339;0.0017936917
0.2983251382913337;0.6339;0.0017755667
0.2983251382913337;0.634;0.0017749212
0.29836355255070685;0.634;0.0017748666
0.29836355255070685;0.6341;0.0017747664
0.2985556238475722;0.6341;0.0017694755
0.2985556238475722;0.6342;0.0017689829
0.2986708666256915;0.6342;0.0017673528
0.2986708666256915;0.6343;0.001767045
0.2990165949600492;0.6343;0.0017587678
0.2990165949600492;0.6344;0.0017586909
0.29905500921942224;0.6344;0.0017584682
0.29905500921942224;0.6345;0.0017582274
0.2991318377381684;0.6345;0.0017577842
0.2991318377381684;0.6346;0.0017575903
0.2991702519975415;0.6346;0.0017575319
0.2991702519975415;0.6348;0.00175598
0.2993239090350338;0.6348;0.0017544769
0.2993239090350338;0.6349;0.0017540599
0.2993623232944069;0.6349;0.0017538706
0.2993623232944069;0.635;0.0017534746
0.29940073755377994;0.635;0.0017526918
0.29940073755377994;0.6351;0.0017526007
0.2995928088506454;0.6351;0.00174877
0.2995928088506454;0.6352;0.001748685
0.29970805162876457;0.6352;0.0017465458
0.29970805162876457;0.6354;0.0017444694
0.2998232944068838;0.6354;0.0017430269
0.2998232944068838;0.6355;0.0017429885
0.29990012292563;0.6355;0.0017415296
0.29990012292563;0.6357;0.001740768
0.2999385371850031;0.6357;0.00174055
0.2999385371850031;0.6358;0.0017403503
0.29997695144437614;0.6358;0.0017401307
0.29997695144437614;0.6359;0.0017377821
0.3004379225568531;0.6359;0.0017343751
0.3004379225568531;0.636;0.0017338514
0.3005147510755993;0.636;0.0017332614
0.3005147510755993;0.6361;0.0017325355
0.3007452366318377;0.6361;0.0017273729
0.3007452366318377;0.6362;0.0017272409
0.30086047940995697;0.6362;0.0017244496
0.30086047940995697;0.6363;0.0017242552
0.3016671788567916;0.6363;0.0017095676
0.3016671788567916;0.6364;0.0017088851
0.30178242163491087;0.6364;0.0017084957
0.30178242163491087;0.6365;0.0017072475
0.30182083589428393;0.6365;0.0017068427
0.30182083589428393;0.6366;0.0017059108
0.30239704978488013;0.6366;0.0016954228
0.30239704978488013;0.6367;0.0016952303
0.30255070682237245;0.6367;0.0016917908
0.30255070682237245;0.637;0.0016899125
0.3026659496004917;0.637;0.0016861396
0.3026659496004917;0.6371;0.0016846864
0.30270436385986477;0.6371;0.0016844167
0.30270436385986477;0.6372;0.0016832758
0.3031653349723417;0.6372;0.0016716857
0.3031653349723417;0.6373;0.0016715428
0.3033958205285802;0.6373;0.0016686174
0.3033958205285802;0.6374;0.0016673971
0.30354947756607253;0.6374;0.0016640627
0.30354947756607253;0.6375;0.0016634803
0.303779963122311;0.6375;0.0016598668
0.303779963122311;0.6376;0.0016598445
0.3038183773816841;0.6376;0.0016595487
0.3038183773816841;0.6377;0.0016594194
0.3046634910878918;0.6377;0.0016474562
0.3046634910878918;0.6378;0.0016454825
0.3047019053472649;0.6378;0.0016452449
0.3047019053472649;0.6379;0.0016440074
0.3048555623847572;0.6379;0.0016424382
0.3048555623847572;0.638;0.0016406018
0.3054701905347265;0.638;0.0016321273
0.3054701905347265;0.6381;0.0016318167
0.30562384757221883;0.6381;0.0016300406
0.30562384757221883;0.6382;0.0016294994
0.3064305470190535;0.6382;0.0016126762
0.3064305470190535;0.6384;0.0016110076
0.30681468961278424;0.6384;0.0016044533
0.30681468961278424;0.6385;0.0016043384
0.3070067609096497;0.6385;0.001602367
0.3070067609096497;0.6386;0.0016018011
0.30704517516902274;0.6386;0.0016016709
0.30704517516902274;0.6387;0.0016011352
0.3070835894283958;0.6387;0.0016010646
0.3070835894283958;0.6388;0.001600348
0.3072372464658881;0.6388;0.0015971673
0.3072372464658881;0.639;0.0015960641
0.30777504609711126;0.639;0.0015875938
0.30777504609711126;0.6391;0.0015874943
0.3082360172095882;0.6391;0.0015813158
0.3082360172095882;0.6392;0.0015797031
0.30854333128457284;0.6392;0.0015739028
0.30854333128457284;0.6393;0.0015730102
0.30869698832206516;0.6393;0.0015718515
0.30869698832206516;0.6394;0.0015706271
0.3089658881376767;0.6394;0.0015664523
0.3089658881376767;0.6395;0.0015664275
0.30911954517516904;0.6395;0.0015652959
0.30911954517516904;0.6396;0.0015639206
0.3096573448063921;0.6396;0.0015538778
0.3096573448063921;0.6397;0.0015536107
0.30996465888137675;0.6397;0.0015506241
0.30996465888137675;0.6398;0.0015504628
0.31038721573448064;0.6398;0.001543511
0.31038721573448064;0.6399;0.0015435019
0.31077135832821146;0.6399;0.0015375261
0.31077135832821146;0.64;0.0015371197
0.31088660110633065;0.64;0.001535914
0.31088660110633065;0.6401;0.0015358973
0.3110786724031961;0.6401;0.0015329287
0.3110786724031961;0.6402;0.0015327083
0.31130915795943453;0.6402;0.0015286697
0.31130915795943453;0.6403;0.0015284969
0.3113859864781807;0.6403;0.001527772
0.3113859864781807;0.6404;0.001527116
0.31153964351567304;0.6404;0.0015246443
0.31153964351567304;0.6405;0.001524428
0.3117317148125384;0.6405;0.0015186501
0.3117317148125384;0.6406;0.0015177558
0.31200061462815;0.6406;0.0015128992
0.31200061462815;0.6407;0.0015111481
0.3120774431468961;0.6407;0.001510648
0.3120774431468961;0.6408;0.0015097959
0.3127304855562385;0.6408;0.0015030088
0.3127304855562385;0.6409;0.0015023586
0.3128841425937308;0.6409;0.0014996583
0.3128841425937308;0.641;0.001499253
0.31315304240934233;0.641;0.0014951519
0.31315304240934233;0.6411;0.001494533
0.31319145666871545;0.6411;0.0014934557
0.31319145666871545;0.6412;0.0014931507
0.3132682851874616;0.6412;0.0014929989
0.3132682851874616;0.6415;0.0014926256
0.31372925629993853;0.6415;0.0014879251
0.31372925629993853;0.6416;0.001487758
0.31403657037492316;0.6416;0.001485409
0.31403657037492316;0.6417;0.0014850326
0.31411339889366935;0.6417;0.0014844269
0.31411339889366935;0.6419;0.0014833477
0.31430547019053473;0.6419;0.0014801006
0.31430547019053473;0.642;0.0014771088
0.3148432698217578;0.642;0.0014684211
0.3148432698217578;0.6421;0.0014674998
0.3149969268592501;0.6421;0.001465651
0.3149969268592501;0.6422;0.001465448
0.31518899815611556;0.6422;0.0014629791
0.31518899815611556;0.6424;0.001461688
0.31522741241548863;0.6424;0.001461633
0.31522741241548863;0.6425;0.001461195
0.3156499692685925;0.6425;0.0014571839
0.3156499692685925;0.6427;0.0014555339
0.31588045482483096;0.6427;0.0014503481
0.31588045482483096;0.6428;0.0014502539
0.3160341118623233;0.6428;0.0014477517
0.3160341118623233;0.6429;0.0014470435
0.3160725261216964;0.6429;0.0014468423
0.3160725261216964;0.643;0.0014457455
0.31645666871542716;0.643;0.001442151
0.31645666871542716;0.6431;0.0014409703
0.31664874001229254;0.6431;0.0014360439
0.31664874001229254;0.6432;0.0014356569
0.31668715427166566;0.6432;0.0014352794
0.31668715427166566;0.6433;0.0014351471
0.3167639827904118;0.6433;0.0014345833
0.316840811309158;0.6433;0.0014340644
0.3171865396435157;0.6433;0.0014277571
0.3171865396435157;0.6434;0.0014277301
0.317340196681008;0.6434;0.001427489
0.317340196681008;0.6435;0.0014261024
0.3174938537185003;0.6435;0.0014242774
0.3174938537185003;0.6436;0.0014233735
0.31760909649661956;0.6436;0.0014228333
0.31760909649661956;0.6437;0.0014220772
0.31814689612784264;0.6437;0.0014145053
0.31814689612784264;0.6439;0.0014144073
0.31830055316533495;0.6439;0.00141086
0.31830055316533495;0.644;0.0014092557
0.3185694529809465;0.644;0.0014063193
0.3185694529809465;0.6441;0.0014062491
0.3186078672403196;0.6441;0.0014057013
0.3186078672403196;0.6442;0.0014045594
0.3188383527965581;0.6442;0.001403321
0.3188383527965581;0.6443;0.0014024004
0.3189151813153042;0.6443;0.0014019269
0.3189151813153042;0.6444;0.0014013998
0.3189920098340504;0.6444;0.0014002274
0.3189920098340504;0.6446;0.0013988989
0.31922249539028885;0.6446;0.0013972986
0.31922249539028885;0.6447;0.0013967804
0.3199139520590043;0.6447;0.0013882648
0.3199139520590043;0.6448;0.0013879968
0.31999078057775043;0.6448;0.0013875943
0.31999078057775043;0.6449;0.0013871262
0.3201060233558697;0.6449;0.0013860211
0.3201060233558697;0.645;0.0013859107
0.32045175169022744;0.645;0.0013809451
0.32045175169022744;0.6451;0.0013809126
0.3204901659496005;0.6451;0.0013807358
0.3204901659496005;0.6452;0.0013807159
0.3206438229870928;0.6452;0.0013768887
0.3206438229870928;0.6453;0.0013764818
0.32168100799016597;0.6453;0.0013652811
0.32168100799016597;0.6454;0.0013644921
0.32171942224953903;0.6454;0.0013620832
0.32171942224953903;0.6455;0.0013609658
0.3217578365089121;0.6455;0.0013601653
0.3217578365089121;0.6456;0.0013597407
0.3218346650276583;0.6456;0.0013595677
0.3218346650276583;0.6458;0.0013585996
0.3221035648432698;0.6458;0.001353684
0.3221035648432698;0.6459;0.0013535718
0.3221419791026429;0.6459;0.0013531068
0.3221419791026429;0.6461;0.0013524774
0.322180393362016;0.6461;0.0013522896
0.322180393362016;0.6462;0.0013497571
0.32237246465888136;0.6462;0.0013450991
0.32237246465888136;0.6463;0.0013436319
0.3225261216963737;0.6463;0.0013404427
0.3225261216963737;0.6464;0.0013400684
0.32321757836508913;0.6464;0.001334614
0.32321757836508913;0.6465;0.0013342255
0.3245620774431469;0.6465;0.0013164612
0.3245620774431469;0.6467;0.0013145347
0.32460049170252;0.6467;0.0013139653
0.32460049170252;0.6468;0.0013133886
0.3246773202212661;0.6468;0.0013132743
0.3246773202212661;0.6469;0.0013126101
0.3249462200368777;0.6469;0.0013094795
0.3249462200368777;0.647;0.001309317
0.3251382913337431;0.647;0.001306632
0.3251382913337431;0.6472;0.0013049626
0.3252535341118623;0.6472;0.0013032132
0.3252535341118623;0.6476;0.0013007495
0.32529194837123543;0.6476;0.0013005406
0.32529194837123543;0.6477;0.0012997547
0.3254071911493546;0.6477;0.0012985743
0.3254071911493546;0.6478;0.0012984484
0.32571450522433926;0.6478;0.0012949926
0.32571450522433926;0.6479;0.00129473
0.3258681622618316;0.6479;0.0012929688
0.3258681622618316;0.648;0.0012927575
0.3260986478180701;0.648;0.0012898683
0.3260986478180701;0.6481;0.0012898083
0.32636754763368164;0.6481;0.0012867247
0.32636754763368164;0.6482;0.0012865717
0.32663644744929315;0.6482;0.0012827924
0.32663644744929315;0.6483;0.0012819364
0.32671327596803934;0.6483;0.0012812793
0.32671327596803934;0.6484;0.0012805085
0.3272510755992624;0.6484;0.0012745853
0.3272510755992624;0.6486;0.0012734816
0.32736631837738167;0.6486;0.0012724837
0.32736631837738167;0.6487;0.0012724069
0.3275968039336202;0.6487;0.0012705547
0.3275968039336202;0.6488;0.0012705409
0.32763521819299324;0.6488;0.0012703369
0.32763521819299324;0.6489;0.001270126
0.3281730178242164;0.6489;0.0012638252
0.3281730178242164;0.649;0.0012630702
0.3284035033804548;0.649;0.0012609167
0.3284035033804548;0.6491;0.0012594069
0.3284419176398279;0.6491;0.0012590163
0.3284419176398279;0.6492;0.0012590156
0.32886447449293177;0.6492;0.0012512999
0.32886447449293177;0.6494;0.0012507904
0.32913337430854334;0.6494;0.0012468399
0.32913337430854334;0.6495;0.0012464615
0.3291717885679164;0.6495;0.0012458919
0.3291717885679164;0.6496;0.0012446753
0.3292486170866626;0.6496;0.0012442273
0.3292486170866626;0.6497;0.0012442269
0.3293254456054087;0.6497;0.0012427652
0.3293254456054087;0.6498;0.0012424951
0.32947910264290103;0.6498;0.0012419563
0.32947910264290103;0.6499;0.0012418416
0.32970958819913954;0.6499;0.0012386527
0.32970958819913954;0.65;0.0012381632
0.32978641671788567;0.65;0.0012379895
0.32978641671788567;0.6501;0.0012377107
0.32982483097725873;0.6501;0.0012372517
0.32982483097725873;0.6502;0.0012371577
0.3299016594960049;0.6502;0.0012360779
0.3299016594960049;0.6503;0.0012359943
0.329940073755378;0.6503;0.0012354765
0.329940073755378;0.6504;0.0012352184
0.3307467732022127;0.6504;0.0012228739
0.3307467732022127;0.6505;0.0012226305
0.3311693300553165;0.6505;0.0012179154
0.3311693300553165;0.6506;0.0012173996
0.3320144437615243;0.6506;0.0012076327
0.3320144437615243;0.6507;0.0012065053
0.33243700061462816;0.6507;0.0012016307
0.33243700061462816;0.6508;0.0012014355
0.33247541487400123;0.6508;0.0012011428
0.33247541487400123;0.6509;0.0012007537
0.3326674861708666;0.6509;0.0011970364
0.3326674861708666;0.651;0.001196467
0.3333973570989551;0.651;0.0011872691
0.3333973570989551;0.6511;0.0011870461
0.334319299323909;0.6511;0.0011793269
0.334319299323909;0.6512;0.0011791845
0.3343577135832821;0.6512;0.0011789951
0.3343577135832821;0.6513;0.0011787156
0.334780270436386;0.6513;0.0011743135
0.334780270436386;0.6514;0.0011737889
0.33481868469575904;0.6514;0.0011737193
0.33481868469575904;0.6515;0.0011737165
0.3350107559926245;0.6515;0.001173017
0.3350107559926245;0.6516;0.0011729832
0.3351644130301168;0.6516;0.0011713124
0.3351644130301168;0.6517;0.0011712147
0.3355869698832207;0.6517;0.0011673465
0.3355869698832207;0.6518;0.0011673351
0.3356637984019668;0.6518;0.0011658828
0.3356637984019668;0.6519;0.0011656567
0.33577904118008606;0.6519;0.0011639667
0.33577904118008606;0.652;0.0011633064
0.33597111247695144;0.652;0.0011605797
0.33597111247695144;0.6521;0.001160339
0.33654732636754764;0.6521;0.001154611
0.33654732636754764;0.6522;0.0011532563
0.3370082974800246;0.6522;0.0011491532
0.3370082974800246;0.6523;0.0011489199
0.33769975414874004;0.6523;0.0011406611
0.33769975414874004;0.6524;0.0011400455
0.3378918254456054;0.6524;0.001136085
0.3378918254456054;0.6525;0.001135859
0.33869852489244007;0.6525;0.0011276666
0.33869852489244007;0.6526;0.0011273341
0.3388137676705593;0.6526;0.0011264631
0.3388137676705593;0.6528;0.001125501
0.3395052243392747;0.6528;0.001117764
0.3395052243392747;0.6529;0.0011177586
0.33954363859864783;0.6529;0.0011173529
0.33954363859864783;0.653;0.0011165357
0.33962046711739396;0.653;0.0011158056
0.33962046711739396;0.6533;0.0011140408
0.33965888137676703;0.6533;0.0011136744
0.33965888137676703;0.6534;0.0011134407
0.33985095267363247;0.6534;0.001111785
0.33985095267363247;0.6535;0.001111743
0.34081130915795943;0.6535;0.0011004806
0.34081130915795943;0.6536;0.0010989899
0.3412338660110633;0.6536;0.0010964902
0.3412338660110633;0.6537;0.0010957085
0.34146435156730176;0.6537;0.0010939374
0.34146435156730176;0.6538;0.0010933152
0.34169483712354026;0.6538;0.0010922889
0.34169483712354026;0.6539;0.0010921584
0.3420021511985249;0.6539;0.0010878139
0.3420021511985249;0.654;0.0010877326
0.34227105101413646;0.654;0.001086061
0.34227105101413646;0.6542;0.0010857225
0.3424247080516288;0.6542;0.0010851517
0.3424247080516288;0.6543;0.0010849021
0.34280885064535954;0.6543;0.0010830914
0.34280885064535954;0.6544;0.0010823936
0.3432698217578365;0.6544;0.00107708
0.3432698217578365;0.6545;0.0010759387
0.3435771358328211;0.6545;0.001074144
0.3435771358328211;0.6546;0.0010737774
0.34403810694529807;0.6546;0.0010676935
0.34403810694529807;0.6548;0.0010675133
0.34446066379840196;0.6548;0.0010630167
0.34446066379840196;0.6549;0.0010627008
0.34453749231714814;0.6549;0.0010619799
0.34453749231714814;0.655;0.0010619477
0.34461432083589427;0.655;0.0010606087
0.34461432083589427;0.6551;0.0010605032
0.34465273509526734;0.6551;0.0010602755
0.34465273509526734;0.6552;0.0010597836
0.34519053472649047;0.6552;0.001055083
0.34519053472649047;0.6553;0.0010544511
0.345421020282729;0.6553;0.0010522074
0.345421020282729;0.6554;0.0010504127
0.3454978488014751;0.6554;0.001050133
0.3454978488014751;0.6556;0.0010490391
0.34576674861708667;0.6556;0.0010452924
0.34576674861708667;0.6557;0.0010447871
0.345920405654579;0.6557;0.0010434918
0.345920405654579;0.6558;0.0010433578
0.3465734480639213;0.6558;0.001040369
0.3465734480639213;0.656;0.0010397518
0.3466118623232944;0.656;0.0010397207
0.3466118623232944;0.6562;0.0010391045
0.34672710510141364;0.6562;0.0010379956
0.34672710510141364;0.6563;0.0010379651
0.3467655193607867;0.6563;0.001037579
0.3467655193607867;0.6564;0.0010374539
0.3471880762138906;0.6564;0.0010312425
0.3471880762138906;0.6566;0.0010308386
0.34730331899200984;0.6566;0.0010297437
0.34730331899200984;0.6567;0.0010295747
0.3474185617701291;0.6567;0.0010278989
0.3474185617701291;0.6569;0.0010266346
0.34753380454824834;0.6569;0.0010257706
0.34753380454824834;0.657;0.0010257196
0.34768746158574065;0.657;0.0010240698
0.34768746158574065;0.6571;0.0010240327
0.3479179471419791;0.6571;0.001022395
0.3479179471419791;0.6572;0.0010219783
0.3480716041794714;0.6572;0.0010209176
0.3480716041794714;0.6573;0.0010206543
0.348340503995083;0.6573;0.0010186159
0.348340503995083;0.6574;0.0010184771
0.3484941610325753;0.6574;0.0010164479
0.3484941610325753;0.6575;0.0010161716
0.3486862323294407;0.6575;0.0010141904
0.3486862323294407;0.6576;0.001013629
0.34872464658881375;0.6576;0.001013224
0.34872464658881375;0.6577;0.0010123742
0.34937768899815613;0.6577;0.001001597
0.34937768899815613;0.6578;0.0010015228
0.34987707437000615;0.6578;0.0009985213
0.34987707437000615;0.6579;0.0009984093
0.3499154886293792;0.6579;0.000998311
0.3499154886293792;0.658;0.0009982403
0.35029963122311003;0.658;0.0009948184
0.35029963122311003;0.6581;0.0009947735
0.3505301167793485;0.6581;0.000993766
0.3505301167793485;0.6582;0.0009930525
0.350760602335587;0.6582;0.0009905511
0.350760602335587;0.6583;0.0009902077
0.3514904732636755;0.6583;0.0009837666
0.3514904732636755;0.6584;0.0009837049
0.352719729563614;0.6584;0.0009759507
0.352719729563614;0.6585;0.0009753509
0.353180700676091;0.6585;0.0009725528
0.353180700676091;0.6586;0.00097234943
0.3533343577135833;0.6586;0.0009718722
0.3533343577135833;0.6587;0.00097173126
0.35394898586355256;0.6587;0.0009666233
0.35394898586355256;0.6588;0.00096585025
0.35471727105101414;0.6588;0.0009592854
0.35471727105101414;0.6589;0.0009592755
0.35479409956976027;0.6589;0.0009578277
0.35479409956976027;0.659;0.0009576911
0.35521665642286415;0.659;0.00095581176
0.35521665642286415;0.6592;0.00095508335
0.3554087277197296;0.6592;0.0009530616
0.3554087277197296;0.6593;0.0009526313
0.35598494161032573;0.6593;0.00094820134
0.35598494161032573;0.6595;0.0009481328
0.35694529809465275;0.6595;0.00093938684
0.35694529809465275;0.6597;0.00093914283
0.3571757836508912;0.6597;0.00093553937
0.3571757836508912;0.6598;0.0009354326
0.35721419791026426;0.6598;0.00093481503
0.35721419791026426;0.6599;0.00093427434
0.3573294406883835;0.6599;0.00093335065
0.3573294406883835;0.66;0.0009333319
0.3579824830977259;0.66;0.0009273006
0.3579824830977259;0.6601;0.00092712877
0.3582513829133374;0.6601;0.0009219778
0.3582513829133374;0.6602;0.0009218647
0.3583282114320836;0.6602;0.0009217839
0.3583282114320836;0.6603;0.00092166837
0.35844345421020285;0.6603;0.0009206012
0.35844345421020285;0.6604;0.0009205836
0.35878918254456055;0.6604;0.00091812754
0.35878918254456055;0.6605;0.0009180355
0.3591733251382913;0.6605;0.00091498
0.3591733251382913;0.6608;0.00091380504
0.35948063921327594;0.6608;0.0009118936
0.35948063921327594;0.6609;0.000911716
0.3608251382913337;0.6609;0.00089981896
0.3608251382913337;0.661;0.00089978846
0.36097879532882604;0.661;0.00089866185
0.36097879532882604;0.6612;0.0008984136
0.36220805162876457;0.6612;0.0008872176
0.36220805162876457;0.6613;0.0008870192
0.3623617086662569;0.6613;0.0008862967
0.3623617086662569;0.6614;0.0008862049
0.3626690227412416;0.6614;0.00088441366
0.3626690227412416;0.6615;0.00088342925
0.36328365089121084;0.6615;0.00087870494
0.36328365089121084;0.6616;0.0008780119
0.3636677934849416;0.6616;0.0008748687
0.3636677934849416;0.6617;0.00087458215
0.363859864781807;0.6617;0.00087398215
0.363859864781807;0.6618;0.000873848
0.36412876459741855;0.6618;0.0008725962
0.36412876459741855;0.6619;0.0008723853
0.36432083589428393;0.6619;0.00087024376
0.36432083589428393;0.662;0.00086966885
0.36447449293177625;0.662;0.0008690813
0.36447449293177625;0.6621;0.0008690134
0.3647818070067609;0.6621;0.0008669578
0.3647818070067609;0.6622;0.00086693227
0.36485863552550707;0.6622;0.0008663828
0.36485863552550707;0.6623;0.0008661266
0.3649738783036263;0.6623;0.0008650838
0.3649738783036263;0.6624;0.00086461444
0.36512753534111864;0.6624;0.00086313696
0.36512753534111864;0.6625;0.0008626054
0.36520436385986477;0.6625;0.0008619311
0.36520436385986477;0.6626;0.0008618298
0.36528119237861095;0.6626;0.00086105807
0.36528119237861095;0.6627;0.00085868925
0.365319606637984;0.6627;0.0008582794
0.365319606637984;0.6628;0.000857936
0.3653964351567302;0.6628;0.0008565449
0.3653964351567302;0.663;0.00085581717
0.3657421634910879;0.663;0.0008542686
0.3657421634910879;0.6631;0.00085401343
0.36654886293792255;0.6631;0.00084758655
0.36654886293792255;0.6632;0.00084716274
0.3668177627535341;0.6632;0.00084484596
0.3668177627535341;0.6633;0.0008446828
0.3670866625691457;0.6633;0.0008436136
0.3670866625691457;0.6634;0.0008432491
0.36820067609096496;0.6634;0.000833855
0.36820067609096496;0.6636;0.00083316
0.368239090350338;0.6636;0.00083294034
0.368239090350338;0.6637;0.0008321413
0.36827750460971115;0.6637;0.00083208
0.36827750460971115;0.6638;0.00083201355
0.36843116164720346;0.6638;0.0008302189
0.36843116164720346;0.6639;0.0008299032
0.3687384757221881;0.6639;0.00082905
0.3687384757221881;0.6642;0.0008282495
0.3688537185003073;0.6642;0.0008279752
0.3688537185003073;0.6643;0.00082789036
0.3688921327596804;0.6643;0.0008278259
0.3688921327596804;0.6644;0.0008273914
0.3689305470190535;0.6644;0.00082587136
0.3689305470190535;0.6645;0.00082525803
0.3695067609096497;0.6645;0.0008189053
0.3695067609096497;0.6646;0.0008186905
0.3699293177627535;0.6646;0.0008155796
0.3699293177627535;0.6647;0.00081532414
0.3709280885064536;0.6647;0.0008100153
0.3709280885064536;0.6648;0.00080986705
0.37119698832206516;0.6648;0.0008087289
0.37119698832206516;0.6649;0.00080866675
0.3712354025814382;0.6649;0.0008086549
0.3712354025814382;0.665;0.00080840546
0.3715043023970498;0.665;0.0008071059
0.3715043023970498;0.6651;0.000807101
0.3723878303626306;0.6651;0.00080095604
0.3723878303626306;0.6653;0.000800828
0.37246465888137675;0.6653;0.0007996655
0.37246465888137675;0.6654;0.0007991575
0.3728103872157345;0.6654;0.0007976651
0.3728103872157345;0.6655;0.0007974507
0.37288721573448064;0.6655;0.00079728087
0.37288721573448064;0.6656;0.0007968526
0.3730024585125999;0.6656;0.00079635315
0.3730024585125999;0.6657;0.0007963476
0.37354025814382297;0.6657;0.00079214637
0.37354025814382297;0.6658;0.0007921087
0.37377074370006147;0.6658;0.0007904594
0.37377074370006147;0.6659;0.0007902335
0.37396281499692685;0.6659;0.00078924967
0.37396281499692685;0.666;0.00078909064
0.37419330055316535;0.666;0.00078751997
0.37419330055316535;0.6662;0.00078639784
0.3745774431468961;0.6662;0.00078422145
0.3745774431468961;0.6663;0.0007841123
0.3751536570374923;0.6663;0.00078090007
0.3751536570374923;0.6664;0.0007807859
0.3760755992624462;0.6664;0.0007758078
0.3760755992624462;0.6665;0.0007757391
0.37672864167178854;0.6665;0.00077159476
0.37672864167178854;0.6666;0.0007714933
0.376920712968654;0.6666;0.00076973566
0.376920712968654;0.6667;0.00076949014
0.3770743700061463;0.6667;0.0007683625
0.3770743700061463;0.6668;0.00076788367
0.37745851259987706;0.6668;0.0007642878
0.37745851259987706;0.6671;0.00076358905
0.37795789797172713;0.6671;0.00075950177
0.37795789797172713;0.6672;0.0007594739
0.37803472649047326;0.6672;0.00075874047
0.37803472649047326;0.6673;0.0007583125
0.3781499692685925;0.6673;0.00075768353
0.3781499692685925;0.6674;0.0007575754
0.3783420405654579;0.6674;0.0007559067
0.3783420405654579;0.6676;0.0007552955
0.37838045482483096;0.6676;0.0007551115
0.37838045482483096;0.6677;0.00075495447
0.37914874001229254;0.6677;0.00074965914
0.37914874001229254;0.6678;0.0007494619
0.37937922556853104;0.6678;0.00074850465
0.37937922556853104;0.6679;0.000748503
0.37953288260602336;0.6679;0.00074830774
0.37953288260602336;0.668;0.0007482432
0.37972495390288874;0.668;0.00074692443
0.37972495390288874;0.6681;0.0007466679
0.3802243392747388;0.6681;0.00074359524
0.3802243392747388;0.6682;0.00074348267
0.3807621389059619;0.6682;0.00073870504
0.3807621389059619;0.6683;0.0007384389
0.38080055316533495;0.6683;0.00073834526
0.38080055316533495;0.6684;0.00073758984
0.38103103872157346;0.6684;0.00073684636
0.38103103872157346;0.6685;0.0007363045
0.3811078672403196;0.6685;0.0007352963
0.3811078672403196;0.6686;0.0007351845
0.3814920098340504;0.6686;0.0007333356
0.3814920098340504;0.6687;0.0007332249
0.38156883835279654;0.6687;0.00073236495
0.38156883835279654;0.6688;0.0007313878
0.381760909649662;0.6688;0.00073064485
0.381760909649662;0.6689;0.00073016697
0.382260295021512;0.6689;0.0007285297
0.382260295021512;0.669;0.00072806433
0.38268285187461587;0.669;0.0007261458
0.38268285187461587;0.6692;0.000725508
0.38345113706207745;0.6692;0.00072072045
0.38345113706207745;0.6693;0.0007201437
0.38387369391518134;0.6693;0.00071778713
0.38387369391518134;0.6694;0.0007177778
0.3840657652120467;0.6694;0.0007170614
0.3840657652120467;0.6696;0.0007165931
0.38418100799016597;0.6696;0.0007159954
0.38418100799016597;0.6697;0.00071579055
0.3844883220651506;0.6697;0.0007139711
0.3844883220651506;0.6698;0.0007135408
0.38456515058389673;0.6698;0.0007117319
0.38456515058389673;0.6699;0.0007116917
0.3856023355869699;0.6699;0.00070361217
0.3856023355869699;0.6701;0.0007034311
0.3859480639213276;0.6701;0.00070173235
0.3859480639213276;0.6702;0.00070170936
0.3861017209588199;0.6702;0.0007010587
0.3861017209588199;0.6704;0.00070086523
0.38629379225568533;0.6704;0.0007006827
0.38629379225568533;0.6705;0.0007005938
0.38656269207129684;0.6705;0.00069912843
0.38656269207129684;0.6707;0.0006990833
0.38663952059004303;0.6707;0.0006980065
0.38663952059004303;0.6708;0.00069798867
0.38671634910878916;0.6708;0.0006975984
0.38671634910878916;0.6709;0.00069755624
0.3871773202212661;0.6709;0.0006949242
0.3871773202212661;0.671;0.0006947651
0.38736939151813155;0.671;0.0006933353
0.38736939151813155;0.6711;0.0006933188
0.3874078057775046;0.6711;0.000692865
0.3874078057775046;0.6712;0.0006924702
0.3875614628149969;0.6712;0.00069148955
0.3875614628149969;0.6713;0.0006911758
0.38779194837123543;0.6713;0.00068960554
0.38779194837123543;0.6714;0.00068888156
0.3878303626306085;0.6714;0.00068874756
0.3878303626306085;0.6715;0.0006886682
0.3879071911493546;0.6715;0.00068798993
0.3879071911493546;0.6716;0.00068763015
0.3879840196681008;0.6716;0.0006869561
0.3879840196681008;0.6717;0.0006865285
0.38821450522433926;0.6717;0.0006857305
0.38821450522433926;0.6718;0.00068549963
0.3882529194837124;0.6718;0.00068536884
0.3882529194837124;0.6719;0.0006852196
0.3883297480024585;0.6719;0.0006847608
0.3883297480024585;0.672;0.00068453216
0.3884834050399508;0.672;0.0006840386
0.3884834050399508;0.6722;0.0006832557
0.3893285187461586;0.6722;0.00067895104
0.3893285187461586;0.6723;0.0006786306
0.38936693300553166;0.6723;0.0006784467
0.38936693300553166;0.6724;0.0006775438
0.38955900430239704;0.6724;0.0006772185
0.38955900430239704;0.6725;0.00067709584
0.3896742470805163;0.6725;0.0006764699
0.3896742470805163;0.6726;0.000676313
0.38978948985863554;0.6726;0.00067576335
0.38978948985863554;0.6727;0.0006756147
0.38990473263675474;0.6727;0.0006750741
0.38990473263675474;0.6728;0.0006750031
0.390019975414874;0.6728;0.00067330117
0.390019975414874;0.6729;0.00067295256
0.39036570374923174;0.6729;0.0006708035
0.39036570374923174;0.6731;0.00067062385
0.39101874615857407;0.6731;0.00066745986
0.39101874615857407;0.6732;0.000667358
0.39128764597418564;0.6732;0.000665873
0.39128764597418564;0.6733;0.0006658522
0.39144130301167795;0.6733;0.0006649584
0.39144130301167795;0.6734;0.00066482904
0.39178703134603565;0.6734;0.00066342513
0.39178703134603565;0.6735;0.0006632996
0.39236324523663185;0.6735;0.00065982307
0.39236324523663185;0.6736;0.00065961364
0.392440073755378;0.6736;0.0006594575
0.392440073755378;0.6737;0.000659347
0.3926705593116165;0.6737;0.00065868604
0.3926705593116165;0.6738;0.00065867126
0.3927473878303626;0.6738;0.000658313
0.3927473878303626;0.6739;0.00065777136
0.3928242163491088;0.6739;0.00065726537
0.3928242163491088;0.6742;0.0006567437
0.39382298709280883;0.6742;0.00065062265
0.39382298709280883;0.6745;0.0006500856
0.393899815611555;0.6745;0.0006497321
0.393899815611555;0.6746;0.0006493096
0.3941687154271666;0.6746;0.0006472069
0.3941687154271666;0.6747;0.00064718357
0.39436078672403196;0.6747;0.0006466085
0.39436078672403196;0.6748;0.00064635347
0.39455285802089735;0.6748;0.0006456578
0.39455285802089735;0.6749;0.00064560544
0.39462968653964353;0.6749;0.000644993
0.39462968653964353;0.675;0.0006448312
0.39493700061462816;0.675;0.00064320903
0.39493700061462816;0.6751;0.0006427121
0.3956668715427167;0.6751;0.0006401515
0.3956668715427167;0.6752;0.00064011477
0.3957821143208359;0.6752;0.00063972216
0.3957821143208359;0.6753;0.00063969614
0.3959357713583282;0.6753;0.0006392763
0.3959357713583282;0.6754;0.00063920545
0.39605101413644744;0.6754;0.0006380985
0.39605101413644744;0.6756;0.00063774595
0.3963583282114321;0.6756;0.00063642685
0.3963583282114321;0.6757;0.0006362919
0.3964735709895513;0.6757;0.0006356529
0.3964735709895513;0.6758;0.000635304
0.39662722802704364;0.6758;0.0006336644
0.39662722802704364;0.6759;0.00063355366
0.3970881991395206;0.6759;0.0006310097
0.3970881991395206;0.676;0.00063071033
0.39720344191763984;0.676;0.0006305793
0.39720344191763984;0.6761;0.00063028553
0.3973955132145052;0.6761;0.0006292756
0.3973955132145052;0.6762;0.00062896777
0.3974339274738783;0.6762;0.00062879245
0.3974339274738783;0.6763;0.0006286681
0.3976644130301168;0.6763;0.00062754634
0.3976644130301168;0.6764;0.0006274996
0.39804855562384756;0.6764;0.00062507245
0.39804855562384756;0.6765;0.00062507123
0.398740012292563;0.6765;0.00062172016
0.398740012292563;0.6766;0.0006216924
0.399239397664413;0.6766;0.0006198775
0.399239397664413;0.6767;0.00061987067
0.3996619545175169;0.6767;0.0006173411
0.3996619545175169;0.6768;0.0006165377
0.39989244007375535;0.6768;0.0006156878
0.39989244007375535;0.6769;0.0006154356
0.39996926859250154;0.6769;0.0006149018
0.39996926859250154;0.677;0.0006148577
0.40019975414874004;0.677;0.0006141296
0.40019975414874004;0.6771;0.0006140613
0.40069913952059005;0.6771;0.0006118319
0.40069913952059005;0.6772;0.0006117636
0.40146742470805163;0.6772;0.00060878176
0.40146742470805163;0.6773;0.00060868554
0.401659496004917;0.6773;0.0006065823
0.401659496004917;0.6774;0.00060650177
0.40273509526736323;0.6774;0.00060112524
0.40273509526736323;0.6776;0.0006001625
0.4032344806392133;0.6776;0.0005980371
0.4032344806392133;0.6777;0.0005979645
0.40331130915795943;0.6777;0.00059791765
0.40331130915795943;0.6778;0.00059769093
0.4037338660110633;0.6778;0.0005945827
0.4037338660110633;0.6779;0.0005942675
0.40384910878918256;0.6779;0.0005937235
0.40384910878918256;0.678;0.0005934915
0.4052704363859865;0.678;0.00058648287
0.4052704363859865;0.6781;0.00058633386
0.40530885064535954;0.6781;0.00058615487
0.40530885064535954;0.6782;0.0005860928
0.40538567916410573;0.6782;0.0005857638
0.40538567916410573;0.6783;0.000585605
0.4058082360172096;0.6783;0.0005835704
0.4058082360172096;0.6785;0.0005828049
0.4059234787953288;0.6785;0.00058144156
0.4059234787953288;0.6786;0.0005814237
0.4061539643515673;0.6786;0.00058101985
0.4061539643515673;0.6787;0.0005808807
0.4067685925015366;0.6787;0.00057810143
0.4067685925015366;0.6788;0.0005779932
0.4068454210202827;0.6788;0.00057787885
0.4068454210202827;0.6789;0.00057786354
0.40696066379840196;0.6789;0.00057742425
0.40696066379840196;0.679;0.0005774089
0.40711432083589427;0.679;0.0005764441
0.40711432083589427;0.6791;0.0005763076
0.4073448063921328;0.6791;0.00057556725
0.4073448063921328;0.6792;0.0005754798
0.4074216349108789;0.6792;0.00057521416
0.4074216349108789;0.6793;0.00057477056
0.4080746773202213;0.6793;0.00057173736
0.4080746773202213;0.6794;0.0005715919
0.40853564843269824;0.6794;0.0005694822
0.40853564843269824;0.6795;0.0005693183
0.40868930547019056;0.6795;0.0005683398
0.40868930547019056;0.6797;0.0005680007
0.4093423478795329;0.6797;0.0005650384
0.4093423478795329;0.6798;0.0005647508
0.40961124769514445;0.6798;0.0005639461
0.40961124769514445;0.6799;0.00056385837
0.4096880762138906;0.6799;0.00056361564
0.4096880762138906;0.6802;0.0005634573
0.40988014751075597;0.6802;0.0005622752
0.40988014751075597;0.6803;0.00056225643
0.41018746158574065;0.6803;0.0005614472
0.41018746158574065;0.6805;0.0005612154
0.4104179471419791;0.6805;0.00056016824
0.4104179471419791;0.6806;0.0005600564
0.4106484326982176;0.6806;0.00055942143
0.4106484326982176;0.6807;0.00055920717
0.41103257529194837;0.6807;0.0005573311
0.41103257529194837;0.6808;0.00055708416
0.41130147510755993;0.6808;0.00055639073
0.41130147510755993;0.6809;0.0005558878
0.4114167178856792;0.6809;0.0005548179
0.4114167178856792;0.681;0.00055471255
0.4115319606637984;0.681;0.00055429037
0.4115319606637984;0.6811;0.0005542752
0.41164720344191763;0.6811;0.00055409234
0.41164720344191763;0.6812;0.00055402436
0.41199293177627533;0.6812;0.00055122527
0.41199293177627533;0.6814;0.0005504705
0.4121081745543946;0.6814;0.0005494266
0.4121081745543946;0.6815;0.00054936303
0.41214658881376764;0.6815;0.0005493142
0.41214658881376764;0.6816;0.000549226
0.4122618315918869;0.6816;0.0005486229
0.4122618315918869;0.6817;0.00054752856
0.4128380454824831;0.6817;0.00054470496
0.4128380454824831;0.6818;0.0005446071
0.41310694529809466;0.6818;0.00054320524
0.41310694529809466;0.6819;0.00054315204
0.4134910878918254;0.6819;0.00054078066
0.4134910878918254;0.682;0.0005407467
0.4136063306699447;0.682;0.0005405957
0.4136063306699447;0.6821;0.00054036325
0.4138368162261832;0.6821;0.00053971814
0.4138368162261832;0.6824;0.00053926243
0.4141825445605409;0.6824;0.0005379186
0.4141825445605409;0.6825;0.00053791364
0.41460510141364476;0.6825;0.00053505076
0.41460510141364476;0.6826;0.00053502026
0.4149124154886294;0.6826;0.00053437887
0.4149124154886294;0.6827;0.0005343669
0.4150660725261217;0.6827;0.00053368625
0.4150660725261217;0.6829;0.00053355686
0.41529655808236016;0.6829;0.0005329546
0.41529655808236016;0.6831;0.00053243013
0.4154502151198525;0.6831;0.00053202146
0.4154502151198525;0.6832;0.00053199223
0.4154886293792256;0.6832;0.00053188077
0.4154886293792256;0.6834;0.00053118885
0.4157575291948371;0.6834;0.00053043995
0.4157575291948371;0.6835;0.0005304013
0.4164874001229256;0.6835;0.00052835647
0.4164874001229256;0.6837;0.0005279046
0.4165258143822987;0.6837;0.000527786
0.4165258143822987;0.6838;0.00052771973
0.416679471419791;0.6838;0.0005275527
0.416679471419791;0.6839;0.0005273714
0.4167562999385372;0.6839;0.0005272171
0.4167562999385372;0.684;0.00052718306
0.41687154271665644;0.684;0.00052714196
0.41687154271665644;0.6841;0.00052687165
0.41694837123540257;0.6841;0.00052678783
0.41694837123540257;0.6842;0.0005267866
0.41702519975414876;0.6842;0.0005262724
0.41702519975414876;0.6843;0.0005262644
0.4171788567916411;0.6843;0.00052572164
0.4171788567916411;0.6844;0.0005252009
0.4173325138291334;0.6844;0.0005247068
0.4173325138291334;0.6846;0.0005243356
0.41760141364474496;0.6846;0.0005226323
0.41760141364474496;0.6847;0.0005225953
0.417639827904118;0.6847;0.0005225593
0.417639827904118;0.6848;0.0005222279
0.4176782421634911;0.6848;0.0005217492
0.4176782421634911;0.6849;0.0005214372
0.41844652735095267;0.6849;0.0005180052
0.41844652735095267;0.685;0.0005178961
0.41863859864781805;0.685;0.0005171852
0.41863859864781805;0.6851;0.0005166347
0.41871542716656424;0.6851;0.0005165025
0.41871542716656424;0.6852;0.0005163641
0.41959895513214507;0.6852;0.000511751
0.41959895513214507;0.6853;0.00051164266
0.41963736939151813;0.6853;0.0005116349
0.41963736939151813;0.6854;0.0005115251
0.4197526121696374;0.6854;0.00051143626
0.4197526121696374;0.6856;0.00051098433
0.4198294406883835;0.6856;0.0005103494
0.4198294406883835;0.6857;0.0005100123
0.42017516902274127;0.6857;0.0005091798
0.42017516902274127;0.6858;0.0005079169
0.4202519975414874;0.6858;0.00050754234
0.4202519975414874;0.6859;0.00050750887
0.4204056545789797;0.6859;0.0005070663
0.4204056545789797;0.686;0.000507031
0.4214044253226798;0.686;0.00049976446
0.4214044253226798;0.6861;0.00049962173
0.4219038106945298;0.6861;0.00049734174
0.4219038106945298;0.6862;0.0004970363
0.4228257529194837;0.6862;0.00049377576
0.4228257529194837;0.6863;0.00049377343
0.4246696373693915;0.6863;0.000486684
0.4246696373693915;0.6865;0.0004864528
0.42478488014751076;0.6865;0.00048601622
0.42478488014751076;0.6866;0.00048600248
0.42555316533497234;0.6866;0.00048345732
0.42555316533497234;0.6867;0.00048325965
0.4262446220036878;0.6867;0.0004814126
0.4262446220036878;0.6868;0.00048140757
0.4263982790411801;0.6868;0.00048119776
0.4263982790411801;0.6869;0.0004811037
0.42739704978488013;0.6869;0.00047731283
0.42739704978488013;0.687;0.00047704513
0.4280116779348494;0.687;0.00047426551
0.4280116779348494;0.6871;0.00047419925
0.42862630608481866;0.6871;0.0004721239
0.42862630608481866;0.6872;0.00047195092
0.42870313460356485;0.6872;0.0004717512
0.42870313460356485;0.6873;0.0004716743
0.42885679164105717;0.6873;0.00047108618
0.42885679164105717;0.6874;0.00047095152
0.42912569145666873;0.6874;0.0004697725
0.42912569145666873;0.6875;0.00046970148
0.42927934849416105;0.6875;0.0004688613
0.42927934849416105;0.6876;0.00046881693
0.429740319606638;0.6876;0.00046700536
0.429740319606638;0.6877;0.00046697422
0.4300860479409957;0.6877;0.0004660029
0.4300860479409957;0.6878;0.00046582706
0.43127688998156116;0.6878;0.00046142028
0.43127688998156116;0.6879;0.00046121897
0.4314305470190535;0.6879;0.00046050164
0.4314305470190535;0.6881;0.00046035904
0.4316610325752919;0.6881;0.00045990624
0.4316610325752919;0.6882;0.00045985548
0.4318915181315304;0.6882;0.00045828836
0.4318915181315304;0.6883;0.00045808512
0.4322756607252612;0.6883;0.0004567622
0.4322756607252612;0.6884;0.0004561469
0.4324293177627535;0.6884;0.0004554323
0.4324293177627535;0.6885;0.000455243
0.4328134603564843;0.6885;0.0004538329
0.4328134603564843;0.6886;0.00045353186
0.4330055316533497;0.6886;0.0004526684
0.4330055316533497;0.6887;0.00045266224
0.4332360172095882;0.6887;0.00045220056
0.4332360172095882;0.6888;0.00045194777
0.43346650276582666;0.6888;0.00045130178
0.43346650276582666;0.6889;0.00045094689
0.43362015980331897;0.6889;0.00045078632
0.43362015980331897;0.689;0.00045070302
0.4347341733251383;0.689;0.00044716566
0.4347341733251383;0.6894;0.0004467862
0.43477258758451137;0.6894;0.0004466479
0.43477258758451137;0.6895;0.00044661062
0.4352719729563614;0.6895;0.00044449556
0.4352719729563614;0.6896;0.00044445717
0.4360786724031961;0.6896;0.0004417541
0.4360786724031961;0.6897;0.00044166602
0.43627074370006147;0.6897;0.0004415285
0.43627074370006147;0.6898;0.00044149978
0.4365012292562999;0.6898;0.00044095874
0.4365012292562999;0.6899;0.00044094046
0.43669330055316535;0.6899;0.00044017026
0.43669330055316535;0.69;0.00044015897
0.4367701290719115;0.69;0.0004399426
0.4367701290719115;0.6901;0.0004398878
0.43680854333128455;0.6901;0.00043980565
0.43680854333128455;0.6903;0.0004395525
0.4369237861094038;0.6903;0.00043929493
0.4369237861094038;0.6904;0.00043912916
0.4371542716656423;0.6904;0.00043838186
0.4371542716656423;0.6905;0.00043836213
0.43753841425937307;0.6905;0.00043624023
0.43753841425937307;0.6906;0.00043573877
0.4386140135218193;0.6906;0.00043244063
0.4386140135218193;0.6907;0.00043236054
0.4386524277811924;0.6907;0.00043232154
0.4386524277811924;0.6908;0.0004323106
0.43872925629993853;0.6908;0.00043210725
0.43872925629993853;0.6909;0.00043194287
0.4388060848186847;0.6909;0.00043178012
0.4388060848186847;0.691;0.00043168204
0.43907498463429623;0.691;0.00042995898
0.43907498463429623;0.6911;0.00042989044
0.4391518131530424;0.6911;0.0004296074
0.4391518131530424;0.6912;0.00042950283
0.43961278426551936;0.6912;0.00042857602
0.43961278426551936;0.6913;0.00042833257
0.4401505838967425;0.6913;0.00042672385
0.4401505838967425;0.6914;0.00042662717
0.4411877688998156;0.6914;0.00042193657
0.4411877688998156;0.6916;0.00042175155
0.4415719114935464;0.6916;0.00042077748
0.4415719114935464;0.6917;0.00042070178
0.4417255685310387;0.6917;0.00042018556
0.4417255685310387;0.6918;0.0004201138
0.4420712968653964;0.6918;0.00041944114
0.4420712968653964;0.6919;0.0004191014
0.4421097111247695;0.6919;0.00041868215
0.4421097111247695;0.692;0.0004185162
0.4436078672403196;0.692;0.00041458503
0.4436078672403196;0.6921;0.00041444445
0.4436846957590658;0.6921;0.00041436742
0.4436846957590658;0.6922;0.00041435755
0.4438383527965581;0.6922;0.00041406855
0.4438383527965581;0.6923;0.00041402882
0.44422249539028885;0.6923;0.00041258885
0.44422249539028885;0.6924;0.000412368
0.44464505224339274;0.6924;0.00041134967
0.44464505224339274;0.6926;0.0004107084
0.4454901659496005;0.6926;0.00040743154
0.4454901659496005;0.6927;0.00040740985
0.44552858020897357;0.6927;0.00040735712
0.44552858020897357;0.6928;0.0004072916
0.44556699446834663;0.6928;0.0004072334
0.44556699446834663;0.693;0.0004067923
0.44572065150583895;0.693;0.0004062915
0.44572065150583895;0.6931;0.0004062474
0.44579748002458514;0.6931;0.00040570257
0.44579748002458514;0.6932;0.00040561496
0.4459895513214505;0.6932;0.000405242
0.4459895513214505;0.6933;0.00040519427
0.4464121081745544;0.6933;0.00040410922
0.4464121081745544;0.6934;0.000403779
0.44668100799016597;0.6934;0.0004028426
0.44668100799016597;0.6935;0.0004027806
0.4471419791026429;0.6935;0.00040197046
0.4471419791026429;0.6936;0.00040172721
0.447180393362016;0.6936;0.0004017265
0.447180393362016;0.6937;0.00040166127
0.44744929317762755;0.6937;0.0004000907
0.44744929317762755;0.6939;0.00039978133
0.44760295021511987;0.6939;0.00039893435
0.44760295021511987;0.694;0.00039880924
0.4477566072526122;0.694;0.00039805158
0.4477566072526122;0.6941;0.0003980419
0.44779502151198525;0.6941;0.00039796392
0.44779502151198525;0.6942;0.0003976024
0.4478334357713583;0.6942;0.00039753978
0.4478334357713583;0.6944;0.0003974511
0.44814074984634295;0.6944;0.0003957123
0.44814074984634295;0.6945;0.00039561966
0.4490242778119238;0.6945;0.0003916602
0.4490242778119238;0.6946;0.00039163927
0.44921634910878916;0.6946;0.0003911072
0.44921634910878916;0.6947;0.00039092716
0.44960049170252;0.6947;0.0003892605
0.44960049170252;0.6948;0.0003892393
0.4500614628149969;0.6948;0.00038749323
0.4500614628149969;0.6949;0.00038729364
0.4502535341118623;0.6949;0.00038657463
0.4502535341118623;0.695;0.00038629604
0.4507529194837124;0.695;0.000385472
0.4507529194837124;0.6951;0.0003854682
0.4508297480024585;0.6951;0.0003852915
0.4508297480024585;0.6952;0.00038528908
0.4508681622618316;0.6952;0.0003851624
0.4508681622618316;0.6953;0.00038510858
0.4509834050399508;0.6953;0.0003850063
0.4509834050399508;0.6954;0.0003849353
0.451060233558697;0.6954;0.0003847649
0.451060233558697;0.6955;0.00038472094
0.4512138905961893;0.6955;0.00038416137
0.4512138905961893;0.6956;0.0003841484
0.45136754763368164;0.6956;0.00038390033
0.45136754763368164;0.6957;0.0003837739
0.45186693300553166;0.6957;0.0003827856
0.45186693300553166;0.6958;0.00038244142
0.45228948985863554;0.6958;0.00038152916
0.45228948985863554;0.6959;0.000381382
0.452519975414874;0.6959;0.0003806705
0.452519975414874;0.696;0.00038052181
0.4527504609711125;0.696;0.0003798882
0.4527504609711125;0.6961;0.00037976613
0.45301936078672406;0.6961;0.00037861353
0.45301936078672406;0.6962;0.00037859168
0.4530577750460971;0.6962;0.00037783902
0.4530577750460971;0.6963;0.00037778827
0.45336508912108175;0.6963;0.00037671317
0.45336508912108175;0.6964;0.00037665333
0.4534035033804548;0.6964;0.00037639416
0.4534035033804548;0.6965;0.00037628852
0.453480331899201;0.6965;0.00037609163
0.453480331899201;0.6966;0.00037603732
0.4535955746773202;0.6966;0.00037590755
0.4535955746773202;0.6967;0.00037551648
0.45378764597418564;0.6967;0.00037486127
0.45378764597418564;0.6968;0.0003748228
0.4538260602335587;0.6968;0.00037478318
0.4538260602335587;0.6969;0.00037472803
0.45405654578979715;0.6969;0.0003739142
0.45405654578979715;0.697;0.0003739012
0.4547480024585126;0.697;0.00037175458
0.4547480024585126;0.6971;0.0003717291
0.45486324523663185;0.6971;0.00037155408
0.45486324523663185;0.6972;0.00037146753
0.45559311616472037;0.6972;0.0003682565
0.45559311616472037;0.6973;0.00036807053
0.4562461585740627;0.6973;0.00036656368
0.4562461585740627;0.6974;0.00036647715
0.45655347264904733;0.6974;0.00036553445
0.45655347264904733;0.6975;0.00036551437
0.4566687154271666;0.6975;0.00036522932
0.4566687154271666;0.6976;0.00036518197
0.45728334357713585;0.6976;0.00036342535
0.45728334357713585;0.6977;0.0003632952
0.4581668715427167;0.6977;0.00036122542
0.4581668715427167;0.6978;0.00036122443
0.45820528580208975;0.6978;0.00036107216
0.45820528580208975;0.6979;0.00036104163
0.4586662569145667;0.6979;0.00036013217
0.4586662569145667;0.698;0.00035989692
0.46004917025199754;0.698;0.0003564171
0.46004917025199754;0.6981;0.00035590518
0.4601259987707437;0.6981;0.00035581883
0.4601259987707437;0.6983;0.0003556435
0.46020282728948986;0.6983;0.00035557445
0.46020282728948986;0.6984;0.0003555201
0.4602412415488629;0.6984;0.00035541982
0.4602412415488629;0.6985;0.00035537372
0.46043331284572836;0.6985;0.00035466507
0.46043331284572836;0.6986;0.00035442397
0.4605869698832207;0.6986;0.00035387996
0.4605869698832207;0.6988;0.00035361748
0.4608558696988322;0.6988;0.00035246686
0.4608558696988322;0.6989;0.0003522125
0.4611631837738168;0.6989;0.0003513344
0.4611631837738168;0.6991;0.00035095218
0.46120159803318994;0.6991;0.00035086382
0.46120159803318994;0.6992;0.0003507943
0.46135525507068226;0.6992;0.00035009114
0.46135525507068226;0.6993;0.00034994484
0.4620082974800246;0.6993;0.00034870804
0.4620082974800246;0.6994;0.00034866825
0.4620851259987707;0.6994;0.00034851
0.4620851259987707;0.6995;0.0003484069
0.46212354025814384;0.6995;0.00034835679
0.46212354025814384;0.6996;0.00034831872
0.46262292562999385;0.6996;0.00034616943
0.46262292562999385;0.6997;0.0003461227
0.4642363245236632;0.6997;0.00034147955
0.4642363245236632;0.6998;0.0003414447
0.46427473878303627;0.6998;0.0003413805
0.46427473878303627;0.6999;0.00034132312
0.4643899815611555;0.6999;0.0003410859
0.4643899815611555;0.7;0.00034108575
0.4644283958205286;0.7;0.00034105772
0.4644283958205286;0.7001;0.00034089136
0.46469729563614015;0.7001;0.00034018222
0.46469729563614015;0.7002;0.0003399613
0.46504302397049785;0.7002;0.0003388398
0.46504302397049785;0.7003;0.00033878544
0.46554240934234786;0.7003;0.00033769797
0.46554240934234786;0.7004;0.0003374017
0.4658881376767056;0.7004;0.00033666258
0.4658881376767056;0.7005;0.0003365886
0.46596496619545175;0.7005;0.0003365444
0.46596496619545175;0.7006;0.00033652032
0.4664259373079287;0.7006;0.00033571565
0.4664259373079287;0.7007;0.0003356958
0.4665027658266749;0.7007;0.00033555285
0.4665027658266749;0.7008;0.00033546763
0.46654118008604795;0.7008;0.00033533227
0.46654118008604795;0.7009;0.00033514103
0.4671558082360172;0.7009;0.0003336874
0.4671558082360172;0.701;0.00033360109
0.4681545789797173;0.701;0.00033166457
0.4681545789797173;0.7011;0.0003315404
0.4686539643515673;0.7011;0.00033047108
0.4686539643515673;0.7012;0.00033045013
0.46876920712968656;0.7012;0.0003302533
0.46876920712968656;0.7013;0.00033016168
0.4692685925015366;0.7013;0.00032897943
0.4692685925015366;0.7014;0.00032889657
0.4697679778733866;0.7014;0.00032766527
0.4697679778733866;0.7015;0.00032741218
0.46996004917025197;0.7015;0.00032695403
0.46996004917025197;0.7017;0.00032638636
0.4699984634296251;0.7017;0.00032632131
0.4699984634296251;0.7018;0.00032621488
0.4703057775046097;0.7018;0.0003249461
0.4703057775046097;0.7019;0.0003248544
0.47038260602335585;0.7019;0.00032470922
0.47038260602335585;0.7023;0.00032465506
0.470421020282729;0.7023;0.000324612
0.470421020282729;0.7024;0.0003245295
0.47053626306084817;0.7024;0.00032413405
0.47053626306084817;0.7025;0.0003239703
0.47061309157959436;0.7025;0.00032388364
0.47061309157959436;0.7026;0.00032380165
0.47076674861708667;0.7026;0.00032349408
0.47076674861708667;0.7027;0.00032336533
0.4708819913952059;0.7027;0.00032327604
0.4708819913952059;0.7028;0.00032305933
0.47130454824830975;0.7028;0.0003220843
0.47130454824830975;0.7029;0.00032196383
0.47145820528580207;0.7029;0.00032159366
0.47145820528580207;0.703;0.0003215867
0.4714966195451752;0.703;0.00032147105
0.4714966195451752;0.7032;0.0003213965
0.47153503380454825;0.7032;0.00032139372
0.47153503380454825;0.7033;0.0003213201
0.47238014751075597;0.7033;0.00031937877
0.47238014751075597;0.7034;0.00031913602
0.47261063306699447;0.7034;0.00031793333
0.47261063306699447;0.7035;0.0003178303
0.47268746158574065;0.7035;0.0003176772
0.47268746158574065;0.7036;0.0003174867
0.47284111862323297;0.7036;0.00031704444
0.47284111862323297;0.7037;0.00031691595
0.47287953288260604;0.7037;0.00031688547
0.47287953288260604;0.7038;0.00031687546
0.4732636754763368;0.7038;0.00031604528
0.4732636754763368;0.7039;0.00031596306
0.4736862323294407;0.7039;0.0003153356
0.4736862323294407;0.704;0.00031523698
0.47410878918254457;0.704;0.00031392515
0.47410878918254457;0.7042;0.00031372614
0.4744161032575292;0.7042;0.00031302538
0.4744161032575292;0.7043;0.00031300244
0.47464658881376764;0.7043;0.00031262802
0.47464658881376764;0.7044;0.00031252447
0.4755301167793485;0.7044;0.00030997684
0.4755301167793485;0.7046;0.0003098328
0.47579901659496004;0.7046;0.0003091778
0.47579901659496004;0.7047;0.0003090699
0.47637523048555624;0.7047;0.00030801812
0.47637523048555624;0.7048;0.0003080053
0.47652888752304856;0.7048;0.00030791425
0.47652888752304856;0.7049;0.00030777024
0.47679778733866013;0.7049;0.00030737132
0.47679778733866013;0.705;0.00030730307
0.47856484326982174;0.705;0.00030283871
0.47856484326982174;0.7051;0.0003026982
0.478680086047941;0.7051;0.00030214552
0.478680086047941;0.7052;0.0003021
0.47871850030731405;0.7052;0.0003020518
0.47871850030731405;0.7053;0.00030188955
0.4789874001229256;0.7053;0.00030139228
0.4789874001229256;0.7054;0.0003013731
0.4790642286416718;0.7054;0.0003011355
0.4790642286416718;0.7055;0.0003011264
0.47937154271665644;0.7055;0.00030032409
0.47937154271665644;0.7056;0.00030027915
0.4796788567916411;0.7056;0.00029912614
0.4796788567916411;0.7058;0.00029897562
0.4799477566072526;0.7058;0.00029831677
0.4799477566072526;0.706;0.00029819147
0.4799861708666257;0.706;0.000298087
0.4799861708666257;0.7061;0.00029793853
0.48002458512599877;0.7061;0.00029792858
0.48002458512599877;0.7062;0.00029790401
0.48079287031346035;0.7062;0.00029573872
0.48079287031346035;0.7063;0.0002955946
0.48117701290719117;0.7063;0.00029472765
0.48117701290719117;0.7064;0.00029470795
0.4813306699446835;0.7064;0.00029444954
0.4813306699446835;0.7065;0.00029443268
0.48213736939151813;0.7065;0.00029284126
0.48213736939151813;0.7066;0.00029271306
0.4822526121696374;0.7066;0.00029256844
0.4822526121696374;0.7067;0.00029253485
0.4824062692071297;0.7067;0.00029240357
0.4824062692071297;0.7068;0.00029227065
0.4828288260602336;0.7068;0.00029161954
0.4828288260602336;0.7069;0.0002913524
0.4829824830977259;0.7069;0.00029110452
0.4829824830977259;0.707;0.00029104814
0.4831361401352182;0.707;0.0002908893
0.4831361401352182;0.7071;0.0002905156
0.48328979717271053;0.7071;0.0002902449
0.48328979717271053;0.7072;0.00029008888
0.4834818684695759;0.7072;0.00028963582
0.4834818684695759;0.7073;0.00028958556
0.484019668100799;0.7073;0.00028875953
0.484019668100799;0.7074;0.00028862455
0.48436539643515675;0.7074;0.00028803103
0.48436539643515675;0.7075;0.00028793816
0.4847495390288875;0.7075;0.00028709733
0.4847495390288875;0.7076;0.00028705143
0.48486478180700676;0.7076;0.00028687846
0.48486478180700676;0.7077;0.00028684497
0.4858251382913337;0.7077;0.00028398752
0.4858251382913337;0.7078;0.00028384977
0.48620928088506454;0.7078;0.0002833449
0.48620928088506454;0.7079;0.00028329098
0.4866702519975415;0.7079;0.00028196082
0.4866702519975415;0.708;0.00028194833
0.48728488014751076;0.708;0.00028101366
0.48728488014751076;0.7081;0.00028097618
0.4873617086662569;0.7081;0.0002808337
0.4873617086662569;0.7082;0.0002807493
0.48763060848186845;0.7082;0.00028029975
0.48763060848186845;0.7083;0.00028025592
0.4878226797787339;0.7083;0.00027985944
0.4878226797787339;0.7084;0.0002797833
0.48786109403810696;0.7084;0.0002797592
0.48786109403810696;0.7086;0.0002797071
0.48836047940995697;0.7086;0.00027872852
0.48836047940995697;0.7087;0.00027864342
0.48855255070682235;0.7087;0.00027835113
0.48855255070682235;0.7088;0.0002783279
0.48862937922556854;0.7088;0.00027824278
0.48862937922556854;0.7089;0.00027822633
0.4888982790411801;0.7089;0.0002772848
0.4888982790411801;0.709;0.00027714897
0.48897510755992624;0.709;0.0002770819
0.48897510755992624;0.7091;0.0002769858
0.48912876459741855;0.7091;0.00027687018
0.48912876459741855;0.7093;0.00027682725
0.4910878918254456;0.7093;0.00027258802
0.4910878918254456;0.7094;0.0002725116
0.4911647203441918;0.7094;0.00027241858
0.4911647203441918;0.7095;0.00027214095
0.49135679164105717;0.7095;0.000271472
0.49135679164105717;0.7096;0.00027122285
0.49174093423478793;0.7096;0.00027033666
0.49174093423478793;0.7097;0.00027029816
0.49212507682851875;0.7097;0.00026931922
0.49212507682851875;0.7099;0.00026923275
0.4921634910878918;0.7099;0.00026897056
0.4921634910878918;0.71;0.00026894337
0.49231714812538413;0.71;0.00026864684
0.49231714812538413;0.7101;0.00026860778
0.4930854333128457;0.7101;0.00026737084
0.4930854333128457;0.7102;0.00026728248
0.49354640442532266;0.7102;0.0002664081
0.49354640442532266;0.7104;0.00026616597
0.4936616472034419;0.7104;0.0002659601
0.4936616472034419;0.7105;0.00026586378
0.4937384757221881;0.7105;0.00026572158
0.4937384757221881;0.7106;0.00026568078
0.49412261831591886;0.7106;0.0002648294
0.49412261831591886;0.7107;0.0002647914
0.49419944683466505;0.7107;0.0002647672
0.49419944683466505;0.7108;0.00026476508
0.4945835894283958;0.7108;0.00026380128
0.4945835894283958;0.7109;0.00026376994
0.4947756607252612;0.7109;0.00026358064
0.4947756607252612;0.711;0.00026350078
0.4949293177627535;0.711;0.00026308742
0.4949293177627535;0.7113;0.00026289403
0.49581284572833434;0.7113;0.0002613337
0.49581284572833434;0.7114;0.00026129893
0.4963506453595575;0.7114;0.00026001272
0.4963506453595575;0.7115;0.00025992387
0.4964274738783036;0.7115;0.0002597959
0.4964274738783036;0.7116;0.00025964057
0.4968500307314075;0.7116;0.00025901574
0.4968500307314075;0.7117;0.00025876347
0.49704210202827287;0.7117;0.0002580533
0.49704210202827287;0.7118;0.0002578338
0.4972341733251383;0.7118;0.00025719937
0.4972341733251383;0.7119;0.00025708374
0.49754148740012294;0.7119;0.00025639043
0.49754148740012294;0.712;0.0002562305
0.498079287031346;0.712;0.000255269
0.498079287031346;0.7121;0.00025511667
0.49819452980946527;0.7121;0.00025496585
0.49819452980946527;0.7122;0.0002548991
0.49877074370006147;0.7122;0.00025352708
0.49877074370006147;0.7123;0.00025352187
0.49911647203441917;0.7123;0.00025288673
0.49911647203441917;0.7125;0.00025285094
0.49973110018438843;0.7125;0.00025137118
0.49973110018438843;0.7126;0.0002512932
0.5001536570374924;0.7126;0.00025064172
0.5001536570374924;0.7128;0.00025057566
0.5006530424093424;0.7128;0.0002493548
0.5006530424093424;0.7129;0.00024925763
0.5011908420405654;0.7129;0.00024860213
0.5011908420405654;0.713;0.00024857788
0.501459741856177;0.713;0.00024821042
0.501459741856177;0.7131;0.00024814092
0.5029963122311002;0.7131;0.0002451758
0.5029963122311002;0.7132;0.00024514218
0.5040719114935464;0.7132;0.00024322425
0.5040719114935464;0.7133;0.00024318974
0.5044176398279041;0.7133;0.00024260578
0.5044176398279041;0.7134;0.0002425992
0.504840196681008;0.7134;0.0002420287
0.504840196681008;0.7135;0.00024202562
0.5048786109403811;0.7135;0.00024191069
0.5048786109403811;0.7136;0.00024174298
0.5050706822372465;0.7136;0.00024141948
0.5050706822372465;0.7137;0.0002414015
0.5055700676090965;0.7137;0.00024045954
0.5055700676090965;0.7138;0.00024045681
0.5056853103872158;0.7138;0.0002402933
0.5056853103872158;0.7139;0.00024028568
0.5070682237246465;0.7139;0.00023814905
0.5070682237246465;0.714;0.00023812224
0.507298709280885;0.714;0.00023749788
0.507298709280885;0.7141;0.0002374821
0.5076828518746158;0.7141;0.00023672613
0.5076828518746158;0.7142;0.00023663553
0.5077596803933621;0.7142;0.000236475
0.5077596803933621;0.7143;0.00023638492
0.5078365089121082;0.7143;0.00023626383
0.5078365089121082;0.7144;0.00023619941
0.5081054087277197;0.7144;0.00023540857
0.5081054087277197;0.7145;0.00023527947
0.5101029502151199;0.7145;0.00023171719
0.5101029502151199;0.7146;0.00023171431
0.510141364474493;0.7146;0.00023171041
0.510141364474493;0.7148;0.0002314857
0.5102181929932391;0.7148;0.00023133362
0.5102181929932391;0.7149;0.00023129466
0.5117547633681623;0.7149;0.00022829503
0.5117547633681623;0.7151;0.00022812332
0.5119468346650277;0.7151;0.00022752638
0.5119468346650277;0.7152;0.00022747
0.5122541487400123;0.7152;0.00022682553
0.5122541487400123;0.7153;0.00022674253
0.5124846342962508;0.7153;0.000226353
0.5124846342962508;0.7154;0.00022627122
0.5130992624462201;0.7154;0.00022532941
0.5130992624462201;0.7156;0.00022519397
0.5134065765212047;0.7156;0.00022441776
0.5134065765212047;0.7157;0.00022426051
0.5136754763368162;0.7157;0.00022387273
0.5136754763368162;0.7159;0.00022371791
0.5141364474492932;0.7159;0.0002232848
0.5141364474492932;0.716;0.00022318948
0.5149431468961279;0.716;0.00022161297
0.5149431468961279;0.7161;0.00022150629
0.5151736324523664;0.7161;0.00022125927
0.5151736324523664;0.7162;0.00022125589
0.5155577750460971;0.7162;0.000220989
0.5155577750460971;0.7163;0.00022096497
0.5157114320835894;0.7163;0.00022079627
0.5157114320835894;0.7164;0.00022066082
0.5167102028272895;0.7164;0.00021922997
0.5167102028272895;0.7165;0.00021905248
0.5172864167178857;0.7165;0.00021826164
0.5172864167178857;0.7166;0.00021825444
0.5173632452366318;0.7166;0.00021794265
0.5173632452366318;0.7167;0.00021781886
0.517478488014751;0.7167;0.00021768085
0.517478488014751;0.7168;0.00021767356
0.5175169022741242;0.7168;0.00021763997
0.5175169022741242;0.717;0.0002176241
0.5177089735709896;0.717;0.00021724484
0.5177089735709896;0.7171;0.00021723089
0.5186693300553166;0.7171;0.00021525296
0.5186693300553166;0.7172;0.00021522513
0.5187845728334358;0.7172;0.0002150569
0.5187845728334358;0.7173;0.00021504848
0.5189766441303012;0.7173;0.00021462567
0.5189766441303012;0.7174;0.00021459039
0.5197449293177627;0.7174;0.00021353492
0.5197449293177627;0.7175;0.00021350733
0.5202827289489859;0.7175;0.00021265313
0.5202827289489859;0.7176;0.00021261141
0.5208973570989551;0.7176;0.00021190481
0.5208973570989551;0.7177;0.00021188654
0.5214735709895513;0.7177;0.00021108153
0.5214735709895513;0.7178;0.00021102848
0.5217808850645359;0.7178;0.00021071214
0.5217808850645359;0.7179;0.00021069663
0.5220113706207744;0.7179;0.0002104931
0.5220113706207744;0.718;0.00021038219
0.5221650276582668;0.718;0.00021021828
0.5221650276582668;0.7181;0.00021019741
0.5222418561770129;0.7181;0.0002101088
0.5222418561770129;0.7182;0.00021006374
0.522318684695759;0.7182;0.00020996103
0.522318684695759;0.7183;0.00020983652
0.5224723417332514;0.7183;0.00020965966
0.5224723417332514;0.7184;0.00020965158
0.5237015980331899;0.7184;0.00020723614
0.5237015980331899;0.7185;0.00020720252
0.5247387830362631;0.7185;0.00020558789
0.5247387830362631;0.7186;0.00020546491
0.5258527965580824;0.7186;0.00020411712
0.5258527965580824;0.7187;0.00020410412
0.526160110633067;0.7187;0.00020380047
0.526160110633067;0.7188;0.00020364566
0.5261985248924401;0.7188;0.00020363284
0.5261985248924401;0.7189;0.00020362811
0.5269668100799016;0.7189;0.00020206909
0.5269668100799016;0.719;0.00020205771
0.5270052243392748;0.719;0.0002020386
0.5270052243392748;0.7191;0.00020203463
0.5281576521204672;0.7191;0.00020008738
0.5281576521204672;0.7192;0.0002000661
0.5283497234173326;0.7192;0.00019989049
0.5283497234173326;0.7193;0.0001998168
0.5285802089735709;0.7193;0.00019957495
0.5285802089735709;0.7194;0.00019956817
0.5286954517516902;0.7194;0.00019943289
0.5286954517516902;0.7195;0.00019938982
0.5291180086047941;0.7195;0.00019867688
0.5291180086047941;0.7196;0.00019862122
0.5293100799016595;0.7196;0.0001981856
0.5293100799016595;0.7198;0.00019808112
0.5307314074984635;0.7198;0.0001962224
0.5307314074984635;0.7199;0.00019620333
0.5309618930547019;0.7199;0.00019576507
0.5309618930547019;0.72;0.00019568908
0.5317685925015365;0.72;0.00019462308
0.5317685925015365;0.7201;0.00019460286
0.5326521204671174;0.7201;0.00019321902
0.5326521204671174;0.7202;0.00019315902
0.5329210202827289;0.7202;0.0001926378
0.5329210202827289;0.7203;0.00019258489
0.532959434542102;0.7203;0.00019258237
0.532959434542102;0.7204;0.00019244834
0.5331899200983405;0.7204;0.00019195737
0.5331899200983405;0.7205;0.00019194292
0.5332283343577136;0.7205;0.00019180983
0.5332283343577136;0.7206;0.00019180789
0.5346496619545175;0.7206;0.00018962359
0.5346496619545175;0.7207;0.00018962234
0.5346880762138906;0.7207;0.00018940866
0.5346880762138906;0.7208;0.00018938258
0.5352258758451137;0.7208;0.00018865497
0.5352258758451137;0.7209;0.00018865358
0.5352642901044868;0.7209;0.00018864768
0.5352642901044868;0.721;0.00018863606
0.5354563614013522;0.721;0.00018848006
0.5354563614013522;0.7211;0.00018845248
0.5364935464044254;0.7211;0.00018711684
0.5364935464044254;0.7212;0.00018710401
0.5376075599262446;0.7212;0.00018556527
0.5376075599262446;0.7213;0.00018553543
0.53779963122311;0.7213;0.0001850637
0.53779963122311;0.7215;0.00018504915
0.5380301167793485;0.7215;0.00018481341
0.5380301167793485;0.7216;0.00018480013
0.5380685310387215;0.7216;0.0001847948
0.5380685310387215;0.7217;0.0001847757
0.5382606023355869;0.7217;0.00018444615
0.5382606023355869;0.7219;0.00018432448
0.5389520590043024;0.7219;0.00018327622
0.5389520590043024;0.722;0.00018324728
0.5409496004917025;0.722;0.0001799898
0.5409496004917025;0.7221;0.00017994754
0.5415258143822987;0.7221;0.00017928414
0.5415258143822987;0.7222;0.00017914879
0.5418331284572834;0.7222;0.00017884922
0.5418331284572834;0.7223;0.00017884502
0.5418715427166564;0.7223;0.00017882814
0.5418715427166564;0.7224;0.00017876543
0.542639827904118;0.7224;0.00017748428
0.542639827904118;0.7225;0.00017748085
0.5426782421634911;0.7225;0.00017746026
0.5426782421634911;0.7226;0.00017742714
0.5432160417947142;0.7226;0.00017645452
0.5432160417947142;0.7227;0.00017631728
0.543600184388445;0.7227;0.00017604858
0.543600184388445;0.7228;0.00017602155
0.5436770129071912;0.7228;0.00017599808
0.5436770129071912;0.7229;0.00017597314
0.5437922556853104;0.7229;0.00017570305
0.5437922556853104;0.723;0.00017567573
0.5438690842040566;0.723;0.00017550713
0.5438690842040566;0.7231;0.00017549717
0.5444837123540258;0.7231;0.00017449225
0.5444837123540258;0.7234;0.00017416281
0.5446373693915181;0.7234;0.00017402104
0.5446373693915181;0.7235;0.00017397807
0.5446757836508912;0.7235;0.00017393482
0.5446757836508912;0.7236;0.0001737657
0.5450983405039951;0.7236;0.00017312707
0.5450983405039951;0.7237;0.00017312638
0.5457897971727105;0.7237;0.00017231502
0.5457897971727105;0.724;0.00017195496
0.5459050399508297;0.724;0.0001718702
0.5459050399508297;0.7241;0.00017185563
0.5466349108789182;0.7241;0.00017097822
0.5466349108789182;0.7242;0.0001709449
0.5479025814382299;0.7242;0.0001690804
0.5479025814382299;0.7243;0.00016906766
0.5480562384757222;0.7243;0.00016874466
0.5480562384757222;0.7244;0.00016873184
0.5482483097725875;0.7244;0.00016851672
0.5482483097725875;0.7245;0.00016848341
0.5498232944068838;0.7245;0.0001664879
0.5498232944068838;0.7246;0.00016647585
0.5500921942224954;0.7246;0.00016612076
0.5500921942224954;0.7247;0.00016605247
0.5504763368162262;0.7247;0.00016559912
0.5504763368162262;0.7248;0.00016550742
0.5506299938537185;0.7248;0.00016531814
0.5506299938537185;0.7249;0.00016529324
0.5509373079287031;0.7249;0.00016501451
0.5509373079287031;0.725;0.00016498574
0.5547787338660111;0.725;0.00016100476
0.5547787338660111;0.7251;0.00016099589
0.5548939766441303;0.7251;0.00016084113
0.5548939766441303;0.7252;0.00016082473
0.555201290719115;0.7252;0.00016019316
0.555201290719115;0.7253;0.00016014528
0.5552397049784881;0.7253;0.00016014095
0.5552397049784881;0.7255;0.00016007385
0.5553165334972342;0.7255;0.00015983885
0.5553165334972342;0.7256;0.00015979717
0.5555470190534727;0.7256;0.00015925262
0.5555470190534727;0.7257;0.00015920542
0.5555854333128457;0.7257;0.0001591199
0.5555854333128457;0.7259;0.00015903976
0.5557775046097111;0.7259;0.00015881416
0.5557775046097111;0.726;0.00015879981
0.5570451751690227;0.726;0.00015768097
0.5570451751690227;0.7261;0.0001576753
0.5578518746158574;0.7261;0.00015667157
0.5578518746158574;0.7262;0.00015655068
0.558620159803319;0.7262;0.00015596848
0.558620159803319;0.7263;0.00015594099
0.5588122311001844;0.7263;0.0001557765
0.5588122311001844;0.7264;0.00015574528
0.5590811309157959;0.7264;0.00015543166
0.5590811309157959;0.7265;0.0001554177
0.5595421020282729;0.7265;0.00015475831
0.5595421020282729;0.7266;0.00015470338
0.5595805162876459;0.7266;0.00015466221
0.5595805162876459;0.7267;0.0001545163
0.5596189305470191;0.7267;0.000154512
0.5596189305470191;0.7268;0.00015449198
0.5611170866625691;0.7268;0.00015289849
0.5611170866625691;0.7269;0.00015286707
0.5611555009219422;0.7269;0.0001527613
0.5611555009219422;0.7271;0.0001527336
0.5615780577750461;0.7271;0.00015255847
0.5615780577750461;0.7272;0.00015251733
0.5616933005531654;0.7272;0.00015226098
0.5616933005531654;0.7273;0.000152222
0.5621542716656422;0.7273;0.00015184438
0.5621542716656422;0.7274;0.00015177274
0.5622695144437615;0.7274;0.00015167323
0.5622695144437615;0.7275;0.00015158596
0.5628457283343578;0.7275;0.0001507866
0.5628457283343578;0.7276;0.00015076964
0.5636524277811924;0.7276;0.00014992293
0.5636524277811924;0.7277;0.00014989963
0.5637676705593117;0.7277;0.00014981012
0.5637676705593117;0.7278;0.00014980504
0.5644207129686539;0.7278;0.00014900406
0.5644207129686539;0.7279;0.00014899872
0.5644975414874002;0.7279;0.00014887881
0.5644975414874002;0.728;0.00014870729
0.5647280270436386;0.728;0.0001484743
0.5647280270436386;0.7281;0.0001484358
0.5651505838967424;0.7281;0.00014808797
0.5651505838967424;0.7282;0.00014805766
0.5652274124154887;0.7282;0.00014800504
0.5652274124154887;0.7283;0.0001479427
0.5656499692685925;0.7283;0.00014752542
0.5656499692685925;0.7284;0.0001475237
0.5657652120467117;0.7284;0.00014749613
0.5657652120467117;0.7285;0.00014748842
0.5661109403810695;0.7285;0.00014721535
0.5661109403810695;0.7286;0.00014714371
0.5661877688998156;0.7286;0.00014711627
0.5661877688998156;0.7288;0.00014706067
0.5664182544560541;0.7288;0.00014668239
0.5664182544560541;0.7289;0.00014646408
0.5665334972341733;0.7289;0.0001464099
0.5665334972341733;0.729;0.0001464033
0.5667639827904118;0.729;0.00014623876
0.5667639827904118;0.7291;0.00014620704
0.5675322679778734;0.7291;0.00014560988
0.5675322679778734;0.7292;0.00014560437
0.5680316533497234;0.7292;0.00014524846
0.5680316533497234;0.7293;0.00014519991
0.568338967424708;0.7293;0.00014476056
0.568338967424708;0.7294;0.00014471436
0.5684157959434543;0.7294;0.00014455339
0.5684157959434543;0.7295;0.0001444853
0.5684926244622004;0.7295;0.00014443378
0.5684926244622004;0.7296;0.00014442259
0.568838352796558;0.7296;0.00014396576
0.568838352796558;0.7297;0.00014396505
0.5689920098340504;0.7297;0.0001438928
0.5689920098340504;0.7298;0.0001438831
0.5691456668715427;0.7298;0.00014357483
0.5691456668715427;0.7299;0.00014355418
0.5694145666871543;0.7299;0.0001434676
0.5694145666871543;0.7302;0.00014332792
0.5701060233558697;0.7302;0.00014243554
0.5701060233558697;0.7303;0.00014239656
0.5709895513214506;0.7303;0.0001415205
0.5709895513214506;0.7304;0.0001414774
0.5713352796558082;0.7304;0.00014128159
0.5713352796558082;0.7305;0.0001411989
0.5718346650276582;0.7305;0.00014051456
0.5718346650276582;0.7306;0.000140512
0.5719883220651506;0.7306;0.00014028772
0.5719883220651506;0.7308;0.00014027869
0.5733328211432084;0.7308;0.00013893977
0.5733328211432084;0.7309;0.00013893325
0.5735633066994469;0.7309;0.00013867147
0.5735633066994469;0.731;0.00013859406
0.5737937922556853;0.731;0.00013840091
0.5737937922556853;0.7311;0.00013839814
0.5739858635525507;0.7311;0.00013818835
0.5739858635525507;0.7312;0.00013809458
0.5749078057775046;0.7312;0.00013692255
0.5749078057775046;0.7313;0.00013687438
0.5757529194837123;0.7313;0.00013610962
0.5757529194837123;0.7314;0.00013606527
0.5761754763368162;0.7314;0.00013544154
0.5761754763368162;0.7315;0.00013540675
0.5763675476336816;0.7315;0.00013516682
0.5763675476336816;0.7316;0.00013514639
0.5764827904118008;0.7316;0.00013503393
0.576559618930547;0.7316;0.00013501615
0.5769437615242778;0.7316;0.00013459918
0.5769437615242778;0.7317;0.00013458704
0.5774431468961279;0.7317;0.00013402852
0.5774431468961279;0.7318;0.00013401464
0.5777120467117394;0.7318;0.00013371429
0.5777120467117394;0.7319;0.00013370925
0.5778657037492317;0.7319;0.0001336093
0.5778657037492317;0.7321;0.00013357199
0.5782114320835894;0.7321;0.000133167
0.5782114320835894;0.7322;0.0001330372
0.5790181315304241;0.7322;0.00013195205
0.5790181315304241;0.7323;0.0001319484
0.5794022741241549;0.7323;0.00013148595
0.5794022741241549;0.7324;0.00013140596
0.5797095881991395;0.7324;0.00013105539
0.5797095881991395;0.7325;0.00013099496
0.5800553165334973;0.7325;0.00013051713
0.5800553165334973;0.7326;0.00013044929
0.5804778733866011;0.7326;0.00013017839
0.5804778733866011;0.7327;0.00013012871
0.5807851874615857;0.7327;0.00012970438
0.5807851874615857;0.7328;0.00012966919
0.5815534726490473;0.7328;0.00012891549
0.5815534726490473;0.7329;0.00012882875
0.5818992009834051;0.7329;0.00012859817
0.5818992009834051;0.733;0.00012854728
0.5819760295021512;0.733;0.00012849686
0.5819760295021512;0.7331;0.00012848878
0.5820144437615242;0.7331;0.00012845761
0.5820144437615242;0.7332;0.00012844603
0.5824370006146281;0.7332;0.00012792945
0.5824370006146281;0.7333;0.00012789608
0.5825522433927474;0.7333;0.00012778224
0.5825522433927474;0.7334;0.00012775249
0.5834741856177013;0.7334;0.00012650357
0.5834741856177013;0.7335;0.00012647804
0.5841272280270436;0.7335;0.0001257373
0.5841272280270436;0.7336;0.00012560858
0.5844729563614014;0.7336;0.00012522381
0.5844729563614014;0.7337;0.00012521673
0.5846650276582668;0.7337;0.00012517016
0.5846650276582668;0.7338;0.00012513167
0.5849339274738783;0.7338;0.00012489271
0.5849339274738783;0.7339;0.00012481055
0.5852028272894899;0.7339;0.00012450045
0.5852028272894899;0.734;0.00012447068
0.585279655808236;0.734;0.00012441332
0.585279655808236;0.7341;0.00012435934
0.5860095267363246;0.7341;0.00012344173
0.5860095267363246;0.7342;0.00012340954
0.5861631837738168;0.7342;0.00012331324
0.5861631837738168;0.7343;0.00012330242
0.5868930547019053;0.7343;0.00012261525
0.5868930547019053;0.7344;0.00012261372
0.5876229256299939;0.7344;0.000121982186
0.5876229256299939;0.7345;0.00012195161
0.5880070682237246;0.7345;0.00012171417
0.5880070682237246;0.7346;0.00012171058
0.5890826674861709;0.7346;0.00012081498
0.5890826674861709;0.7347;0.00012079689
0.5894283958205285;0.7347;0.00012051896
0.5894283958205285;0.7348;0.000120498444
0.5904655808236017;0.7348;0.00011951147
0.5904655808236017;0.7349;0.00011950361
0.5910417947141979;0.7349;0.000119249045
0.5910417947141979;0.735;0.00011920402
0.5911570374923172;0.735;0.00011915997
0.5911570374923172;0.7351;0.00011913613
0.5919637369391518;0.7351;0.000118403936
0.5919637369391518;0.7352;0.00011837389
0.5920789797172711;0.7352;0.00011824734
0.5920789797172711;0.7353;0.00011818904
0.5923862937922557;0.7353;0.000118020034
0.5923862937922557;0.7354;0.00011798377
0.5929625076828519;0.7354;0.000117248645
0.5929625076828519;0.7355;0.00011717167
0.5930777504609711;0.7355;0.00011709921
0.5930777504609711;0.7356;0.00011706421
0.5943838352796558;0.7356;0.000115834824
0.5943838352796558;0.7357;0.000115797484
0.5950368776889982;0.7357;0.00011497078
0.5950368776889982;0.7358;0.00011496738
0.5951905347264905;0.7358;0.00011487027
0.5951905347264905;0.7359;0.000114863185
0.5953441917639828;0.7359;0.000114715345
0.5953441917639828;0.736;0.000114696086
0.5954210202827289;0.736;0.00011463214
0.5954210202827289;0.7361;0.00011456101
0.5955746773202213;0.7361;0.0001143784
0.5955746773202213;0.7362;0.00011432722
0.5959972341733252;0.7362;0.00011366891
0.5959972341733252;0.7363;0.00011363808
0.5960740626920713;0.7363;0.000113581766
0.5960740626920713;0.7364;0.00011348423
0.5963045482483098;0.7364;0.00011333586
0.5963045482483098;0.7365;0.00011331623
0.5967271051014137;0.7365;0.000112975846
0.5967271051014137;0.7366;0.00011287153
0.5967655193607867;0.7366;0.00011283718
0.5967655193607867;0.7367;0.00011279984
0.5969575906576521;0.7367;0.00011274651
0.5969575906576521;0.7368;0.000112744274
0.5972264904732637;0.7368;0.00011247999
0.5972264904732637;0.7369;0.0001124225
0.5973033189920098;0.7369;0.00011236768
0.5973033189920098;0.737;0.00011232438
0.5980716041794715;0.737;0.00011150619
0.5980716041794715;0.7371;0.0001114961
0.5986478180700676;0.7371;0.00011094696
0.5986478180700676;0.7372;0.00011093895
0.5986862323294407;0.7372;0.00011092864
0.5986862323294407;0.7373;0.0001108977
0.5987630608481869;0.7373;0.000110849425
0.5987630608481869;0.7374;0.00011082221
0.59930086047941;0.7374;0.00011038574
0.59930086047941;0.7375;0.000110355555
0.5994161032575291;0.7375;0.00011025503
0.5994161032575291;0.7376;0.000110237976
0.5994929317762754;0.7376;0.000110150846
0.5994929317762754;0.7377;0.00011014317
0.5996465888137676;0.7377;0.000110074194
0.5996465888137676;0.7378;0.00011005078
0.6004917025199754;0.7378;0.00010942545
0.6004917025199754;0.7379;0.00010940391
0.6007221880762139;0.7379;0.00010910173
0.6007221880762139;0.738;0.00010909832
0.6032959434542102;0.738;0.00010703752
0.6032959434542102;0.7382;0.00010702871
0.6037569145666871;0.7382;0.000106652755
0.6037569145666871;0.7383;0.00010663329
0.6040642286416718;0.7383;0.00010651668
0.6040642286416718;0.7384;0.00010650166
0.6042178856791641;0.7384;0.000106391046
0.6042178856791641;0.7385;0.00010636355
0.6045636140135218;0.7385;0.00010615922
0.6045636140135218;0.7386;0.000106120606
0.6050629993853719;0.7386;0.00010566017
0.6050629993853719;0.7387;0.00010562071
0.6056776275353412;0.7387;0.00010514115
0.6056776275353412;0.7388;0.00010512811
0.606100184388445;0.7388;0.00010491173
0.606100184388445;0.7389;0.000104836734
0.6064074984634297;0.7389;0.000104563325
0.6064074984634297;0.739;0.000104511986
0.6069837123540258;0.739;0.000104027466
0.6069837123540258;0.7391;0.000104023726
0.6077519975414875;0.7391;0.00010359976
0.6077519975414875;0.7392;0.00010353626
0.6079824830977258;0.7392;0.000103413484
0.6079824830977258;0.7393;0.00010336811
0.6080593116164721;0.7393;0.00010336726
0.6080593116164721;0.7394;0.00010333525
0.6082513829133375;0.7394;0.00010323234
0.6082513829133375;0.7396;0.000103100276
0.6093653964351567;0.7396;0.00010225212
0.6093653964351567;0.7397;0.00010212538
0.6101336816226183;0.7397;0.00010144073
0.6101336816226183;0.7398;0.000101413796
0.6107098955132145;0.7398;0.000101130136
0.6107098955132145;0.7399;0.00010109945
0.6110172095881992;0.7399;0.000100825746
0.6110172095881992;0.74;0.00010079787
0.6110556238475722;0.74;0.00010079625
0.6110556238475722;0.7401;0.00010079109
0.6115550092194223;0.7401;0.00010038806
0.6115550092194223;0.7402;0.000100367535
0.6115934234787953;0.7402;0.000100344565
0.6115934234787953;0.7403;0.00010031102
0.6118623232944069;0.7403;0.00010014963
0.6118623232944069;0.7405;0.00010008473
0.6132068223724647;0.7405;9.935006e-05
0.6132068223724647;0.7406;9.933652e-05
0.6133220651505839;0.7406;9.915722e-05
0.6133220651505839;0.7407;9.9129495e-05
0.6137830362630609;0.7407;9.8504934e-05
0.6137830362630609;0.7408;9.84239e-05
0.6142824216349109;0.7408;9.7872464e-05
0.6142824216349109;0.7409;9.785041e-05
0.6144744929317763;0.7409;9.7674994e-05
0.6144744929317763;0.741;9.765842e-05
0.6153964351567301;0.741;9.7020944e-05
0.6153964351567301;0.7411;9.7001015e-05
0.6155885064535955;0.7411;9.686598e-05
0.6155885064535955;0.7412;9.6828415e-05
0.6158574062692072;0.7412;9.6698146e-05
0.6158574062692072;0.7413;9.657754e-05
0.6159726490473264;0.7413;9.644824e-05
0.6159726490473264;0.7414;9.6448035e-05
0.6160494775660725;0.7414;9.640286e-05
0.6160494775660725;0.7415;9.640248e-05
0.6164720344191764;0.7415;9.617861e-05
0.6164720344191764;0.7416;9.6157695e-05
0.6178549477566072;0.7416;9.498131e-05
0.6178549477566072;0.7417;9.497083e-05
0.6178933620159803;0.7417;9.490062e-05
0.6178933620159803;0.7418;9.4891926e-05
0.6188153042409342;0.7418;9.4180345e-05
0.6188153042409342;0.7419;9.413233e-05
0.6189305470190535;0.7419;9.390782e-05
0.6189305470190535;0.7421;9.3895345e-05
0.6198524892440074;0.7421;9.332102e-05
0.6198524892440074;0.7422;9.330948e-05
0.6200445605408728;0.7422;9.321584e-05
0.6200445605408728;0.7423;9.312788e-05
0.6204671173939766;0.7423;9.279366e-05
0.6204671173939766;0.7424;9.2786795e-05
0.6213890596189305;0.7424;9.192293e-05
0.6213890596189305;0.7425;9.191104e-05
0.6228488014751076;0.7425;9.089132e-05
0.6228488014751076;0.7426;9.088423e-05
0.6231561155500922;0.7426;9.059603e-05
0.6231561155500922;0.7427;9.056991e-05
0.6238475722188076;0.7427;9.009413e-05
0.6238475722188076;0.7428;9.00754e-05
0.6241164720344192;0.7428;8.997444e-05
0.6241164720344192;0.7429;8.997309e-05
0.6243085433312846;0.7429;8.993801e-05
0.6243085433312846;0.743;8.992836e-05
0.6252688998156115;0.743;8.935109e-05
0.6252688998156115;0.7431;8.934871e-05
0.6253457283343578;0.7431;8.9285924e-05
0.6253457283343578;0.7432;8.926517e-05
0.6256146281499693;0.7432;8.910673e-05
0.6256146281499693;0.7434;8.909728e-05
0.6259219422249539;0.7434;8.892574e-05
0.6259219422249539;0.7435;8.890831e-05
0.6263060848186847;0.7435;8.8676636e-05
0.6263060848186847;0.7436;8.866917e-05
0.6263444990780578;0.7436;8.864545e-05
0.6263444990780578;0.7438;8.861255e-05
0.6271127842655193;0.7438;8.813485e-05
0.6271127842655193;0.7439;8.809088e-05
0.6273816840811309;0.7439;8.787594e-05
0.6273816840811309;0.744;8.786529e-05
0.6281115550092194;0.744;8.739611e-05
0.6281115550092194;0.7441;8.735633e-05
0.6284572833435771;0.7441;8.696981e-05
0.6284572833435771;0.7442;8.691319e-05
0.6287645974185617;0.7442;8.681142e-05
0.6287645974185617;0.7443;8.677987e-05
0.6290334972341733;0.7443;8.6645254e-05
0.6290334972341733;0.7444;8.663185e-05
0.629379225568531;0.7444;8.645709e-05
0.629379225568531;0.7445;8.644908e-05
0.6295328826060234;0.7445;8.63083e-05
0.6295328826060234;0.7446;8.630044e-05
0.6300706822372465;0.7446;8.5926804e-05
0.6300706822372465;0.7447;8.5909036e-05
0.6302627535341119;0.7447;8.586265e-05
0.6302627535341119;0.7448;8.5849766e-05
0.6309157959434543;0.7448;8.540177e-05
0.6309157959434543;0.7449;8.539381e-05
0.633220651505839;0.7449;8.395386e-05
0.633220651505839;0.745;8.393481e-05
0.6336432083589428;0.745;8.369483e-05
0.6336432083589428;0.7451;8.369279e-05
0.6342578365089121;0.7451;8.334818e-05
0.6342578365089121;0.7452;8.332994e-05
0.6344499078057775;0.7452;8.314125e-05
0.6344499078057775;0.7454;8.312832e-05
0.6344883220651506;0.7454;8.312743e-05
0.6344883220651506;0.7455;8.306911e-05
0.6345651505838967;0.7455;8.3052255e-05
0.6345651505838967;0.7456;8.298606e-05
0.6355255070682237;0.7456;8.250271e-05
0.6355255070682237;0.7457;8.249802e-05
0.6362937922556853;0.7457;8.192792e-05
0.6362937922556853;0.7459;8.190142e-05
0.6364474492931776;0.7459;8.180963e-05
0.6364474492931776;0.746;8.178148e-05
0.6371004917025199;0.746;8.129629e-05
0.6371004917025199;0.7461;8.127193e-05
0.6382913337430854;0.7461;8.064588e-05
0.6382913337430854;0.7462;8.0638514e-05
0.638560233558697;0.7462;8.0482845e-05
0.638560233558697;0.7463;8.0465165e-05
0.6386370620774432;0.7463;8.040283e-05
0.6386370620774432;0.7464;8.036524e-05
0.6388675476336816;0.7464;8.026792e-05
0.6388675476336816;0.7465;8.025347e-05
0.639059618930547;0.7465;8.0107435e-05
0.639059618930547;0.7466;8.00951e-05
0.6391748617086662;0.7466;8.000347e-05
0.6391748617086662;0.7467;7.994398e-05
0.6392132759680393;0.7467;7.989739e-05
0.6392132759680393;0.7468;7.988731e-05
0.6405577750460971;0.7468;7.912283e-05
0.6405577750460971;0.7469;7.908841e-05
0.6406346035648433;0.7469;7.9044345e-05
0.6406346035648433;0.747;7.903106e-05
0.6408266748617086;0.747;7.886424e-05
0.6408266748617086;0.7471;7.8850164e-05
0.6413644744929318;0.7471;7.862884e-05
0.6413644744929318;0.7472;7.855917e-05
0.6414028887523049;0.7472;7.855847e-05
0.6414028887523049;0.7473;7.854096e-05
0.6419022741241549;0.7473;7.830847e-05
0.6419022741241549;0.7474;7.821606e-05
0.6420175169022742;0.7474;7.815286e-05
0.6420175169022742;0.7475;7.813258e-05
0.6421327596803934;0.7475;7.807589e-05
0.6421327596803934;0.7476;7.8075005e-05
0.6422095881991395;0.7476;7.8066965e-05
0.6422095881991395;0.7477;7.806691e-05
0.6422480024585125;0.7477;7.806622e-05
0.6422480024585125;0.7478;7.805184e-05
0.6432083589428396;0.7478;7.760247e-05
0.6432083589428396;0.7479;7.7590135e-05
0.6433620159803319;0.7479;7.7464916e-05
0.6433620159803319;0.748;7.743303e-05
0.6439766441303012;0.748;7.7313074e-05
0.6439766441303012;0.7481;7.7312e-05
0.6440918869084205;0.7481;7.726352e-05
0.6440918869084205;0.7482;7.7251454e-05
0.6441687154271666;0.7482;7.719731e-05
0.6441687154271666;0.7483;7.7196884e-05
0.644360786724032;0.7483;7.706343e-05
0.644360786724032;0.7484;7.697199e-05
0.6445144437615242;0.7484;7.6897355e-05
0.6445144437615242;0.7485;7.689657e-05
0.6447833435771358;0.7485;7.6815835e-05
0.6447833435771358;0.7486;7.6792625e-05
0.645359557467732;0.7486;7.634589e-05
0.645359557467732;0.7487;7.6334196e-05
0.645858942839582;0.7487;7.604735e-05
0.645858942839582;0.7488;7.601201e-05
0.6463583282114321;0.7488;7.572667e-05
0.6463583282114321;0.7489;7.567745e-05
0.6474723417332514;0.7489;7.49755e-05
0.6474723417332514;0.749;7.4975054e-05
0.6476259987707437;0.749;7.491341e-05
0.6476259987707437;0.7492;7.487433e-05
0.647779655808236;0.7492;7.480976e-05
0.647779655808236;0.7493;7.476028e-05
0.6482790411800861;0.7493;7.44716e-05
0.6482790411800861;0.7494;7.441704e-05
0.6491241548862938;0.7494;7.3862175e-05
0.6491241548862938;0.7495;7.385515e-05
0.6491625691456668;0.7495;7.379927e-05
0.6491625691456668;0.7496;7.379879e-05
0.6493930547019053;0.7496;7.371001e-05
0.6493930547019053;0.7498;7.364996e-05
0.6494698832206515;0.7498;7.363689e-05
0.6494698832206515;0.7499;7.363306e-05
0.6496619545175168;0.7499;7.352447e-05
0.6496619545175168;0.75;7.349654e-05
0.6512753534111863;0.75;7.2349816e-05
0.6512753534111863;0.7501;7.230477e-05
0.6513521819299324;0.7501;7.227453e-05
0.6513521819299324;0.7502;7.226538e-05
0.6520436385986478;0.7502;7.191627e-05
0.6520436385986478;0.7503;7.190036e-05
0.652158881376767;0.7503;7.1870396e-05
0.652158881376767;0.7504;7.184497e-05
0.6524277811923787;0.7504;7.169883e-05
0.6524277811923787;0.7505;7.1605784e-05
0.6525430239704979;0.7505;7.1542614e-05
0.6525430239704979;0.7506;7.152327e-05
0.6529271665642287;0.7506;7.130875e-05
0.6529271665642287;0.7507;7.125056e-05
0.6533497234173326;0.7507;7.0990616e-05
0.6533497234173326;0.7508;7.098735e-05
0.6535033804548248;0.7508;7.088447e-05
0.6535033804548248;0.7509;7.087773e-05
0.654041180086048;0.7509;7.063948e-05
0.654041180086048;0.751;7.063328e-05
0.6546942224953903;0.751;7.006574e-05
0.6546942224953903;0.7511;7.0060676e-05
0.6549247080516287;0.7511;6.9993315e-05
0.6549247080516287;0.7512;6.9981426e-05
0.6550783650891211;0.7512;6.9931215e-05
0.6550783650891211;0.7513;6.989162e-05
0.6553472649047326;0.7513;6.967005e-05
0.6553472649047326;0.7514;6.964177e-05
0.655539336201598;0.7514;6.957603e-05
0.655539336201598;0.7515;6.9574584e-05
0.6561155500921942;0.7515;6.924415e-05
0.6561155500921942;0.7516;6.9194466e-05
0.6562692071296865;0.7516;6.9063906e-05
0.6562692071296865;0.7517;6.906068e-05
0.6564228641671789;0.7517;6.895907e-05
0.6564228641671789;0.7518;6.8931506e-05
0.6565765212046711;0.7518;6.884192e-05
0.6565765212046711;0.7519;6.8805086e-05
0.6577289489858635;0.7519;6.820996e-05
0.6577289489858635;0.752;6.8201625e-05
0.6583435771358328;0.752;6.7884976e-05
0.6583435771358328;0.7521;6.78542e-05
0.6590350338045482;0.7521;6.756288e-05
0.6590350338045482;0.7522;6.754267e-05
0.6591886908420406;0.7522;6.744936e-05
0.6591886908420406;0.7524;6.741063e-05
0.6592655193607867;0.7524;6.7353416e-05
0.6592655193607867;0.7525;6.734421e-05
0.6593039336201598;0.7525;6.733945e-05
0.6593039336201598;0.7526;6.732976e-05
0.6594191763982791;0.7526;6.731481e-05
0.6594191763982791;0.7527;6.7294524e-05
0.6596496619545175;0.7527;6.7151326e-05
0.6596496619545175;0.7528;6.713949e-05
0.6597264904732637;0.7528;6.705397e-05
0.6597264904732637;0.753;6.701621e-05
0.659880147510756;0.753;6.6940695e-05
0.659880147510756;0.7531;6.691734e-05
0.6607252612169637;0.7531;6.656474e-05
0.6607252612169637;0.7532;6.655518e-05
0.6609557467732022;0.7532;6.6422595e-05
0.6609557467732022;0.7533;6.641393e-05
0.6610325752919484;0.7533;6.637459e-05
0.6610325752919484;0.7534;6.634883e-05
0.6614167178856791;0.7534;6.620546e-05
0.6614167178856791;0.7535;6.619818e-05
0.6616087891825445;0.7535;6.6070366e-05
0.6616087891825445;0.7536;6.601831e-05
0.6617240319606638;0.7536;6.586128e-05
0.6617240319606638;0.7537;6.5851615e-05
0.6617624462200369;0.7537;6.5839486e-05
0.6617624462200369;0.7538;6.583792e-05
0.6639904732636754;0.7538;6.48842e-05
0.6639904732636754;0.7539;6.487705e-05
0.6645666871542717;0.7539;6.450488e-05
0.6645666871542717;0.754;6.449598e-05
0.664720344191764;0.754;6.4410124e-05
0.664720344191764;0.7541;6.440247e-05
0.6659880147510756;0.7541;6.374679e-05
0.6659880147510756;0.7542;6.371132e-05
0.666641057160418;0.7542;6.3237116e-05
0.666641057160418;0.7544;6.319602e-05
0.6676014136447449;0.7544;6.28117e-05
0.6676014136447449;0.7545;6.280064e-05
0.6677166564228642;0.7545;6.277153e-05
0.6677166564228642;0.7546;6.273609e-05
0.6684081130915795;0.7546;6.238548e-05
0.6684081130915795;0.7547;6.236632e-05
0.6685617701290719;0.7547;6.231734e-05
0.6685617701290719;0.7548;6.231555e-05
0.6702519975414875;0.7548;6.159318e-05
0.6702519975414875;0.7549;6.156773e-05
0.6704056545789797;0.7549;6.1445084e-05
0.6704056545789797;0.755;6.1431536e-05
0.6711739397664414;0.755;6.096799e-05
0.6711739397664414;0.7551;6.094833e-05
0.6714044253226797;0.7551;6.0785864e-05
0.6714044253226797;0.7552;6.0783434e-05
0.6719422249539029;0.7552;6.0540417e-05
0.6719422249539029;0.7553;6.053383e-05
0.671980639213276;0.7553;6.0530056e-05
0.671980639213276;0.7554;6.0489318e-05
0.6725184388444991;0.7554;6.027837e-05
0.6725184388444991;0.7555;6.0278067e-05
0.6725952673632453;0.7555;6.0254126e-05
0.6725952673632453;0.7556;6.023927e-05
0.6729409956976029;0.7556;6.0026832e-05
0.6729409956976029;0.7557;6.0025068e-05
0.6733635525507068;0.7557;5.9743452e-05
0.6733635525507068;0.7558;5.9741287e-05
0.6734019668100799;0.7558;5.971594e-05
0.6734019668100799;0.7559;5.9693008e-05
0.6739013521819299;0.7559;5.9449954e-05
0.6739013521819299;0.756;5.9440365e-05
0.6755147510755992;0.756;5.8323105e-05
0.6755147510755992;0.7561;5.82768e-05
0.6756684081130916;0.7561;5.823885e-05
0.6756684081130916;0.7562;5.8172172e-05
0.6760525507068224;0.7562;5.799294e-05
0.6760525507068224;0.7563;5.799201e-05
0.6762830362630609;0.7563;5.7938872e-05
0.6762830362630609;0.7564;5.79005e-05
0.6766671788567916;0.7564;5.770882e-05
0.6766671788567916;0.7565;5.7696987e-05
0.6771665642286416;0.7565;5.75103e-05
0.6771665642286416;0.7566;5.750183e-05
0.6777811923786109;0.7566;5.7100577e-05
0.6777811923786109;0.7567;5.7097037e-05
0.6795482483097726;0.7567;5.6241828e-05
0.6795482483097726;0.7568;5.624079e-05
0.6803549477566072;0.7568;5.59014e-05
0.6803549477566072;0.7569;5.5880122e-05
0.6806622618315918;0.7569;5.5670098e-05
0.6806622618315918;0.757;5.566661e-05
0.6815457897971727;0.757;5.5407767e-05
0.6815457897971727;0.7571;5.54066e-05
0.682160417947142;0.7571;5.510909e-05
0.682160417947142;0.7572;5.5092874e-05
0.6823140749846343;0.7572;5.5025277e-05
0.6823140749846343;0.7574;5.498149e-05
0.6838506453595574;0.7574;5.4343367e-05
0.6838506453595574;0.7575;5.4338627e-05
0.6843500307314075;0.7575;5.4114815e-05
0.6843500307314075;0.7576;5.4104534e-05
0.6848878303626306;0.7576;5.3908156e-05
0.6848878303626306;0.7577;5.3902055e-05
0.6851951444376152;0.7577;5.380917e-05
0.6851951444376152;0.7578;5.3757612e-05
0.6855792870313461;0.7578;5.352501e-05
0.6855792870313461;0.7579;5.351668e-05
0.686040258143823;0.7579;5.319812e-05
0.686040258143823;0.758;5.3163196e-05
0.6866933005531654;0.758;5.2800417e-05
0.6866933005531654;0.7581;5.2764142e-05
0.6867701290719115;0.7581;5.273549e-05
0.6867701290719115;0.7582;5.2727526e-05
0.6868085433312846;0.7582;5.271354e-05
0.6868085433312846;0.7583;5.2706237e-05
0.6874231714812539;0.7583;5.2424388e-05
0.6874231714812539;0.7585;5.241133e-05
0.6878073140749846;0.7585;5.230711e-05
0.6878073140749846;0.7586;5.228222e-05
0.6879225568531039;0.7586;5.2237683e-05
0.6879225568531039;0.7587;5.223272e-05
0.6881530424093424;0.7587;5.2111434e-05
0.6881530424093424;0.7588;5.2103853e-05
0.6888829133374309;0.7588;5.185214e-05
0.6888829133374309;0.7589;5.1851526e-05
0.6893438844499078;0.7589;5.1670835e-05
0.6893438844499078;0.759;5.166648e-05
0.6894975414874002;0.759;5.163439e-05
0.6894975414874002;0.7592;5.1615054e-05
0.6898048555623848;0.7592;5.155158e-05
0.6898048555623848;0.7593;5.1492352e-05
0.6898432698217578;0.7593;5.1461975e-05
0.6898432698217578;0.7594;5.1445957e-05
0.6898816840811309;0.7594;5.1392333e-05
0.6898816840811309;0.7595;5.1363142e-05
0.6901889981561156;0.7595;5.1258772e-05
0.6901889981561156;0.7596;5.1217212e-05
0.6903042409342348;0.7596;5.1148352e-05
0.6903042409342348;0.7597;5.1145704e-05
0.6921481253841426;0.7597;5.0441766e-05
0.6921481253841426;0.7598;5.0439943e-05
0.6925706822372465;0.7598;5.028627e-05
0.6925706822372465;0.7599;5.0286202e-05
0.693338967424708;0.7599;4.9914073e-05
0.693338967424708;0.76;4.9894174e-05
0.6933773816840811;0.76;4.9890474e-05
0.6933773816840811;0.7601;4.984512e-05
0.6935310387215734;0.7601;4.9824113e-05
0.6935310387215734;0.7602;4.9807128e-05
0.6940688383527965;0.7602;4.9574228e-05
0.6940688383527965;0.7603;4.9542294e-05
0.6953365089121082;0.7603;4.8937363e-05
0.6953365089121082;0.7604;4.8919683e-05
0.6958358942839582;0.7604;4.8647304e-05
0.6958358942839582;0.7605;4.864713e-05
0.6959511370620775;0.7605;4.8590333e-05
0.6959511370620775;0.7606;4.8544727e-05
0.6971419791026429;0.7606;4.8141075e-05
0.6971419791026429;0.7607;4.8122503e-05
0.6973724646588814;0.7607;4.8025016e-05
0.6973724646588814;0.7608;4.8021888e-05
0.6980255070682237;0.7608;4.7794114e-05
0.6980255070682237;0.761;4.776132e-05
0.698678549477566;0.761;4.753205e-05
0.698678549477566;0.7611;4.7523823e-05
0.6993315918869084;0.7611;4.7195565e-05
0.6993315918869084;0.7612;4.719185e-05
0.7003687768899816;0.7612;4.6828747e-05
0.7003687768899816;0.7613;4.6776786e-05
0.7005224339274739;0.7613;4.673956e-05
0.7005224339274739;0.7614;4.6719364e-05
0.7005608481868469;0.7614;4.670791e-05
0.7005608481868469;0.7615;4.6680336e-05
0.7009449907805777;0.7615;4.6523113e-05
0.7009449907805777;0.7616;4.650945e-05
0.7024047326367547;0.7616;4.6009773e-05
0.7024047326367547;0.7617;4.5956047e-05
0.7025583896742471;0.7617;4.5879464e-05
0.7025583896742471;0.7618;4.586747e-05
0.702980946527351;0.7618;4.5711862e-05
0.702980946527351;0.7619;4.5692446e-05
0.7031730178242164;0.7619;4.5650344e-05
0.7031730178242164;0.7621;4.5642904e-05
0.7032882606023356;0.7621;4.5588073e-05
0.7032882606023356;0.7622;4.5569752e-05
0.7037876459741856;0.7622;4.5315443e-05
0.7037876459741856;0.7623;4.5313747e-05
0.7039028887523049;0.7623;4.528909e-05
0.7039028887523049;0.7624;4.5272183e-05
0.7045175169022742;0.7624;4.5097986e-05
0.7045175169022742;0.7625;4.5095097e-05
0.7056315304240934;0.7625;4.4730426e-05
0.7056315304240934;0.7626;4.4727363e-05
0.7057467732022127;0.7626;4.4617056e-05
0.7057467732022127;0.7627;4.459495e-05
0.7060156730178242;0.7627;4.452105e-05
0.7060156730178242;0.7628;4.4500888e-05
0.7062461585740627;0.7628;4.4451634e-05
0.7062461585740627;0.7629;4.4427572e-05
0.7064382298709281;0.7629;4.4347435e-05
0.7064382298709281;0.763;4.4335866e-05
0.7072833435771358;0.763;4.3986853e-05
0.7072833435771358;0.7631;4.3983833e-05
0.7074754148740012;0.7631;4.3966113e-05
0.7074754148740012;0.7632;4.3965974e-05
0.7075138291333744;0.7632;4.3964297e-05
0.7075138291333744;0.7633;4.3963475e-05
0.7080900430239705;0.7633;4.3783213e-05
0.7080900430239705;0.7634;4.3782642e-05
0.7081284572833436;0.7634;4.3782467e-05
0.7081284572833436;0.7635;4.377184e-05
0.7082052858020897;0.7635;4.3742824e-05
0.7082052858020897;0.7636;4.3742537e-05
0.7082821143208359;0.7636;4.3732314e-05
0.708358942839582;0.7636;4.3723812e-05
0.7089735709895513;0.7636;4.354668e-05
0.7089735709895513;0.7637;4.353782e-05
0.7095113706207744;0.7637;4.339834e-05
0.7095113706207744;0.7638;4.33929e-05
0.7100107559926244;0.7638;4.3198463e-05
0.7100107559926244;0.7639;4.3161774e-05
0.7103948985863553;0.7639;4.3053406e-05
0.7103948985863553;0.764;4.3049662e-05
0.7105485556238476;0.764;4.301603e-05
0.7105485556238476;0.7641;4.2992622e-05
0.7106637984019668;0.7641;4.2942673e-05
0.7106637984019668;0.7642;4.2929412e-05
0.7113936693300553;0.7642;4.2616914e-05
0.7113936693300553;0.7643;4.260144e-05
0.7115857406269207;0.7643;4.2511838e-05
0.7115857406269207;0.7645;4.24662e-05
0.7117778119237861;0.7645;4.2369324e-05
0.7117778119237861;0.7646;4.2365835e-05
0.7118546404425322;0.7646;4.23356e-05
0.7118546404425322;0.7647;4.233004e-05
0.7120467117393977;0.7647;4.224098e-05
0.7120467117393977;0.7649;4.222495e-05
0.71220036877689;0.7649;4.2182786e-05
0.71220036877689;0.765;4.2172367e-05
0.7122771972956361;0.765;4.213275e-05
0.7122771972956361;0.7651;4.21323e-05
0.71319913952059;0.7651;4.18255e-05
0.71319913952059;0.7653;4.177068e-05
0.7133527965580824;0.7653;4.170971e-05
0.7133527965580824;0.7654;4.1706317e-05
0.7133912108174555;0.7654;4.170056e-05
0.7133912108174555;0.7655;4.169001e-05
0.7135448678549478;0.7655;4.1622847e-05
0.7135448678549478;0.7656;4.1610387e-05
0.7137753534111863;0.7656;4.1544172e-05
0.7137753534111863;0.7657;4.1533025e-05
0.7141210817455439;0.7657;4.136557e-05
0.7141210817455439;0.7658;4.1347812e-05
0.7160802089735709;0.7658;4.0759278e-05
0.7160802089735709;0.7659;4.0748888e-05
0.7170789797172711;0.7659;4.0369297e-05
0.7170789797172711;0.766;4.0365434e-05
0.7174247080516287;0.766;4.0161038e-05
0.7174247080516287;0.7661;4.0095438e-05
0.717539950829748;0.7661;4.0039457e-05
0.717539950829748;0.7662;4.002909e-05
0.7177320221266134;0.7662;3.9959763e-05
0.7177320221266134;0.7663;3.9927694e-05
0.718999692685925;0.7663;3.9475945e-05
0.718999692685925;0.7664;3.9467508e-05
0.7193070067609096;0.7664;3.9385835e-05
0.7193070067609096;0.7665;3.9375103e-05
0.719460663798402;0.7665;3.930568e-05
0.719460663798402;0.7666;3.929806e-05
0.719998463429625;0.7666;3.9093928e-05
0.719998463429625;0.7667;3.908855e-05
0.7200368776889982;0.7667;3.9088267e-05
0.7200368776889982;0.7668;3.908662e-05
0.7203441917639828;0.7668;3.9013292e-05
0.7203441917639828;0.7669;3.900088e-05
0.7205746773202213;0.7669;3.8918242e-05
0.7205746773202213;0.767;3.8917995e-05
0.7217271051014137;0.767;3.8590028e-05
0.7217271051014137;0.7671;3.8586622e-05
0.7219960049170252;0.7671;3.84567e-05
0.7219960049170252;0.7672;3.8449627e-05
0.7225722188076213;0.7672;3.821619e-05
0.7225722188076213;0.7673;3.8207007e-05
0.722879532882606;0.7673;3.816747e-05
0.722879532882606;0.7674;3.816705e-05
0.7239167178856791;0.7674;3.7913804e-05
0.7239167178856791;0.7675;3.7874055e-05
0.7239551321450522;0.7675;3.7869253e-05
0.7239551321450522;0.7676;3.7824306e-05
0.7240319606637984;0.7676;3.780868e-05
0.7240319606637984;0.7678;3.7797283e-05
0.7241087891825445;0.7678;3.7737464e-05
0.7241087891825445;0.7679;3.7731807e-05
0.724838660110633;0.7679;3.751898e-05
0.724838660110633;0.768;3.7513557e-05
0.7250691456668715;0.768;3.7459788e-05
0.7250691456668715;0.7681;3.7459165e-05
0.7251843884449908;0.7681;3.7429094e-05
0.7251843884449908;0.7682;3.738186e-05
0.7252612169637369;0.7682;3.735658e-05
0.7252612169637369;0.7683;3.7350394e-05
0.7259910878918254;0.7683;3.7136546e-05
0.7259910878918254;0.7684;3.7127254e-05
0.7268746158574063;0.7684;3.6866775e-05
0.7268746158574063;0.7685;3.6864418e-05
0.7269514443761524;0.7685;3.6830697e-05
0.7269514443761524;0.7686;3.6830283e-05
0.7271051014136447;0.7686;3.6798156e-05
0.7271051014136447;0.7687;3.6779576e-05
0.7276429010448678;0.7687;3.6638085e-05
0.7276429010448678;0.7688;3.6631616e-05
0.7279118008604795;0.7688;3.6514848e-05
0.7279118008604795;0.7689;3.65116e-05
0.7286416717885679;0.7689;3.629919e-05
0.7286416717885679;0.769;3.6264064e-05
0.7292562999385371;0.769;3.6023757e-05
0.7292562999385371;0.7691;3.602132e-05
0.7309465273509527;0.7691;3.552293e-05
0.7309465273509527;0.7692;3.5513873e-05
0.7312154271665642;0.7692;3.544843e-05
0.7312154271665642;0.7693;3.5435878e-05
0.7315611555009219;0.7693;3.5348043e-05
0.7315611555009219;0.7694;3.5339108e-05
0.7320989551321451;0.7694;3.518398e-05
0.7320989551321451;0.7695;3.5112276e-05
0.7321373693915181;0.7695;3.5107227e-05
0.7321373693915181;0.7697;3.5082878e-05
0.7327904118008605;0.7697;3.4920376e-05
0.7327904118008605;0.7698;3.4916797e-05
0.7329824830977258;0.7698;3.4878864e-05
0.7329824830977258;0.77;3.481371e-05
0.733520282728949;0.77;3.4654207e-05
0.733520282728949;0.7701;3.465332e-05
0.7335586969883221;0.7701;3.462298e-05
0.7335586969883221;0.7702;3.4614175e-05
0.7345958819913952;0.7702;3.4299384e-05
0.7345958819913952;0.7703;3.429811e-05
0.7347111247695144;0.7703;3.4205055e-05
0.7347111247695144;0.7704;3.4204488e-05
0.7350952673632453;0.7704;3.4142766e-05
0.7350952673632453;0.7705;3.413941e-05
0.7351720958819914;0.7705;3.409507e-05
0.7351720958819914;0.7706;3.408771e-05
0.7357098955132145;0.7706;3.3944372e-05
0.7357098955132145;0.7707;3.3944176e-05
0.7361708666256914;0.7707;3.386102e-05
0.7361708666256914;0.7708;3.3856544e-05
0.7362092808850645;0.7708;3.384171e-05
0.7362092808850645;0.7709;3.3797063e-05
0.7365550092194223;0.7709;3.363798e-05
0.7365550092194223;0.771;3.3615666e-05
0.7367086662569146;0.771;3.359708e-05
0.7367086662569146;0.7711;3.3589415e-05
0.7367854947756607;0.7711;3.3567263e-05
0.7367854947756607;0.7712;3.355059e-05
0.7370159803318992;0.7712;3.3489625e-05
0.7370159803318992;0.7713;3.3488577e-05
0.7371312231100184;0.7713;3.345221e-05
0.7371312231100184;0.7714;3.3450382e-05
0.7375921942224954;0.7714;3.326286e-05
0.7375921942224954;0.7715;3.32446e-05
0.7382452366318377;0.7715;3.3081098e-05
0.7382452366318377;0.7716;3.3058386e-05
0.7387062077443147;0.7716;3.298159e-05
0.7387062077443147;0.7717;3.2976794e-05
0.7387830362630609;0.7717;3.2963304e-05
0.7387830362630609;0.7719;3.2949752e-05
0.7392055931161647;0.7719;3.283902e-05
0.7392055931161647;0.772;3.282406e-05
0.7395129071911494;0.772;3.2783468e-05
0.7395129071911494;0.7721;3.277343e-05
0.7402811923786109;0.7721;3.256899e-05
0.7402811923786109;0.7722;3.2564712e-05
0.7405116779348494;0.7722;3.247162e-05
0.7405116779348494;0.7723;3.2463133e-05
0.7408958205285802;0.7723;3.2377968e-05
0.7408958205285802;0.7724;3.2376134e-05
0.7415488629379225;0.7724;3.2264674e-05
0.7415488629379225;0.7725;3.2262433e-05
0.7415872771972957;0.7725;3.225446e-05
0.7415872771972957;0.7726;3.2249976e-05
0.7430470190534727;0.7726;3.1755015e-05
0.7430470190534727;0.7727;3.174714e-05
0.743661647203442;0.7727;3.155244e-05
0.743661647203442;0.7729;3.1542488e-05
0.7438153042409342;0.7729;3.1516203e-05
0.7438153042409342;0.773;3.1513948e-05
0.7438921327596804;0.773;3.149914e-05
0.7438921327596804;0.7731;3.1489195e-05
0.7443146896127842;0.7731;3.134918e-05
0.7443146896127842;0.7732;3.1345284e-05
0.7455439459127228;0.7732;3.101959e-05
0.7455439459127228;0.7733;3.101259e-05
0.745620774431469;0.7733;3.0999192e-05
0.745620774431469;0.7734;3.0986404e-05
0.7458128457283344;0.7734;3.0916155e-05
0.7458128457283344;0.7735;3.0883646e-05
0.7468884449907806;0.7735;3.0587187e-05
0.7468884449907806;0.7736;3.0563686e-05
0.7470036877688998;0.7736;3.053305e-05
0.7470036877688998;0.7737;3.052615e-05
0.7481561155500922;0.7737;3.0279216e-05
0.7481561155500922;0.7738;3.0271867e-05
0.748540258143823;0.7738;3.0198016e-05
0.748540258143823;0.7739;3.0189976e-05
0.7486170866625691;0.7739;3.0160903e-05
0.7486170866625691;0.774;3.0152774e-05
0.7487323294406883;0.774;3.0077712e-05
0.7487323294406883;0.7741;3.0048277e-05
0.749539028887523;0.7741;2.9745419e-05
0.749539028887523;0.7742;2.9735917e-05
0.7499615857406269;0.7742;2.9568095e-05
0.7499615857406269;0.7743;2.956044e-05
0.7501536570374924;0.7743;2.9530036e-05
0.7501536570374924;0.7744;2.9519859e-05
0.7506914566687154;0.7744;2.9410383e-05
0.7506914566687154;0.7745;2.9366149e-05
0.7511524277811924;0.7745;2.9185652e-05
0.7511524277811924;0.7746;2.9185447e-05
0.7513829133374309;0.7746;2.9148541e-05
0.7513829133374309;0.7747;2.913297e-05
0.75149815611555;0.7747;2.910534e-05
0.75149815611555;0.7748;2.9104533e-05
0.7522664413030117;0.7748;2.8879855e-05
0.7522664413030117;0.775;2.8876391e-05
0.7524200983405039;0.775;2.8856099e-05
0.7524200983405039;0.7751;2.8854816e-05
0.7526121696373694;0.7751;2.8821498e-05
0.7526121696373694;0.7752;2.8820903e-05
0.7531499692685925;0.7752;2.8692086e-05
0.7531499692685925;0.7753;2.8690049e-05
0.7534572833435771;0.7753;2.8593513e-05
0.7534572833435771;0.7754;2.8588021e-05
0.753879840196681;0.7754;2.8523218e-05
0.753879840196681;0.7755;2.8517818e-05
0.7541103257529195;0.7755;2.8437145e-05
0.7541103257529195;0.7756;2.843137e-05
0.7543023970497849;0.7756;2.8390154e-05
0.7543023970497849;0.7757;2.8386512e-05
0.7545712968653965;0.7757;2.8336308e-05
0.7545712968653965;0.7758;2.8335086e-05
0.7547633681622619;0.7758;2.8315624e-05
0.7547633681622619;0.7759;2.8304587e-05
0.7554932390903504;0.7759;2.8140701e-05
0.7554932390903504;0.776;2.8136536e-05
0.7555316533497234;0.776;2.8121689e-05
0.7555316533497234;0.7761;2.8115022e-05
0.7557237246465888;0.7761;2.8069786e-05
0.7557237246465888;0.7762;2.8063618e-05
0.7566840811309158;0.7762;2.7899374e-05
0.7566840811309158;0.7763;2.7880924e-05
0.7570298094652735;0.7763;2.7782498e-05
0.7570298094652735;0.7764;2.7780794e-05
0.757298709280885;0.7764;2.7739748e-05
0.757298709280885;0.7765;2.773804e-05
0.7574907805777504;0.7765;2.766991e-05
0.7574907805777504;0.7766;2.7658814e-05
0.7576444376152428;0.7766;2.7632655e-05
0.7576444376152428;0.7767;2.7618113e-05
0.7576828518746158;0.7767;2.7615073e-05
0.7576828518746158;0.7769;2.7599619e-05
0.7587968653964352;0.7769;2.7246357e-05
0.7587968653964352;0.777;2.7224049e-05
0.7592578365089121;0.777;2.71455e-05
0.7592578365089121;0.7772;2.713648e-05
0.7604870928088506;0.7772;2.6833797e-05
0.7604870928088506;0.7773;2.680359e-05
0.7607559926244623;0.7773;2.6729778e-05
0.7607559926244623;0.7775;2.6706726e-05
0.7617163491087892;0.7775;2.6549245e-05
0.7617163491087892;0.7776;2.6530332e-05
0.7618315918869084;0.7776;2.6482945e-05
0.7618315918869084;0.7779;2.6457057e-05
0.7620620774431469;0.7779;2.6395435e-05
0.7620620774431469;0.778;2.6390437e-05
0.7621004917025199;0.778;2.6384092e-05
0.7621004917025199;0.7781;2.638358e-05
0.7622925629993854;0.7781;2.6354375e-05
0.7622925629993854;0.7782;2.634804e-05
0.7632145052243393;0.7782;2.6186286e-05
0.7632145052243393;0.7783;2.618332e-05
0.7647126613398894;0.7783;2.584488e-05
0.7647126613398894;0.7784;2.5835874e-05
0.7649431468961279;0.7784;2.5766763e-05
0.7649431468961279;0.7785;2.5749316e-05
0.7655577750460971;0.7785;2.5590143e-05
0.7655577750460971;0.7786;2.5574103e-05
0.7659035033804549;0.7786;2.5519212e-05
0.7659035033804549;0.7787;2.5510299e-05
0.7667870313460357;0.7787;2.5346455e-05
0.7667870313460357;0.7788;2.5336285e-05
0.7669022741241549;0.7788;2.5328172e-05
0.7669022741241549;0.7789;2.5322797e-05
0.7673632452366318;0.7789;2.5233161e-05
0.7673632452366318;0.779;2.5228805e-05
0.7680547019053473;0.779;2.5057725e-05
0.7680547019053473;0.7791;2.5057017e-05
0.7682851874615857;0.7791;2.5000589e-05
0.7682851874615857;0.7792;2.4981688e-05
0.7684388444990781;0.7792;2.4933513e-05
0.7684388444990781;0.7793;2.4918136e-05
0.7689382298709281;0.7793;2.4821142e-05
0.7689382298709281;0.7794;2.4793735e-05
0.7702059004302397;0.7794;2.4586187e-05
0.7702059004302397;0.7795;2.4578025e-05
0.7705132145052244;0.7795;2.4519311e-05
0.7705132145052244;0.7796;2.451782e-05
0.7707437000614629;0.7796;2.4470077e-05
0.7707437000614629;0.7797;2.4457335e-05
0.7711278426551936;0.7797;2.4399467e-05
0.7711278426551936;0.7798;2.438384e-05
0.7711662569145666;0.7798;2.4383575e-05
0.7711662569145666;0.78;2.4375595e-05
0.7712814996926859;0.78;2.4356734e-05
0.7712814996926859;0.7801;2.4341014e-05
0.7715888137676705;0.7801;2.4285111e-05
0.7715888137676705;0.7802;2.4235595e-05
0.7718961278426552;0.7802;2.4194349e-05
0.7718961278426552;0.7803;2.4190076e-05
0.7719729563614014;0.7803;2.4159823e-05
0.7719729563614014;0.7804;2.4147621e-05
0.772318684695759;0.7804;2.4084555e-05
0.772318684695759;0.7805;2.4079152e-05
0.7723570989551322;0.7805;2.4073706e-05
0.7723570989551322;0.7806;2.4072364e-05
0.7727028272894899;0.7806;2.3934454e-05
0.7727028272894899;0.7807;2.393279e-05
0.7730101413644745;0.7807;2.3875496e-05
0.7730101413644745;0.7808;2.3875253e-05
0.7732790411800861;0.7808;2.3818602e-05
0.7732790411800861;0.7809;2.3817747e-05
0.7733558696988322;0.7809;2.380789e-05
0.7733558696988322;0.781;2.3791454e-05
0.7734326982175783;0.781;2.3788622e-05
0.7734326982175783;0.7811;2.3774228e-05
0.7740473263675476;0.7811;2.3658078e-05
0.7740473263675476;0.7812;2.3644992e-05
0.7745082974800246;0.7812;2.350676e-05
0.7745082974800246;0.7814;2.3457538e-05
0.7755070682237246;0.7814;2.3229424e-05
0.7755070682237246;0.7816;2.3197545e-05
0.77569913952059;0.7816;2.3173907e-05
0.77569913952059;0.7817;2.3161972e-05
0.7773125384142594;0.7817;2.2829943e-05
0.7773125384142594;0.7818;2.2822567e-05
0.7773893669330055;0.7818;2.2810269e-05
0.7773893669330055;0.7819;2.2808708e-05
0.7777735095267363;0.7819;2.2640761e-05
0.7777735095267363;0.782;2.262922e-05
0.7780039950829748;0.782;2.2604565e-05
0.7780039950829748;0.7821;2.259757e-05
0.7791564228641672;0.7821;2.240418e-05
0.7791564228641672;0.7822;2.2398855e-05
0.7793869084204057;0.7822;2.2363562e-05
0.7793869084204057;0.7823;2.2359094e-05
0.7804240934234788;0.7823;2.2111739e-05
0.7804240934234788;0.7824;2.210942e-05
0.7809234787953289;0.7824;2.1982652e-05
0.7809234787953289;0.7825;2.1976346e-05
0.7817301782421635;0.7825;2.1766224e-05
0.7817301782421635;0.7826;2.1755757e-05
0.782959434542102;0.7826;2.1497652e-05
0.782959434542102;0.7827;2.1491967e-05
0.7829978488014752;0.7827;2.1484648e-05
0.7829978488014752;0.7829;2.148297e-05
0.7831899200983405;0.7829;2.144857e-05
0.7831899200983405;0.783;2.1444195e-05
0.7836893054701906;0.783;2.1337317e-05
0.7836893054701906;0.7831;2.1334452e-05
0.7839966195451752;0.7831;2.124676e-05
0.7839966195451752;0.7832;2.123776e-05
0.7844191763982791;0.7832;2.1139167e-05
0.7844191763982791;0.7833;2.1133364e-05
0.7846496619545175;0.7833;2.1067095e-05
0.7846496619545175;0.7834;2.1057062e-05
0.7849185617701291;0.7834;2.1013495e-05
0.7849185617701291;0.7836;2.0945872e-05
0.7861094038106945;0.7836;2.0754418e-05
0.7861094038106945;0.7838;2.0731071e-05
0.7866087891825445;0.7838;2.0587693e-05
0.7866087891825445;0.7839;2.0578256e-05
0.7870313460356484;0.7839;2.047482e-05
0.7870313460356484;0.7841;2.0464697e-05
0.7879532882606023;0.7841;2.0242662e-05
0.7879532882606023;0.7842;2.0233445e-05
0.7884142593730793;0.7842;2.0164855e-05
0.7884142593730793;0.7843;2.0164494e-05
0.7888752304855562;0.7843;2.0058958e-05
0.7888752304855562;0.7845;2.0049603e-05
0.7889904732636754;0.7845;2.0022699e-05
0.7889904732636754;0.7846;2.0022613e-05
0.7891825445605408;0.7846;1.9993804e-05
0.7891825445605408;0.7847;1.9993242e-05
0.7898355869698832;0.7847;1.9873123e-05
0.7898355869698832;0.7848;1.9865738e-05
0.7899508297480025;0.7848;1.9856367e-05
0.7899508297480025;0.7849;1.985374e-05
0.7903349723417332;0.7849;1.9776491e-05
0.7903349723417332;0.7851;1.9748533e-05
0.7907959434542102;0.7851;1.9675172e-05
0.7907959434542102;0.7852;1.965976e-05
0.7916026429010449;0.7852;1.9526602e-05
0.7916026429010449;0.7853;1.9524663e-05
0.7918331284572834;0.7853;1.9486972e-05
0.7918331284572834;0.7854;1.9478905e-05
0.7922556853103873;0.7854;1.9427825e-05
0.7922556853103873;0.7855;1.940869e-05
0.7930623847572219;0.7855;1.920668e-05
0.7930623847572219;0.7856;1.918167e-05
0.7931007990165949;0.7856;1.9164605e-05
0.7931007990165949;0.7857;1.9155936e-05
0.7931776275353412;0.7857;1.9151668e-05
0.7931776275353412;0.7858;1.9151368e-05
0.7933696988322065;0.7858;1.9115583e-05
0.7933696988322065;0.7859;1.9109144e-05
0.7940227412415488;0.7859;1.8978635e-05
0.7940227412415488;0.786;1.896325e-05
0.7941379840196681;0.786;1.895331e-05
0.7941379840196681;0.7861;1.8943778e-05
0.7943684695759066;0.7861;1.8899076e-05
0.7943684695759066;0.7862;1.8895611e-05
0.7945989551321451;0.7862;1.8869863e-05
0.7945989551321451;0.7863;1.8862489e-05
0.7946373693915181;0.7863;1.8861832e-05
0.7946373693915181;0.7864;1.885437e-05
0.7950983405039951;0.7864;1.8812061e-05
0.7950983405039951;0.7865;1.8811295e-05
0.7952904118008605;0.7865;1.8769753e-05
0.7952904118008605;0.7867;1.876133e-05
0.7963275968039336;0.7867;1.8568779e-05
0.7963275968039336;0.7868;1.8557266e-05
0.7964428395820529;0.7868;1.8535253e-05
0.7964428395820529;0.7869;1.8527262e-05
0.7967885679164106;0.7869;1.8446566e-05
0.7967885679164106;0.787;1.8437306e-05
0.7972495390288875;0.787;1.82768e-05
0.7972495390288875;0.7871;1.8275341e-05
0.7973263675476336;0.7871;1.826285e-05
0.7973263675476336;0.7873;1.8245404e-05
0.7974031960663799;0.7873;1.8220504e-05
0.7974031960663799;0.7874;1.8203129e-05
0.7975568531038721;0.7874;1.8183364e-05
0.7975568531038721;0.7876;1.8171595e-05
0.7981714812538414;0.7876;1.8069573e-05
0.7981714812538414;0.7877;1.8068438e-05
0.7993623232944069;0.7877;1.7823739e-05
0.7993623232944069;0.7878;1.782303e-05
0.8000921942224954;0.7878;1.7657341e-05
0.8000921942224954;0.7879;1.7651017e-05
0.8007836508912108;0.7879;1.7505296e-05
0.8007836508912108;0.788;1.7498938e-05
0.8008988936693301;0.788;1.7485094e-05
0.8008988936693301;0.7881;1.7483411e-05
0.8012830362630609;0.7881;1.7429868e-05
0.8012830362630609;0.7882;1.7429504e-05
0.8015903503380455;0.7882;1.7368398e-05
0.8015903503380455;0.7883;1.7367345e-05
0.8020129071911494;0.7883;1.7303419e-05
0.8020129071911494;0.7884;1.7302107e-05
0.802358635525507;0.7884;1.7269034e-05
0.802358635525507;0.7885;1.7262992e-05
0.8024738783036263;0.7885;1.7247603e-05
0.8024738783036263;0.7886;1.724063e-05
0.8025507068223725;0.7886;1.7235132e-05
0.8025507068223725;0.7887;1.7220358e-05
0.8043561770129072;0.7887;1.6939392e-05
0.8043561770129072;0.7888;1.6930178e-05
0.8045098340503996;0.7888;1.691254e-05
0.8045098340503996;0.7889;1.6907137e-05
0.8046250768285187;0.7889;1.6901939e-05
0.8046250768285187;0.789;1.6899354e-05
0.8049323909035033;0.789;1.6855889e-05
0.8049323909035033;0.7891;1.684163e-05
0.8049708051628764;0.7891;1.6839487e-05
0.8049708051628764;0.7892;1.6831178e-05
0.8050476336816226;0.7892;1.679257e-05
0.8050476336816226;0.7893;1.678758e-05
0.8050860479409957;0.7893;1.6772516e-05
0.8050860479409957;0.7894;1.6769776e-05
0.8057775046097111;0.7894;1.663819e-05
0.8057775046097111;0.7895;1.6636635e-05
0.8058927473878303;0.7895;1.6608978e-05
0.8058927473878303;0.7896;1.658934e-05
0.806200061462815;0.7896;1.6539372e-05
0.806200061462815;0.7897;1.6532294e-05
0.8065842040565457;0.7897;1.6439104e-05
0.8065842040565457;0.7898;1.6426673e-05
0.806661032575292;0.7898;1.6417009e-05
0.806661032575292;0.7899;1.6416972e-05
0.8068915181315304;0.7899;1.6388862e-05
0.8068915181315304;0.79;1.6387838e-05
0.8071220036877689;0.79;1.6350345e-05
0.8071220036877689;0.7901;1.634652e-05
0.8078134603564844;0.7901;1.6273589e-05
0.8078134603564844;0.7902;1.6271795e-05
0.808159188690842;0.7902;1.622924e-05
0.808159188690842;0.7903;1.6206997e-05
0.8084665027658267;0.7903;1.6106284e-05
0.8084665027658267;0.7904;1.610116e-05
0.8085433312845728;0.7904;1.6079879e-05
0.8085433312845728;0.7905;1.6057917e-05
0.8090427166564229;0.7905;1.5979493e-05
0.8090427166564229;0.7906;1.5979294e-05
0.8097341733251383;0.7906;1.5895972e-05
0.8097341733251383;0.7907;1.5893715e-05
0.8101183159188691;0.7907;1.5789294e-05
0.8101183159188691;0.7908;1.578495e-05
0.8103488014751076;0.7908;1.574288e-05
0.8103488014751076;0.7909;1.5737563e-05
0.8103872157344807;0.7909;1.5732774e-05
0.8103872157344807;0.791;1.5731775e-05
0.8105792870313461;0.791;1.5704227e-05
0.8105792870313461;0.7912;1.5703892e-05
0.811040258143823;0.7912;1.5630663e-05
0.811040258143823;0.7913;1.5627702e-05
0.8110786724031961;0.7913;1.5621616e-05
0.8110786724031961;0.7914;1.562033e-05
0.8118853718500307;0.7914;1.5480991e-05
0.8118853718500307;0.7915;1.5474441e-05
0.812039028887523;0.7915;1.546628e-05
0.812039028887523;0.7916;1.54645e-05
0.8126536570374924;0.7916;1.5358826e-05
0.8126536570374924;0.7917;1.5346473e-05
0.812960971112477;0.7917;1.5295896e-05
0.812960971112477;0.7918;1.5294676e-05
0.81299938537185;0.7918;1.5294137e-05
0.81299938537185;0.792;1.527976e-05
0.8141902274124155;0.792;1.5100449e-05
0.8141902274124155;0.7921;1.5095673e-05
0.8143054701905347;0.7921;1.5080296e-05
0.8143054701905347;0.7922;1.5068761e-05
0.8146127842655193;0.7922;1.5030302e-05
0.8146127842655193;0.7923;1.50264505e-05
0.8149969268592502;0.7923;1.4952645e-05
0.8149969268592502;0.7924;1.49466205e-05
0.8155347264904733;0.7924;1.4808124e-05
0.8155347264904733;0.7925;1.4800168e-05
0.8156883835279656;0.7925;1.47756755e-05
0.8156883835279656;0.7926;1.4772725e-05
0.8164182544560541;0.7926;1.464253e-05
0.8164182544560541;0.7928;1.4636446e-05
0.8165334972341733;0.7928;1.4630955e-05
0.8165334972341733;0.7929;1.4625796e-05
0.8168023970497849;0.7929;1.457929e-05
0.8168023970497849;0.7931;1.4574214e-05
0.8179932390903504;0.7931;1.4378569e-05
0.8179932390903504;0.7933;1.4370469e-05
0.8191840811309158;0.7933;1.4198382e-05
0.8191840811309158;0.7934;1.4191836e-05
0.8196450522433928;0.7934;1.4148616e-05
0.8196450522433928;0.7935;1.4146446e-05
0.8199139520590043;0.7935;1.4105789e-05
0.8199139520590043;0.7936;1.4103546e-05
0.8199523663183774;0.7936;1.4102082e-05
0.8199523663183774;0.7937;1.40974125e-05
0.8206822372464659;0.7937;1.3990422e-05
0.8206822372464659;0.7938;1.3989235e-05
0.8218346650276582;0.7938;1.3836727e-05
0.8218346650276582;0.7939;1.3835248e-05
0.8221419791026429;0.7939;1.3802502e-05
0.8221419791026429;0.794;1.3798252e-05
0.8224108789182545;0.794;1.3748165e-05
0.8224108789182545;0.7941;1.3746901e-05
0.8244084204056545;0.7941;1.3451927e-05
0.8244084204056545;0.7942;1.3449998e-05
0.8248309772587584;0.7942;1.3400246e-05
0.8248309772587584;0.7943;1.3399729e-05
0.8248693915181315;0.7943;1.339767e-05
0.8248693915181315;0.7945;1.3390094e-05
0.8264443761524278;0.7945;1.31252555e-05
0.8264443761524278;0.7946;1.3118288e-05
0.8271358328211432;0.7946;1.3008353e-05
0.8271358328211432;0.7948;1.2993097e-05
0.8273279041180086;0.7948;1.2974638e-05
0.8273279041180086;0.7949;1.29745795e-05
0.8276352181929932;0.7949;1.2931727e-05
0.8276352181929932;0.795;1.2923263e-05
0.8281346035648433;0.795;1.2865372e-05
0.8281346035648433;0.7951;1.2858278e-05
0.8282498463429625;0.7951;1.2837274e-05
0.8282498463429625;0.7952;1.2824976e-05
0.8283266748617086;0.7952;1.2817408e-05
0.8283266748617086;0.7953;1.2807056e-05
0.8285571604179471;0.7953;1.2785611e-05
0.8285571604179471;0.7954;1.2767404e-05
0.8294022741241549;0.7954;1.2642191e-05
0.8294022741241549;0.7955;1.2636379e-05
0.8296711739397664;0.7955;1.26074265e-05
0.8296711739397664;0.7956;1.260706e-05
0.8300169022741242;0.7956;1.2523496e-05
0.8300169022741242;0.7957;1.2517888e-05
0.8310925015365703;0.7957;1.2408436e-05
0.8310925015365703;0.7958;1.240783e-05
0.8311309157959434;0.7958;1.2406008e-05
0.8311309157959434;0.7959;1.2404905e-05
0.8317455439459127;0.7959;1.2308965e-05
0.8317455439459127;0.796;1.2300126e-05
0.831860786724032;0.796;1.2295756e-05
0.831860786724032;0.7961;1.22936535e-05
0.8319376152427781;0.7961;1.2289263e-05
0.8319376152427781;0.7962;1.22828005e-05
0.8323985863552551;0.7962;1.2182315e-05
0.8323985863552551;0.7963;1.2171672e-05
0.8337046711739398;0.7963;1.20201685e-05
0.8337046711739398;0.7964;1.20118675e-05
0.8341656422864168;0.7964;1.19591605e-05
0.8341656422864168;0.7965;1.1943859e-05
0.8345881991395205;0.7965;1.1876949e-05
0.8345881991395205;0.7966;1.1859532e-05
0.834780270436386;0.7966;1.1838283e-05
0.834780270436386;0.7967;1.1828845e-05
0.8358942839582053;0.7967;1.1677496e-05
0.8358942839582053;0.7968;1.16712135e-05
0.8359711124769514;0.7968;1.1643786e-05
0.8359711124769514;0.7969;1.16328165e-05
0.8361247695144438;0.7969;1.1618037e-05
0.8361247695144438;0.797;1.1608506e-05
0.8362784265519361;0.797;1.1598488e-05
0.8362784265519361;0.7972;1.1588976e-05
0.8369698832206515;0.7972;1.1502111e-05
0.8369698832206515;0.7973;1.1497267e-05
0.8371235402581438;0.7973;1.1472494e-05
0.8371235402581438;0.7974;1.14564145e-05
0.8373156115550092;0.7974;1.1435814e-05
0.8373156115550092;0.7975;1.1434019e-05
0.8391979102642901;0.7975;1.121588e-05
0.8391979102642901;0.7976;1.1213324e-05
0.8394668100799016;0.7976;1.118744e-05
0.8394668100799016;0.7977;1.1184561e-05
0.839620467117394;0.7977;1.1179143e-05
0.839620467117394;0.7978;1.1176044e-05
0.8400814382298709;0.7978;1.1107724e-05
0.8400814382298709;0.7979;1.1103648e-05
0.840119852489244;0.7979;1.1096535e-05
0.840119852489244;0.798;1.1094952e-05
0.8403503380454825;0.798;1.107772e-05
0.8403503380454825;0.7981;1.1072876e-05
0.8403887523048555;0.7981;1.1071504e-05
0.8403887523048555;0.7982;1.10702895e-05
0.8409265519360787;0.7982;1.1011748e-05
0.8409265519360787;0.7983;1.0993927e-05
0.8419253226797787;0.7983;1.0813589e-05
0.8419253226797787;0.7984;1.0809858e-05
0.8422326367547633;0.7984;1.0779966e-05
0.8422326367547633;0.7985;1.0771338e-05
0.8423094652735095;0.7985;1.0756743e-05
0.8423094652735095;0.7986;1.0756266e-05
0.8432698217578365;0.7986;1.0653048e-05
0.8432698217578365;0.7987;1.0652031e-05
0.8445374923171481;0.7987;1.0497971e-05
0.8445374923171481;0.7988;1.0496125e-05
0.8451521204671174;0.7988;1.0418252e-05
0.8451521204671174;0.7989;1.0409916e-05
0.8456899200983405;0.7989;1.0371818e-05
0.8456899200983405;0.799;1.0369306e-05
0.8459972341733252;0.799;1.0349572e-05
0.8459972341733252;0.7992;1.0328805e-05
0.8460356484326982;0.7992;1.0325178e-05
0.8460356484326982;0.7993;1.0322534e-05
0.8464582052858021;0.7993;1.0240388e-05
0.8464582052858021;0.7994;1.0234836e-05
0.8465734480639213;0.7994;1.0216726e-05
0.8465734480639213;0.7995;1.0212976e-05
0.8476490473263676;0.7995;1.0072794e-05
0.8476490473263676;0.7996;1.0072757e-05
0.8479563614013522;0.7996;1.0036943e-05
0.8479563614013522;0.7997;1.0031443e-05
0.8481484326982176;0.7997;1.0016382e-05
0.8481484326982176;0.7998;1.0014418e-05
0.8487630608481869;0.7998;9.942431e-06
0.8487630608481869;0.7999;9.939725e-06
0.8490703749231715;0.7999;9.904962e-06
0.8490703749231715;0.8003;9.893292e-06
0.8492240319606638;0.8003;9.87377e-06
0.8492240319606638;0.8004;9.869659e-06
0.8494161032575291;0.8004;9.851464e-06
0.8494161032575291;0.8006;9.850292e-06
0.8497618315918869;0.8006;9.815134e-06
0.8497618315918869;0.8008;9.804847e-06
0.84980024585126;0.8008;9.8012515e-06
0.84980024585126;0.8009;9.7862685e-06
0.8501459741856177;0.8009;9.726792e-06
0.8501459741856177;0.801;9.711178e-06
0.8504148740012293;0.801;9.698116e-06
0.8504148740012293;0.8011;9.69347e-06
0.8505301167793485;0.8011;9.670239e-06
0.8505301167793485;0.8012;9.669496e-06
0.8507606023355869;0.8012;9.629199e-06
0.8507606023355869;0.8013;9.591426e-06
0.8510679164105716;0.8013;9.567257e-06
0.8510679164105716;0.8014;9.566708e-06
0.8514136447449293;0.8014;9.5235e-06
0.8514136447449293;0.8016;9.520131e-06
0.8516057160417947;0.8016;9.510133e-06
0.8516057160417947;0.8018;9.496153e-06
0.8517209588199139;0.8018;9.481264e-06
0.8517209588199139;0.8019;9.479226e-06
0.8521051014136447;0.8019;9.443513e-06
0.8521051014136447;0.802;9.437716e-06
0.8539105716041795;0.802;9.254056e-06
0.8539105716041795;0.8022;9.231488e-06
0.8539874001229256;0.8022;9.227479e-06
0.8539874001229256;0.8023;9.220789e-06
0.854640442532268;0.8023;9.1486345e-06
0.854640442532268;0.8024;9.145083e-06
0.8549093423478795;0.8024;9.126315e-06
0.8549093423478795;0.8025;9.121845e-06
0.8552166564228642;0.8025;9.0746835e-06
0.8552166564228642;0.8026;9.073346e-06
0.8567148125384143;0.8026;8.917321e-06
0.8567148125384143;0.8028;8.907434e-06
0.8579440688383528;0.8028;8.768709e-06
0.8579440688383528;0.8029;8.7680055e-06
0.8582897971727105;0.8029;8.7385e-06
0.8582897971727105;0.803;8.735035e-06
0.8592117393976644;0.803;8.612424e-06
0.8592117393976644;0.8031;8.608296e-06
0.8593653964351567;0.8031;8.60393e-06
0.8593653964351567;0.8032;8.601788e-06
0.8600952673632453;0.8032;8.5547745e-06
0.8600952673632453;0.8033;8.553855e-06
0.8605178242163491;0.8033;8.512926e-06
0.8605178242163491;0.8034;8.509695e-06
0.8605946527350953;0.8034;8.500673e-06
0.8605946527350953;0.8035;8.494517e-06
0.860940381069453;0.8035;8.46637e-06
0.860940381069453;0.8036;8.4611065e-06
0.8615934234787953;0.8036;8.388574e-06
0.8615934234787953;0.8037;8.383999e-06
0.8620928088506453;0.8037;8.3475115e-06
0.8620928088506453;0.8038;8.339774e-06
0.8622464658881377;0.8038;8.320976e-06
0.8622464658881377;0.8039;8.320608e-06
0.8623617086662569;0.8039;8.311934e-06
0.8623617086662569;0.804;8.310818e-06
0.8626306084818685;0.804;8.289445e-06
0.8626306084818685;0.8041;8.287668e-06
0.8632452366318377;0.8041;8.221217e-06
0.8632452366318377;0.8042;8.221044e-06
0.8632836508912108;0.8042;8.217358e-06
0.8632836508912108;0.8043;8.211327e-06
0.863360479409957;0.8043;8.201048e-06
0.863360479409957;0.8044;8.198455e-06
0.8637446220036877;0.8044;8.173026e-06
0.8637446220036877;0.8045;8.167875e-06
0.8641287645974186;0.8045;8.129992e-06
0.8641287645974186;0.8046;8.129567e-06
0.8641671788567916;0.8046;8.127321e-06
0.8641671788567916;0.8047;8.118707e-06
0.8647818070067609;0.8047;8.055426e-06
0.8647818070067609;0.8048;8.049511e-06
0.8658574062692072;0.8048;7.9569045e-06
0.8658574062692072;0.805;7.953987e-06
0.8659726490473264;0.805;7.951803e-06
0.8659726490473264;0.8051;7.950141e-06
0.8661647203441918;0.8051;7.9311085e-06
0.8661647203441918;0.8053;7.9249085e-06
0.8662031346035648;0.8053;7.9217625e-06
0.8662031346035648;0.8054;7.921037e-06
0.8663567916410572;0.8054;7.907082e-06
0.8663567916410572;0.8055;7.899208e-06
0.8666256914566687;0.8055;7.87875e-06
0.8666256914566687;0.8056;7.8769335e-06
0.8668945912722803;0.8056;7.851326e-06
0.8668945912722803;0.8058;7.8372e-06
0.8669330055316533;0.8058;7.831769e-06
0.8669330055316533;0.806;7.826358e-06
0.8670482483097726;0.806;7.818018e-06
0.8670482483097726;0.8061;7.810323e-06
0.8675860479409957;0.8061;7.776624e-06
0.8675860479409957;0.8062;7.775309e-06
0.8681238475722188;0.8062;7.731448e-06
0.8681238475722188;0.8064;7.725177e-06
0.8681622618315918;0.8064;7.721527e-06
0.8681622618315918;0.8065;7.714052e-06
0.8689305470190535;0.8065;7.649408e-06
0.8689305470190535;0.8066;7.648891e-06
0.8689689612784266;0.8066;7.648292e-06
0.8689689612784266;0.8067;7.640252e-06
0.8691226183159189;0.8067;7.634588e-06
0.8691226183159189;0.8068;7.631615e-06
0.8696220036877689;0.8068;7.573201e-06
0.8696220036877689;0.8069;7.573068e-06
0.8703518746158574;0.8069;7.470729e-06
0.8703518746158574;0.807;7.467615e-06
0.8705823601720959;0.807;7.4411514e-06
0.8705823601720959;0.8071;7.4377244e-06
0.870659188690842;0.8071;7.425714e-06
0.870659188690842;0.8072;7.4211434e-06
0.871158574062692;0.8072;7.377963e-06
0.871158574062692;0.8074;7.369613e-06
0.8714658881376767;0.8074;7.3349297e-06
0.8714658881376767;0.8076;7.3294495e-06
0.8715811309157959;0.8076;7.313884e-06
0.8715811309157959;0.8077;7.3129786e-06
0.8717732022126613;0.8077;7.3021392e-06
0.8717732022126613;0.8078;7.297846e-06
0.8718116164720344;0.8078;7.296573e-06
0.8718116164720344;0.8079;7.286961e-06
0.8718884449907806;0.8079;7.2732737e-06
0.8718884449907806;0.808;7.260192e-06
0.8722725875845113;0.808;7.224008e-06
0.8722725875845113;0.8081;7.221576e-06
0.8725414874001229;0.8081;7.1825916e-06
0.8725414874001229;0.8082;7.179904e-06
0.8725799016594961;0.8082;7.1792874e-06
0.8725799016594961;0.8083;7.1742966e-06
0.8728103872157345;0.8083;7.1409254e-06
0.8728103872157345;0.8084;7.134372e-06
0.8734634296250768;0.8084;7.049407e-06
0.8734634296250768;0.8086;7.041976e-06
0.8738091579594346;0.8086;6.99405e-06
0.8738091579594346;0.8087;6.9898215e-06
0.8746926859250154;0.8087;6.8717786e-06
0.8746926859250154;0.8088;6.8664817e-06
0.8747695144437615;0.8088;6.865878e-06
0.8747695144437615;0.809;6.848254e-06
0.8749231714812539;0.809;6.842637e-06
0.8749231714812539;0.8091;6.8387512e-06
0.8751920712968654;0.8091;6.825664e-06
0.8751920712968654;0.8092;6.8232525e-06
0.8753073140749846;0.8092;6.8120526e-06
0.8753073140749846;0.8093;6.810308e-06
0.8753457283343578;0.8093;6.8099102e-06
0.8753457283343578;0.8094;6.8092304e-06
0.8756146281499693;0.8094;6.7675896e-06
0.8756146281499693;0.8095;6.7673204e-06
0.8763444990780578;0.8095;6.7218434e-06
0.8763444990780578;0.8096;6.720799e-06
0.8766133988936693;0.8096;6.6956213e-06
0.8766133988936693;0.8097;6.6944153e-06
0.8767286416717885;0.8097;6.6825187e-06
0.8767286416717885;0.8099;6.6805082e-06
0.8768438844499078;0.8099;6.6669504e-06
0.8768438844499078;0.81;6.665335e-06
0.8768822987092809;0.81;6.661642e-06
0.8768822987092809;0.8101;6.6566163e-06
0.8769207129686539;0.8101;6.6549383e-06
0.8769207129686539;0.8102;6.6543025e-06
0.876959127228027;0.8102;6.653793e-06
0.876959127228027;0.8103;6.6526914e-06
0.8772664413030117;0.8103;6.597954e-06
0.8772664413030117;0.8104;6.597165e-06
0.8782652120467117;0.8104;6.5321283e-06
0.8782652120467117;0.8105;6.530744e-06
0.8786877688998156;0.8105;6.5015533e-06
0.8786877688998156;0.8106;6.501296e-06
0.878879840196681;0.8106;6.49299e-06
0.878879840196681;0.8107;6.4913834e-06
0.8789566687154272;0.8107;6.4857795e-06
0.8789566687154272;0.8108;6.4817045e-06
0.8791487400122926;0.8108;6.4760575e-06
0.8791487400122926;0.8109;6.4693886e-06
0.8797633681622619;0.8109;6.4068386e-06
0.8797633681622619;0.811;6.4044907e-06
0.8798017824216349;0.811;6.4031806e-06
0.8798017824216349;0.8111;6.389988e-06
0.879840196681008;0.8111;6.386369e-06
0.879840196681008;0.8112;6.379674e-06
0.8798786109403811;0.8112;6.378085e-06
0.8798786109403811;0.8113;6.369732e-06
0.880301167793485;0.8113;6.3348793e-06
0.880301167793485;0.8115;6.334372e-06
0.8804164105716041;0.8115;6.323887e-06
0.8804164105716041;0.8117;6.321868e-06
0.8804548248309773;0.8117;6.316701e-06
0.8804548248309773;0.8118;6.3155644e-06
0.8807237246465888;0.8118;6.3065468e-06
0.8807237246465888;0.8119;6.305902e-06
0.8807621389059619;0.8119;6.302965e-06
0.8807621389059619;0.812;6.2960053e-06
0.8814151813153043;0.812;6.2374247e-06
0.8814151813153043;0.8123;6.2318427e-06
0.8818377381684082;0.8123;6.198934e-06
0.8818377381684082;0.8124;6.19808e-06
0.8818761524277812;0.8124;6.1950404e-06
0.8818761524277812;0.8126;6.191943e-06
0.8819145666871543;0.8126;6.190133e-06
0.8819145666871543;0.8127;6.187455e-06
0.8820298094652735;0.8127;6.1696055e-06
0.8820298094652735;0.8128;6.1625615e-06
0.8829517516902274;0.8128;6.1012765e-06
0.8829517516902274;0.8129;6.095602e-06
0.8829901659496004;0.8129;6.094039e-06
0.8829901659496004;0.813;6.0926745e-06
0.8831822372464659;0.813;6.0741418e-06
0.8831822372464659;0.8131;6.0646757e-06
0.8835663798401967;0.8131;6.0280618e-06
0.8835663798401967;0.8132;6.0268962e-06
0.8839889366933006;0.8132;5.99479e-06
0.8839889366933006;0.8133;5.9789295e-06
0.8840273509526736;0.8133;5.9726963e-06
0.8840273509526736;0.8135;5.969552e-06
0.884181007990166;0.8135;5.9493755e-06
0.884181007990166;0.8136;5.9452827e-06
0.8842962507682852;0.8136;5.934281e-06
0.8842962507682852;0.8138;5.915725e-06
0.8843730792870313;0.8138;5.909581e-06
0.8843730792870313;0.8139;5.9052736e-06
0.8851029502151199;0.8139;5.8409e-06
0.8851029502151199;0.814;5.839028e-06
0.885179778733866;0.814;5.834664e-06
0.885179778733866;0.8141;5.8295973e-06
0.8852566072526121;0.8141;5.828088e-06
0.8852566072526121;0.8142;5.821121e-06
0.885640749846343;0.8142;5.79926e-06
0.885640749846343;0.8143;5.7986354e-06
0.8871004917025199;0.8143;5.681494e-06
0.8871004917025199;0.8144;5.680842e-06
0.8871773202212662;0.8144;5.678865e-06
0.8871773202212662;0.8145;5.6723056e-06
0.8874462200368777;0.8145;5.6428426e-06
0.8874462200368777;0.8146;5.6402578e-06
0.8882529194837123;0.8146;5.5933274e-06
0.8882529194837123;0.8147;5.5921246e-06
0.8883681622618316;0.8147;5.5876667e-06
0.8883681622618316;0.8148;5.586077e-06
0.8884449907805777;0.8148;5.5811106e-06
0.8884449907805777;0.8149;5.578539e-06
0.8884834050399508;0.8149;5.5717196e-06
0.8884834050399508;0.815;5.5665832e-06
0.888560233558697;0.815;5.564397e-06
0.888560233558697;0.8151;5.559309e-06
0.8886370620774432;0.8151;5.5565188e-06
0.8886370620774432;0.8152;5.553084e-06
0.8894053472649047;0.8152;5.5055166e-06
0.8894053472649047;0.8153;5.503686e-06
0.8899431468961279;0.8153;5.45935e-06
0.8899431468961279;0.8154;5.457296e-06
0.8899815611555009;0.8154;5.4515513e-06
0.8899815611555009;0.8155;5.4507987e-06
0.8904041180086048;0.8155;5.4123734e-06
0.8904041180086048;0.8156;5.4112743e-06
0.890519360786724;0.8156;5.4093093e-06
0.890519360786724;0.8157;5.407633e-06
0.8906346035648433;0.8157;5.3948424e-06
0.8906346035648433;0.8158;5.3889057e-06
0.8912876459741856;0.8158;5.3470953e-06
0.8912876459741856;0.8159;5.345393e-06
0.8914028887523049;0.8159;5.342557e-06
0.8914028887523049;0.816;5.341159e-06
0.891479717271051;0.816;5.330007e-06
0.891479717271051;0.8161;5.3299323e-06
0.8928626306084819;0.8161;5.2202345e-06
0.8928626306084819;0.8162;5.215471e-06
0.8933236017209588;0.8162;5.1607467e-06
0.8933236017209588;0.8164;5.1569177e-06
0.8942839582052858;0.8164;5.0872895e-06
0.8942839582052858;0.8165;5.0857707e-06
0.8944760295021512;0.8165;5.0726126e-06
0.8944760295021512;0.8166;5.0717754e-06
0.8946681007990166;0.8166;5.056884e-06
0.8946681007990166;0.8168;5.0546987e-06
0.8947065150583897;0.8168;5.0464982e-06
0.8947065150583897;0.8169;5.042108e-06
0.8952059004302397;0.8169;5.0139815e-06
0.8952059004302397;0.817;5.013706e-06
0.8955516287645974;0.817;4.9999753e-06
0.8955516287645974;0.8171;4.9946843e-06
0.8959741856177013;0.8171;4.9712844e-06
0.8959741856177013;0.8172;4.970766e-06
0.8968961278426552;0.8172;4.897607e-06
0.8968961278426552;0.8174;4.8932698e-06
0.8975107559926244;0.8174;4.8540237e-06
0.8975107559926244;0.8176;4.8478055e-06
0.8978564843269822;0.8176;4.8244483e-06
0.8978564843269822;0.8177;4.8213583e-06
0.8980869698832207;0.8177;4.800272e-06
0.8980869698832207;0.8178;4.7976014e-06
0.8985479409956976;0.8178;4.7772764e-06
0.8985479409956976;0.8179;4.771231e-06
0.8988936693300553;0.8179;4.744583e-06
0.8988936693300553;0.818;4.7392327e-06
0.8990857406269207;0.818;4.727657e-06
0.8990857406269207;0.8181;4.722923e-06
0.8991241548862938;0.8181;4.722262e-06
0.8991241548862938;0.8182;4.7209965e-06
0.89920098340504;0.8182;4.7169087e-06
0.89920098340504;0.8183;4.7113213e-06
0.8996619545175168;0.8183;4.683776e-06
0.8996619545175168;0.8184;4.6808814e-06
0.9010832821143209;0.8184;4.546479e-06
0.9010832821143209;0.8185;4.5454703e-06
0.9019283958205285;0.8185;4.502872e-06
0.9019283958205285;0.8186;4.5012775e-06
0.9020820528580209;0.8186;4.4952358e-06
0.9020820528580209;0.8188;4.494003e-06
0.9022357098955132;0.8188;4.472119e-06
0.9022357098955132;0.8189;4.4717303e-06
0.9035802089735709;0.8189;4.3680134e-06
0.9035802089735709;0.819;4.367222e-06
0.9037338660110633;0.819;4.3610576e-06
0.9037338660110633;0.8191;4.3610326e-06
0.9041948371235402;0.8191;4.3029145e-06
0.9041948371235402;0.8192;4.3014447e-06
0.905039950829748;0.8192;4.2538636e-06
0.905039950829748;0.8193;4.2523693e-06
0.9052320221266134;0.8193;4.2365045e-06
0.9052320221266134;0.8194;4.2364877e-06
0.9053088506453596;0.8194;4.231965e-06
0.9053088506453596;0.8195;4.230358e-06
0.9059234787953289;0.8195;4.1870385e-06
0.9059234787953289;0.8196;4.1845815e-06
0.9060771358328211;0.8196;4.1655203e-06
0.9060771358328211;0.8197;4.165397e-06
0.9061539643515673;0.8197;4.162806e-06
0.9061539643515673;0.8198;4.15323e-06
0.9066533497234174;0.8198;4.125962e-06
0.9066533497234174;0.8199;4.1237595e-06
0.9068454210202828;0.8199;4.110328e-06
0.9068454210202828;0.8201;4.1058875e-06
0.9073448063921328;0.8201;4.085735e-06
0.9073448063921328;0.8202;4.0819605e-06
0.9074216349108789;0.8202;4.077617e-06
0.9074216349108789;0.8203;4.074207e-06
0.9075368776889982;0.8203;4.069687e-06
0.9075368776889982;0.8204;4.0672326e-06
0.9076905347264905;0.8204;4.05672e-06
0.9076905347264905;0.8205;4.0534687e-06
0.9078826060233559;0.8205;4.0419823e-06
0.907959434542102;0.8205;4.040635e-06
0.907959434542102;0.8206;4.0393115e-06
0.908458819913952;0.8206;4.0004625e-06
0.908458819913952;0.8207;3.9997185e-06
0.9092271051014137;0.8207;3.944615e-06
0.9092271051014137;0.8208;3.9311794e-06
0.909380762138906;0.8208;3.915678e-06
0.909380762138906;0.821;3.9052848e-06
0.9096112476951445;0.821;3.8931125e-06
0.9096112476951445;0.8212;3.8918233e-06
0.9098033189920098;0.8212;3.8836297e-06
0.9098033189920098;0.8213;3.8812627e-06
0.9099185617701291;0.8213;3.870045e-06
0.9099185617701291;0.8214;3.8672924e-06
0.9101490473263676;0.8214;3.859213e-06
0.9101490473263676;0.8215;3.8560706e-06
0.9103027043638598;0.8215;3.8495727e-06
0.9103027043638598;0.8216;3.845521e-06
0.910379532882606;0.8216;3.841518e-06
0.910379532882606;0.8217;3.840197e-06
0.9107252612169637;0.8217;3.8186895e-06
0.9107252612169637;0.8218;3.8153576e-06
0.9108789182544561;0.8218;3.808635e-06
0.9108789182544561;0.822;3.7996433e-06
0.9109557467732022;0.822;3.7975994e-06
0.9109557467732022;0.8221;3.7961204e-06
0.9110325752919484;0.8221;3.7932998e-06
0.9110325752919484;0.8222;3.7906066e-06
0.9111478180700676;0.8222;3.7788914e-06
0.9111478180700676;0.8224;3.7783373e-06
0.911839274738783;0.8224;3.7420746e-06
0.911839274738783;0.8225;3.7332766e-06
0.9119161032575291;0.8225;3.7288796e-06
0.9119161032575291;0.8226;3.7281368e-06
0.9120313460356484;0.8226;3.7206203e-06
0.9120313460356484;0.8227;3.7175969e-06
0.9127612169637369;0.8227;3.682553e-06
0.9127612169637369;0.8228;3.6822398e-06
0.9132606023355869;0.8228;3.6549075e-06
0.9132606023355869;0.8229;3.6539607e-06
0.91329901659496;0.8229;3.6510348e-06
0.91329901659496;0.823;3.6381844e-06
0.9137984019668101;0.823;3.6110234e-06
0.9137984019668101;0.8232;3.60909e-06
0.9138368162261832;0.8232;3.6072886e-06
0.9138368162261832;0.8233;3.607214e-06
0.9142593730792871;0.8233;3.5873097e-06
0.9142593730792871;0.8234;3.586818e-06
0.9145282728948986;0.8234;3.5804032e-06
0.9145282728948986;0.8236;3.5781964e-06
0.9148355869698832;0.8236;3.5508835e-06
0.9148355869698832;0.8237;3.5487412e-06
0.9149124154886293;0.8237;3.5459468e-06
0.9149124154886293;0.8238;3.540119e-06
0.9150660725261217;0.8238;3.5298283e-06
0.9150660725261217;0.8239;3.5266555e-06
0.9151429010448678;0.8239;3.524862e-06
0.9151429010448678;0.824;3.5184053e-06
0.9152965580823602;0.824;3.50091e-06
0.9152965580823602;0.8241;3.4975324e-06
0.9155654578979717;0.8241;3.4697644e-06
0.9155654578979717;0.8242;3.469663e-06
0.9160648432698217;0.8242;3.437241e-06
0.9160648432698217;0.8243;3.4347986e-06
0.9164489858635525;0.8243;3.4050192e-06
0.9164489858635525;0.8244;3.4037223e-06
0.9164874001229256;0.8244;3.400539e-06
0.9164874001229256;0.8245;3.3998092e-06
0.9167178856791641;0.8245;3.38933e-06
0.9167178856791641;0.8246;3.386848e-06
0.9169867854947756;0.8246;3.359969e-06
0.9169867854947756;0.8247;3.3581841e-06
0.918139213275968;0.8247;3.2704406e-06
0.918139213275968;0.8248;3.2682265e-06
0.9181776275353412;0.8248;3.2618734e-06
0.9181776275353412;0.8249;3.25671e-06
0.918600184388445;0.8249;3.233361e-06
0.918600184388445;0.825;3.2311914e-06
0.918638598647818;0.825;3.2296832e-06
0.918638598647818;0.8251;3.226958e-06
0.9187922556853104;0.8251;3.2080904e-06
0.9187922556853104;0.8252;3.1962609e-06
0.9189459127228027;0.8252;3.1842055e-06
0.9189459127228027;0.8253;3.1788725e-06
0.9190227412415488;0.8253;3.1735185e-06
0.9190227412415488;0.8254;3.1716827e-06
0.9191763982790412;0.8254;3.1586146e-06
0.9191763982790412;0.8255;3.1525424e-06
0.9194452980946527;0.8255;3.1458258e-06
0.9194452980946527;0.8256;3.1457444e-06
0.9195989551321451;0.8256;3.1403906e-06
0.9195989551321451;0.8258;3.1357008e-06
0.9197141979102643;0.8258;3.1266356e-06
0.9197141979102643;0.826;3.1185311e-06
0.920059926244622;0.826;3.1078027e-06
0.920059926244622;0.8261;3.1039917e-06
0.9202519975414875;0.8261;3.089599e-06
0.9202519975414875;0.8262;3.0890744e-06
0.9203672403196066;0.8262;3.0837602e-06
0.9203672403196066;0.8264;3.0836093e-06
0.9205593116164721;0.8264;3.0745662e-06
0.9205593116164721;0.8265;3.0659844e-06
0.9211355255070682;0.8265;3.0323495e-06
0.9211355255070682;0.8267;3.0287113e-06
0.9211739397664414;0.8267;3.0279612e-06
0.9211739397664414;0.8268;3.0263604e-06
0.9217117393976644;0.8268;2.9914788e-06
0.9217117393976644;0.8269;2.98786e-06
0.9220574677320221;0.8269;2.9813045e-06
0.9220574677320221;0.827;2.98065e-06
0.9232098955132145;0.827;2.918496e-06
0.9232098955132145;0.8271;2.9152516e-06
0.9235556238475722;0.8271;2.8969143e-06
0.9235556238475722;0.8272;2.895482e-06
0.9237092808850645;0.8272;2.887985e-06
0.9237092808850645;0.8273;2.8866436e-06
0.9237476951444377;0.8273;2.886122e-06
0.9237476951444377;0.8274;2.8831384e-06
0.9241318377381684;0.8274;2.8675895e-06
0.9241318377381684;0.8275;2.8647237e-06
0.9241702519975414;0.8275;2.8612878e-06
0.9241702519975414;0.8277;2.8581235e-06
0.9244391518131531;0.8277;2.8438512e-06
0.9244391518131531;0.8279;2.8421143e-06
0.9249385371850031;0.8279;2.8230656e-06
0.9249385371850031;0.8281;2.820691e-06
0.9251690227412416;0.8281;2.8095585e-06
0.9251690227412416;0.8282;2.8049012e-06
0.925860479409957;0.8282;2.7701747e-06
0.925860479409957;0.8283;2.7614778e-06
0.9260141364474493;0.8283;2.7567228e-06
0.9260141364474493;0.8284;2.7549931e-06
0.9265135218192994;0.8284;2.7337828e-06
0.9265135218192994;0.8285;2.7332103e-06
0.9266671788567916;0.8285;2.7253159e-06
0.9266671788567916;0.8286;2.7248757e-06
0.9267440073755377;0.8286;2.721756e-06
0.9267440073755377;0.8287;2.7212204e-06
0.926859250153657;0.8287;2.712747e-06
0.926859250153657;0.8288;2.709767e-06
0.9275122925629994;0.8288;2.6761072e-06
0.9275122925629994;0.8289;2.6746227e-06
0.9277043638598648;0.8289;2.666865e-06
0.9277043638598648;0.829;2.6667346e-06
0.9278580208973571;0.829;2.6636544e-06
0.9278580208973571;0.8291;2.663132e-06
0.9279732636754764;0.8291;2.661482e-06
0.9279732636754764;0.8292;2.660374e-06
0.9281269207129687;0.8292;2.6555595e-06
0.9281269207129687;0.8295;2.6499758e-06
0.9286263060848187;0.8295;2.6194264e-06
0.9286263060848187;0.8296;2.6193707e-06
0.9289720344191764;0.8296;2.595153e-06
0.9289720344191764;0.8297;2.5926836e-06
0.9291256914566687;0.8297;2.579991e-06
0.9291256914566687;0.8298;2.5782324e-06
0.9293177627535341;0.8298;2.5672507e-06
0.9293177627535341;0.8299;2.5643908e-06
0.9293561770129072;0.8299;2.56337e-06
0.9293561770129072;0.83;2.5631136e-06
0.9295098340503996;0.83;2.555222e-06
0.9295098340503996;0.8301;2.5544855e-06
0.9298939766441303;0.8301;2.5342993e-06
0.9298939766441303;0.8302;2.5333497e-06
0.9300092194222496;0.8302;2.5303555e-06
0.9300092194222496;0.8303;2.5271074e-06
0.9301628764597418;0.8303;2.512801e-06
0.9301628764597418;0.8306;2.5005033e-06
0.9304317762753535;0.8306;2.492231e-06
0.9304317762753535;0.8307;2.4921287e-06
0.9305854333128457;0.8307;2.4812475e-06
0.9305854333128457;0.8308;2.4797284e-06
0.9306622618315918;0.8308;2.4741378e-06
0.9306622618315918;0.8309;2.4716555e-06
0.931161647203442;0.8309;2.4538137e-06
0.931161647203442;0.831;2.4531923e-06
0.9313537185003073;0.831;2.4478086e-06
0.9313537185003073;0.8312;2.4455662e-06
0.9315073755377996;0.8312;2.4333249e-06
0.9315073755377996;0.8313;2.4316732e-06
0.9320067609096496;0.8313;2.4135488e-06
0.9320067609096496;0.8315;2.4116546e-06
0.9320451751690227;0.8315;2.410936e-06
0.9320451751690227;0.8316;2.4095839e-06
0.9323909035033805;0.8316;2.3947305e-06
0.9323909035033805;0.8317;2.394244e-06
0.9325061462814997;0.8317;2.3883085e-06
0.9325061462814997;0.8318;2.3839123e-06
0.9325829748002459;0.8318;2.3799012e-06
0.9325829748002459;0.8319;2.3792873e-06
0.9329671173939766;0.8319;2.3605132e-06
0.9329671173939766;0.832;2.3541277e-06
0.9330823601720959;0.832;2.351509e-06
0.9330823601720959;0.8321;2.350573e-06
0.933159188690842;0.8321;2.3480127e-06
0.933159188690842;0.8322;2.3445632e-06
0.9332360172095882;0.8322;2.3386237e-06
0.9332360172095882;0.8323;2.3385837e-06
0.9332744314689613;0.8323;2.3385564e-06
0.9332744314689613;0.8324;2.337972e-06
0.9335817455439459;0.8324;2.3181503e-06
0.9335817455439459;0.8326;2.3178093e-06
0.9337354025814383;0.8326;2.3118232e-06
0.9337354025814383;0.8327;2.3115456e-06
0.9338890596189305;0.8327;2.3060502e-06
0.9338890596189305;0.8328;2.3055825e-06
0.9339274738783037;0.8328;2.3052048e-06
0.9339274738783037;0.8329;2.3009652e-06
0.9340427166564229;0.8329;2.296704e-06
0.9340427166564229;0.833;2.295655e-06
0.934157959434542;0.833;2.2858658e-06
0.934157959434542;0.8332;2.2828303e-06
0.9342732022126613;0.8332;2.279577e-06
0.9342732022126613;0.8334;2.2770985e-06
0.9343500307314075;0.8334;2.2733816e-06
0.9343500307314075;0.8335;2.2705535e-06
0.9344268592501537;0.8335;2.2695679e-06
0.9344268592501537;0.8336;2.269206e-06
0.9345036877688998;0.8336;2.2634117e-06
0.9345036877688998;0.8337;2.262888e-06
0.9346189305470191;0.8337;2.2609256e-06
0.9346189305470191;0.834;2.2573615e-06
0.9347725875845113;0.834;2.2532652e-06
0.9347725875845113;0.8341;2.2524275e-06
0.9349262446220037;0.8341;2.2483218e-06
0.9349262446220037;0.8342;2.2474094e-06
0.9351183159188691;0.8342;2.2357415e-06
0.9351183159188691;0.8344;2.2294062e-06
0.9352719729563614;0.8344;2.2132929e-06
0.9352719729563614;0.8345;2.2122667e-06
0.9353103872157345;0.8345;2.2117192e-06
0.9353103872157345;0.8346;2.2106049e-06
0.9353872157344807;0.8346;2.209077e-06
0.9353872157344807;0.8348;2.2019942e-06
0.9354640442532268;0.8348;2.1993092e-06
0.9354640442532268;0.8349;2.1965152e-06
0.9356945298094653;0.8349;2.172975e-06
0.9356945298094653;0.835;2.1718133e-06
0.93600184388445;0.835;2.1550743e-06
0.93600184388445;0.8351;2.1518238e-06
0.9360786724031961;0.8351;2.1496294e-06
0.9360786724031961;0.8352;2.1485632e-06
0.9361939151813153;0.8352;2.1426179e-06
0.9361939151813153;0.8353;2.1409314e-06
0.9363859864781807;0.8353;2.1326382e-06
0.9363859864781807;0.8354;2.13244e-06
0.9368469575906576;0.8354;2.1166163e-06
0.9368469575906576;0.8355;2.1161484e-06
0.9376920712968654;0.8355;2.0755404e-06
0.9376920712968654;0.8356;2.0731904e-06
0.9378457283343578;0.8356;2.0593513e-06
0.9378457283343578;0.8357;2.0578473e-06
0.93799938537185;0.8357;2.050595e-06
0.93799938537185;0.8358;2.049417e-06
0.9381530424093424;0.8358;2.0394805e-06
0.9381530424093424;0.836;2.0387283e-06
0.9384987707437;0.836;2.0251125e-06
0.9384987707437;0.8361;2.0223163e-06
0.93899815611555;0.8361;1.9905976e-06
0.93899815611555;0.8362;1.9904196e-06
0.9390749846342963;0.8362;1.9777895e-06
0.9390749846342963;0.8363;1.9742938e-06
0.9391133988936693;0.8363;1.9734457e-06
0.9391133988936693;0.8365;1.9723477e-06
0.9397280270436386;0.8365;1.9477552e-06
0.9397280270436386;0.8366;1.9464296e-06
0.9398048555623848;0.8366;1.9363115e-06
0.9398048555623848;0.8367;1.9353329e-06
0.9400737553779963;0.8367;1.9153742e-06
0.9400737553779963;0.8369;1.9149657e-06
0.9403426551936078;0.8369;1.8995798e-06
0.9403426551936078;0.837;1.8973843e-06
0.9404963122311002;0.837;1.8913647e-06
0.9404963122311002;0.8371;1.8899779e-06
0.9410341118623233;0.8371;1.8671076e-06
0.9410341118623233;0.8373;1.8634585e-06
0.941379840196681;0.8373;1.8430679e-06
0.941379840196681;0.8375;1.8408073e-06
0.9416103257529195;0.8375;1.8186022e-06
0.9416103257529195;0.8376;1.8176257e-06
0.9421097111247695;0.8376;1.8008069e-06
0.9421097111247695;0.8377;1.7971525e-06
0.9423017824216349;0.8377;1.7958369e-06
0.9423017824216349;0.8378;1.795421e-06
0.9423786109403811;0.8378;1.7948587e-06
0.9423786109403811;0.8379;1.7945331e-06
0.9426859250153657;0.8379;1.7750326e-06
0.9426859250153657;0.838;1.7739976e-06
0.9427627535341119;0.838;1.771803e-06
0.9427627535341119;0.8381;1.7698409e-06
0.9430316533497234;0.8381;1.7603334e-06
0.9430316533497234;0.8382;1.7602805e-06
0.9434157959434543;0.8382;1.7352063e-06
0.9434157959434543;0.8383;1.734884e-06
0.9434542102028273;0.8383;1.7340374e-06
0.9434542102028273;0.8384;1.7338077e-06
0.9442224953902889;0.8384;1.7070753e-06
0.9442224953902889;0.8386;1.7057287e-06
0.9444529809465273;0.8386;1.7005526e-06
0.9444529809465273;0.8387;1.6957898e-06
0.9446834665027658;0.8387;1.6731589e-06
0.9446834665027658;0.8388;1.6719305e-06
0.9447602950215119;0.8388;1.667233e-06
0.9447602950215119;0.8389;1.6634102e-06
0.9449139520590043;0.8389;1.6607929e-06
0.9449139520590043;0.839;1.6596064e-06
0.9450676090964967;0.839;1.6416826e-06
0.9450676090964967;0.8391;1.6373932e-06
0.9455285802089736;0.8391;1.6129995e-06
0.9455285802089736;0.8392;1.6111325e-06
0.9455669944683467;0.8392;1.6098637e-06
0.9455669944683467;0.8394;1.6067467e-06
0.9456054087277197;0.8394;1.605829e-06
0.9456054087277197;0.8395;1.6052093e-06
0.9459511370620775;0.8395;1.5905048e-06
0.9459511370620775;0.8396;1.5888534e-06
0.9460663798401967;0.8396;1.5883323e-06
0.9460663798401967;0.8397;1.5848003e-06
0.9461432083589428;0.8397;1.581342e-06
0.9461432083589428;0.8398;1.5795216e-06
0.946220036877689;0.8398;1.5779648e-06
0.946220036877689;0.8399;1.5772139e-06
0.9469499078057775;0.8399;1.5498146e-06
0.9469499078057775;0.84;1.544309e-06
0.947180393362016;0.84;1.5371663e-06
0.947180393362016;0.8401;1.5366809e-06
0.9472956361401352;0.8401;1.5272029e-06
0.9472956361401352;0.8402;1.5252695e-06
0.9476029502151199;0.8402;1.5222333e-06
0.9476029502151199;0.8403;1.5213018e-06
0.9477181929932391;0.8403;1.5148845e-06
0.9477181929932391;0.8404;1.5115813e-06
0.9479102642901045;0.8404;1.5073855e-06
0.9479102642901045;0.8405;1.5053297e-06
0.9480255070682237;0.8405;1.5021208e-06
0.9480255070682237;0.8406;1.5000098e-06
0.9480639213275968;0.8406;1.4967626e-06
0.9480639213275968;0.8407;1.49367e-06
0.9484864781807006;0.8407;1.4857602e-06
0.9484864781807006;0.8408;1.485613e-06
0.948678549477566;0.8408;1.4816912e-06
0.948678549477566;0.8409;1.4815002e-06
0.9487937922556853;0.8409;1.4785754e-06
0.9487937922556853;0.841;1.4783855e-06
0.9492547633681623;0.841;1.4612189e-06
0.9492547633681623;0.8411;1.4598094e-06
0.949638905961893;0.8411;1.4425184e-06
0.949638905961893;0.8412;1.4414506e-06
0.9497541487400123;0.8412;1.4345254e-06
0.9497541487400123;0.8413;1.4332417e-06
0.9497925629993854;0.8413;1.4330423e-06
0.9497925629993854;0.8415;1.4306629e-06
0.9499078057775046;0.8415;1.4281675e-06
0.9499078057775046;0.8417;1.4272666e-06
0.9502151198524893;0.8417;1.406436e-06
0.9502151198524893;0.8418;1.4059699e-06
0.9513291333743086;0.8418;1.377932e-06
0.9513291333743086;0.842;1.3767041e-06
0.951521204671174;0.842;1.3722915e-06
0.951521204671174;0.8421;1.3721251e-06
0.9517901044867855;0.8421;1.3577513e-06
0.9517901044867855;0.8424;1.355562e-06
0.9518285187461586;0.8424;1.3536397e-06
0.9518285187461586;0.8425;1.353075e-06
0.9522126613398894;0.8425;1.345265e-06
0.9522126613398894;0.8426;1.3430649e-06
0.952519975414874;0.8426;1.3347827e-06
0.952519975414874;0.8428;1.332579e-06
0.9525583896742471;0.8428;1.331934e-06
0.9525583896742471;0.8429;1.3302621e-06
0.9526352181929932;0.8429;1.3289292e-06
0.9526352181929932;0.843;1.3282834e-06
0.9527120467117394;0.843;1.3261358e-06
0.9527120467117394;0.8431;1.3253616e-06
0.9528657037492317;0.8431;1.319555e-06
0.9528657037492317;0.8432;1.3180037e-06
0.9532114320835894;0.8432;1.3077986e-06
0.9532114320835894;0.8434;1.3032244e-06
0.9532882606023356;0.8434;1.3011626e-06
0.9532882606023356;0.8435;1.3003853e-06
0.9533650891210818;0.8435;1.2996614e-06
0.9533650891210818;0.8436;1.2993999e-06
0.953480331899201;0.8436;1.295591e-06
0.953480331899201;0.8437;1.2937585e-06
0.9539028887523049;0.8437;1.2780382e-06
0.9539028887523049;0.8438;1.2776261e-06
0.9539413030116779;0.8438;1.2751792e-06
0.9539413030116779;0.8439;1.2749887e-06
0.953979717271051;0.8439;1.2739804e-06
0.953979717271051;0.844;1.272467e-06
0.9544406883835279;0.844;1.2535633e-06
0.9544406883835279;0.8441;1.2531833e-06
0.9545559311616472;0.8441;1.2475141e-06
0.9545559311616472;0.8443;1.2445317e-06
0.9547864167178857;0.8443;1.2388754e-06
0.9547864167178857;0.8444;1.238481e-06
0.9549016594960049;0.8444;1.2371956e-06
0.9549016594960049;0.8445;1.2363598e-06
0.9550937307928703;0.8445;1.2306406e-06
0.9550937307928703;0.8446;1.2298757e-06
0.9551321450522434;0.8446;1.2296865e-06
0.9551321450522434;0.8447;1.2292753e-06
0.9551705593116164;0.8447;1.2291711e-06
0.9551705593116164;0.8448;1.2259634e-06
0.9552089735709896;0.8448;1.2160882e-06
0.9552089735709896;0.8449;1.2157059e-06
0.9557851874615857;0.8449;1.2014867e-06
0.9557851874615857;0.845;1.201098e-06
0.9558236017209588;0.845;1.200913e-06
0.9558236017209588;0.8451;1.1978917e-06
0.9560925015365703;0.8451;1.1859075e-06
0.9560925015365703;0.8453;1.1826488e-06
0.9561309157959434;0.8453;1.1825309e-06
0.9561309157959434;0.8454;1.1814461e-06
0.9562077443146896;0.8454;1.1797879e-06
0.9562077443146896;0.8455;1.1762235e-06
0.9563229870928088;0.8455;1.1722602e-06
0.9563229870928088;0.8456;1.1707762e-06
0.9564382298709281;0.8456;1.1639531e-06
0.9564382298709281;0.8457;1.1529773e-06
0.9566303011677935;0.8457;1.1490044e-06
0.9566303011677935;0.8458;1.1482254e-06
0.9567455439459127;0.8458;1.1465987e-06
0.9567455439459127;0.8459;1.1461063e-06
0.9569760295021512;0.8459;1.1320975e-06
0.9569760295021512;0.846;1.1300571e-06
0.9570144437615242;0.846;1.1277303e-06
0.9570144437615242;0.8461;1.1252397e-06
0.9572833435771358;0.8461;1.1149212e-06
0.9572833435771358;0.8462;1.1115924e-06
0.9573985863552551;0.8462;1.1080714e-06
0.9573985863552551;0.8464;1.1054224e-06
0.9575522433927474;0.8464;1.0966465e-06
0.9575522433927474;0.8465;1.095105e-06
0.9588967424708051;0.8465;1.0535172e-06
0.9588967424708051;0.8466;1.0529327e-06
0.9590119852489244;0.8466;1.0411972e-06
0.9590119852489244;0.8467;1.0402274e-06
0.9593961278426552;0.8467;1.0253227e-06
0.9593961278426552;0.8468;1.0248964e-06
0.9598570989551322;0.8468;1.0097319e-06
0.9598570989551322;0.8469;1.0090481e-06
0.9602028272894899;0.8469;9.992553e-07
0.9602028272894899;0.8471;9.987128e-07
0.9604333128457283;0.8471;9.870477e-07
0.9604333128457283;0.8473;9.861244e-07
0.9605101413644745;0.8473;9.837088e-07
0.9605101413644745;0.8474;9.82081e-07
0.9611631837738168;0.8474;9.665147e-07
0.9611631837738168;0.8475;9.643172e-07
0.9612015980331899;0.8475;9.634305e-07
0.9612015980331899;0.8477;9.624748e-07
0.9614320835894284;0.8477;9.563731e-07
0.9614320835894284;0.8478;9.548804e-07
0.9614704978488015;0.8478;9.5239716e-07
0.9614704978488015;0.8479;9.523382e-07
0.9615857406269207;0.8479;9.4949286e-07
0.9615857406269207;0.848;9.4890163e-07
0.96170098340504;0.848;9.469817e-07
0.96170098340504;0.8481;9.4677966e-07
0.9620082974800246;0.8481;9.4294376e-07
0.9620082974800246;0.8482;9.401662e-07
0.9622771972956361;0.8482;9.302967e-07
0.9622771972956361;0.8483;9.298604e-07
0.9623540258143823;0.8483;9.293357e-07
0.9623540258143823;0.8484;9.2886376e-07
0.9635448678549478;0.8484;8.8831695e-07
0.9635448678549478;0.8485;8.8736243e-07
0.9636216963736939;0.8485;8.851921e-07
0.9636216963736939;0.8486;8.849028e-07
0.963660110633067;0.8486;8.8383797e-07
0.963660110633067;0.8487;8.829948e-07
0.9636985248924401;0.8487;8.8187716e-07
0.9636985248924401;0.8488;8.807979e-07
0.9638137676705593;0.8488;8.7630156e-07
0.9638137676705593;0.8489;8.748106e-07
0.9640442532267978;0.8489;8.7128495e-07
0.9640442532267978;0.849;8.701528e-07
0.9641210817455439;0.849;8.691478e-07
0.9641210817455439;0.8491;8.685992e-07
0.964159496004917;0.8491;8.639285e-07
0.964159496004917;0.8492;8.614142e-07
0.9643131530424094;0.8492;8.5993463e-07
0.9643131530424094;0.8493;8.595559e-07
0.9643899815611555;0.8493;8.5661173e-07
0.9643899815611555;0.8496;8.550824e-07
0.9645436385986478;0.8496;8.5175054e-07
0.9645436385986478;0.8497;8.4917986e-07
0.9645820528580209;0.8497;8.4823904e-07
0.9645820528580209;0.8498;8.4755357e-07
0.964658881376767;0.8498;8.458814e-07
0.964658881376767;0.8499;8.450147e-07
0.9647741241548863;0.8499;8.426242e-07
0.9647741241548863;0.85;8.419017e-07
0.9648125384142594;0.85;8.4174405e-07
0.9648125384142594;0.8501;8.416586e-07
0.9650814382298709;0.8501;8.357882e-07
0.9650814382298709;0.8502;8.3411913e-07
0.9653503380454825;0.8502;8.2761096e-07
0.9653503380454825;0.8505;8.2198886e-07
0.9656960663798402;0.8505;8.161654e-07
0.9656960663798402;0.8506;8.1449093e-07
0.9657344806392133;0.8506;8.142925e-07
0.9657344806392133;0.8507;8.135774e-07
0.9658113091579594;0.8507;8.1258264e-07
0.9658113091579594;0.8509;8.119592e-07
0.9658881376767056;0.8509;8.09144e-07
0.9658881376767056;0.851;8.088792e-07
0.9659649661954518;0.851;8.0774373e-07
0.9659649661954518;0.8512;8.062874e-07
0.9661570374923172;0.8512;8.026684e-07
0.9661570374923172;0.8513;8.020553e-07
0.9661954517516902;0.8513;7.962824e-07
0.9661954517516902;0.8514;7.916497e-07
0.9663106945298094;0.8514;7.899505e-07
0.9663106945298094;0.8515;7.8948636e-07
0.966541180086048;0.8515;7.8344897e-07
0.966541180086048;0.8516;7.8275576e-07
0.9670789797172711;0.8516;7.6576055e-07
0.9670789797172711;0.8517;7.651554e-07
0.9671173939766441;0.8517;7.63732e-07
0.9671173939766441;0.8519;7.612687e-07
0.9674631223110018;0.8519;7.556017e-07
0.9674631223110018;0.852;7.554054e-07
0.9678472649047326;0.852;7.4822475e-07
0.9678472649047326;0.8522;7.4697186e-07
0.9679240934234788;0.8522;7.4625336e-07
0.9679240934234788;0.8523;7.458436e-07
0.9679625076828519;0.8523;7.4539923e-07
0.9679625076828519;0.8524;7.447392e-07
0.968000921942225;0.8524;7.432934e-07
0.968000921942225;0.8525;7.420773e-07
0.968039336201598;0.8525;7.410181e-07
0.968039336201598;0.8527;7.399193e-07
0.9680777504609711;0.8527;7.392956e-07
0.9680777504609711;0.8528;7.385275e-07
0.9681929932390904;0.8528;7.353857e-07
0.9681929932390904;0.8529;7.3271156e-07
0.9682314074984635;0.8529;7.3259724e-07
0.9682314074984635;0.8531;7.301153e-07
0.9682698217578365;0.8531;7.2859433e-07
0.9682698217578365;0.8532;7.2686555e-07
0.9685387215734481;0.8532;7.1980463e-07
0.9685387215734481;0.8533;7.192788e-07
0.9687692071296865;0.8533;7.0590954e-07
0.9687692071296865;0.8534;7.053768e-07
0.9688076213890596;0.8534;7.0474135e-07
0.9688076213890596;0.8535;7.035645e-07
0.9689228641671789;0.8535;7.001625e-07
0.9689228641671789;0.8537;6.9639316e-07
0.9694222495390289;0.8537;6.8550315e-07
0.9694222495390289;0.8538;6.843867e-07
0.9698063921327597;0.8538;6.766087e-07
0.9698063921327597;0.8539;6.7596795e-07
0.9701521204671174;0.8539;6.624701e-07
0.9701521204671174;0.854;6.622548e-07
0.9704978488014752;0.854;6.5257046e-07
0.9704978488014752;0.8541;6.524092e-07
0.9705746773202213;0.8541;6.5030713e-07
0.9705746773202213;0.8542;6.501937e-07
0.9711508912108174;0.8542;6.404247e-07
0.9711508912108174;0.8544;6.3713406e-07
0.9711893054701906;0.8544;6.370661e-07
0.9711893054701906;0.8545;6.360291e-07
0.9712277197295636;0.8545;6.352091e-07
0.9712277197295636;0.8546;6.348992e-07
0.9713045482483098;0.8546;6.3365957e-07
0.9713045482483098;0.8547;6.3317344e-07
0.9716118623232944;0.8547;6.292195e-07
0.9716118623232944;0.8548;6.2757977e-07
0.9716502765826674;0.8548;6.265791e-07
0.9716502765826674;0.8549;6.260635e-07
0.9716886908420406;0.8549;6.2485725e-07
0.9716886908420406;0.8551;6.218986e-07
0.9718039336201598;0.8551;6.201966e-07
0.9718039336201598;0.8552;6.194791e-07
0.9719191763982791;0.8552;6.175578e-07
0.9719191763982791;0.8553;6.148432e-07
0.9719575906576521;0.8553;6.14101e-07
0.9719575906576521;0.8554;6.13105e-07
0.9721880762138906;0.8554;6.1033757e-07
0.9721880762138906;0.8555;6.1018744e-07
0.9723033189920098;0.8555;6.030274e-07
0.9723033189920098;0.8556;6.024065e-07
0.9724953902888752;0.8556;6.0051957e-07
0.9724953902888752;0.8557;6.0007994e-07
0.9725722188076213;0.8557;5.984283e-07
0.9725722188076213;0.8559;5.971942e-07
0.9726106330669945;0.8559;5.943653e-07
0.9726106330669945;0.856;5.943197e-07
0.9726874615857406;0.856;5.9315585e-07
0.9726874615857406;0.8561;5.921215e-07
0.9727258758451137;0.8561;5.892248e-07
0.9727258758451137;0.8563;5.8661453e-07
0.9727642901044868;0.8563;5.8639694e-07
0.9727642901044868;0.8564;5.848893e-07
0.9731484326982176;0.8564;5.79217e-07
0.9731484326982176;0.8565;5.770353e-07
0.9734941610325752;0.8565;5.687012e-07
0.9734941610325752;0.8566;5.6866793e-07
0.9735325752919484;0.8566;5.676661e-07
0.9735325752919484;0.8568;5.616957e-07
0.9736094038106945;0.8568;5.610208e-07
0.9736094038106945;0.857;5.60356e-07
0.9736862323294407;0.857;5.6006286e-07
0.9736862323294407;0.8571;5.571947e-07
0.9739167178856791;0.8571;5.5333095e-07
0.9739167178856791;0.8572;5.5180766e-07
0.9741087891825445;0.8572;5.4800853e-07
0.9741087891825445;0.8573;5.477929e-07
0.9742624462200369;0.8573;5.460061e-07
0.9742624462200369;0.8575;5.4565714e-07
0.97430086047941;0.8575;5.449078e-07
0.97430086047941;0.8576;5.4483246e-07
0.9743776889981561;0.8576;5.4340813e-07
0.9743776889981561;0.8577;5.408764e-07
0.9746081745543946;0.8577;5.3499633e-07
0.9746081745543946;0.8578;5.327685e-07
0.9749923171481254;0.8578;5.2694946e-07
0.9749923171481254;0.8579;5.264709e-07
0.9750307314074985;0.8579;5.2238397e-07
0.9750307314074985;0.8581;5.206432e-07
0.9750691456668715;0.8581;5.196392e-07
0.9750691456668715;0.8582;5.179603e-07
0.9756837738168408;0.8582;5.090601e-07
0.9756837738168408;0.8583;5.085462e-07
0.9759910878918254;0.8583;5.0088545e-07
0.9759910878918254;0.8584;5.008335e-07
0.9761831591886908;0.8584;4.975217e-07
0.9761831591886908;0.8585;4.9643506e-07
0.9764904732636754;0.8585;4.8921936e-07
0.9764904732636754;0.8586;4.890316e-07
0.9766057160417947;0.8586;4.87563e-07
0.9766057160417947;0.8587;4.8654607e-07
0.9766825445605408;0.8587;4.844764e-07
0.9766825445605408;0.8589;4.8214076e-07
0.9767977873386601;0.8589;4.8001993e-07
0.9767977873386601;0.859;4.7888096e-07
0.977220344191764;0.859;4.714406e-07
0.977220344191764;0.8591;4.7133796e-07
0.9776429010448678;0.8591;4.668626e-07
0.9776429010448678;0.8592;4.660234e-07
0.9777581438229871;0.8592;4.6473934e-07
0.9777581438229871;0.8593;4.642912e-07
0.9778349723417332;0.8593;4.6111685e-07
0.9778349723417332;0.8594;4.6092754e-07
0.9780654578979717;0.8594;4.5683666e-07
0.9780654578979717;0.8595;4.5676586e-07
0.9783343577135832;0.8595;4.5039528e-07
0.9783343577135832;0.8596;4.503113e-07
0.9784111862323295;0.8596;4.4960092e-07
0.9784111862323295;0.8597;4.495069e-07
0.9784880147510756;0.8597;4.4509676e-07
0.9784880147510756;0.8599;4.4440966e-07
0.9786032575291949;0.8599;4.4115947e-07
0.9786032575291949;0.86;4.3953207e-07
0.9787953288260602;0.86;4.3576057e-07
0.9787953288260602;0.8601;4.3499327e-07
0.9790642286416718;0.8601;4.2651016e-07
0.9790642286416718;0.8602;4.2621076e-07
0.9792947141979103;0.8602;4.2269653e-07
0.9792947141979103;0.8603;4.221546e-07
0.9796020282728949;0.8603;4.1412795e-07
0.9796020282728949;0.8604;4.124945e-07
0.9799093423478795;0.8604;4.0657972e-07
0.9799093423478795;0.8605;4.0609345e-07
0.9799861708666256;0.8605;4.0451025e-07
0.9799861708666256;0.8606;4.0423015e-07
0.980139827904118;0.8606;4.020455e-07
0.980139827904118;0.861;3.9993725e-07
0.9802166564228642;0.861;3.982586e-07
0.9802166564228642;0.8611;3.9779772e-07
0.9806007990165949;0.8611;3.8823265e-07
0.9806007990165949;0.8612;3.8788238e-07
0.9807160417947142;0.8612;3.8682714e-07
0.9807160417947142;0.8614;3.85581e-07
0.9807928703134604;0.8614;3.843606e-07
0.9807928703134604;0.8615;3.83789e-07
0.9809465273509527;0.8615;3.8073864e-07
0.9809465273509527;0.862;3.7779333e-07
0.9809849416103258;0.862;3.772299e-07
0.9809849416103258;0.8622;3.748804e-07
0.9810233558696988;0.8622;3.7332228e-07
0.9810233558696988;0.8623;3.714188e-07
0.981100184388445;0.8623;3.6964408e-07
0.981100184388445;0.8624;3.6923234e-07
0.9812154271665642;0.8624;3.6776785e-07
0.9812154271665642;0.8625;3.6772698e-07
0.9814074984634297;0.8625;3.6476308e-07
0.9814074984634297;0.8627;3.6403344e-07
0.9814459127228027;0.8627;3.6296092e-07
0.9814459127228027;0.8628;3.6198642e-07
0.9821373693915181;0.8628;3.524008e-07
0.9821373693915181;0.8629;3.5238554e-07
0.9821757836508912;0.8629;3.5169361e-07
0.9821757836508912;0.863;3.5133772e-07
0.9824062692071297;0.863;3.4756823e-07
0.9824062692071297;0.8631;3.4738855e-07
0.9824446834665027;0.8631;3.472805e-07
0.9824446834665027;0.8632;3.4716675e-07
0.982521511985249;0.8632;3.4693906e-07
0.982521511985249;0.8633;3.4666664e-07
0.9828288260602336;0.8633;3.4358058e-07
0.9828288260602336;0.8634;3.4357936e-07
0.9828672403196066;0.8634;3.429924e-07
0.9828672403196066;0.8635;3.4251858e-07
0.9829056545789797;0.8635;3.42472e-07
0.9829056545789797;0.8636;3.4198828e-07
0.9829824830977258;0.8636;3.407292e-07
0.9829824830977258;0.8637;3.3946452e-07
0.983020897357099;0.8637;3.391934e-07
0.983020897357099;0.8638;3.379041e-07
0.9830977258758451;0.8638;3.3650662e-07
0.9830977258758451;0.8639;3.3521434e-07
0.9832129686539643;0.8639;3.334479e-07
0.9832129686539643;0.864;3.327472e-07
0.9834434542102028;0.864;3.2741326e-07
0.9834434542102028;0.8641;3.268302e-07
0.9835586969883221;0.8641;3.260017e-07
0.9835586969883221;0.8642;3.2514237e-07
0.9835971112476951;0.8642;3.2497607e-07
0.9835971112476951;0.8645;3.2409656e-07
0.9838660110633067;0.8645;3.2026924e-07
0.9838660110633067;0.8647;3.1955008e-07
0.9839044253226797;0.8647;3.170568e-07
0.9839044253226797;0.8648;3.1693742e-07
0.9839428395820529;0.8648;3.1665894e-07
0.9839428395820529;0.8649;3.1647082e-07
0.983981253841426;0.8649;3.162233e-07
0.983981253841426;0.865;3.1584347e-07
0.984019668100799;0.865;3.1532284e-07
0.984019668100799;0.8651;3.151976e-07
0.9842885679164106;0.8651;3.1071204e-07
0.9842885679164106;0.8652;3.1056635e-07
0.9843269821757836;0.8652;3.1047293e-07
0.9843269821757836;0.8653;3.097185e-07
0.984480639213276;0.8653;3.0707494e-07
0.984480639213276;0.8656;3.057622e-07
0.984519053472649;0.8656;3.0522614e-07
0.984519053472649;0.8658;3.0479845e-07
0.9845958819913952;0.8658;3.0282973e-07
0.9845958819913952;0.8659;3.021004e-07
0.9849416103257529;0.8659;2.9681266e-07
0.9849416103257529;0.866;2.967858e-07
0.9850952673632453;0.866;2.9525606e-07
0.9850952673632453;0.8661;2.921572e-07
0.9851336816226183;0.8661;2.9206564e-07
0.9851336816226183;0.8665;2.8965766e-07
0.9852489244007375;0.8665;2.8774224e-07
0.9852489244007375;0.8667;2.8650393e-07
0.9854409956976029;0.8667;2.8173852e-07
0.9854409956976029;0.8671;2.7952697e-07
0.9855178242163491;0.8671;2.7720327e-07
0.9855178242163491;0.8672;2.766177e-07
0.9859019668100799;0.8672;2.6961428e-07
0.9859019668100799;0.8673;2.6924593e-07
0.985940381069453;0.8673;2.688358e-07
0.985940381069453;0.868;2.606446e-07
0.985978795328826;0.868;2.5956393e-07
0.985978795328826;0.8681;2.5841211e-07
0.9860940381069453;0.8681;2.5541036e-07
0.9860940381069453;0.8682;2.5497604e-07
0.9861324523663184;0.8682;2.549532e-07
0.9861324523663184;0.8683;2.5461142e-07
0.9864013521819299;0.8683;2.4846926e-07
0.9864013521819299;0.8685;2.4802463e-07
0.986439766441303;0.8685;2.4786533e-07
0.986439766441303;0.8687;2.4619726e-07
0.986478180700676;0.8687;2.4449437e-07
0.986478180700676;0.8688;2.444755e-07
0.9867854947756607;0.8688;2.4132206e-07
0.9867854947756607;0.8689;2.3980584e-07
0.9868239090350338;0.8689;2.3953515e-07
0.9868239090350338;0.8691;2.3829352e-07
0.9869391518131531;0.8691;2.3630103e-07
0.9869391518131531;0.8692;2.3572625e-07
0.9869775660725261;0.8692;2.3564587e-07
0.9869775660725261;0.8694;2.353408e-07
0.9870159803318992;0.8694;2.3520865e-07
0.9870159803318992;0.8698;2.339013e-07
0.9870543945912723;0.8698;2.33645e-07
0.9870543945912723;0.8699;2.3261434e-07
0.9870928088506453;0.8699;2.3189759e-07
0.9870928088506453;0.8703;2.3009326e-07
0.9871312231100184;0.8703;2.2761056e-07
0.9871312231100184;0.8704;2.27084e-07
0.9872464658881377;0.8704;2.2674722e-07
0.9872464658881377;0.8705;2.26601e-07
0.9872848801475107;0.8705;2.2646864e-07
0.9872848801475107;0.8706;2.2637826e-07
0.9873617086662569;0.8706;2.2578436e-07
0.9873617086662569;0.8708;2.2508533e-07
0.9874769514443762;0.8708;2.2432003e-07
0.9874769514443762;0.871;2.20778e-07
0.9875153657037492;0.871;2.2076819e-07
0.9875153657037492;0.8711;2.1998223e-07
0.9875537799631223;0.8711;2.1980648e-07
0.9875537799631223;0.8713;2.1956936e-07
0.9876306084818685;0.8713;2.1932337e-07
0.9876306084818685;0.8714;2.1870987e-07
0.9876690227412416;0.8714;2.1868814e-07
0.9876690227412416;0.8715;2.1841616e-07
0.9877074370006146;0.8715;2.1807244e-07
0.9877074370006146;0.8716;2.1804297e-07
0.9877458512599877;0.8716;2.17922e-07
0.9877458512599877;0.8717;2.1554067e-07
0.9877842655193608;0.8717;2.1537657e-07
0.9877842655193608;0.8719;2.1497694e-07
0.9878226797787338;0.8719;2.1443242e-07
0.9878226797787338;0.8721;2.1351197e-07
0.987861094038107;0.8721;2.1255002e-07
0.987861094038107;0.8723;2.1186425e-07
0.9879379225568531;0.8723;2.105984e-07
0.9879379225568531;0.8725;2.1007098e-07
0.9880531653349723;0.8725;2.0842378e-07
0.9880531653349723;0.8727;2.0739039e-07
0.9881299938537185;0.8727;2.0661697e-07
0.9881299938537185;0.8728;2.0523672e-07
0.9881684081130916;0.8728;2.0511565e-07
0.9881684081130916;0.8729;2.0470466e-07
0.9882068223724647;0.8729;2.0445371e-07
0.9882068223724647;0.8731;2.018027e-07
0.9883220651505839;0.8731;2.0044695e-07
0.9883220651505839;0.8732;1.9998559e-07
0.988360479409957;0.8732;1.9950454e-07
0.988360479409957;0.8733;1.9905858e-07
0.9883988936693301;0.8733;1.9825525e-07
0.9883988936693301;0.8734;1.9756104e-07
0.9884373079287031;0.8734;1.9740781e-07
0.9884373079287031;0.8735;1.9715755e-07
0.9885141364474493;0.8735;1.9610376e-07
0.9885141364474493;0.8737;1.9194444e-07
0.9885525507068224;0.8737;1.9190773e-07
0.9885525507068224;0.8738;1.9190736e-07
0.9887830362630609;0.8738;1.8860827e-07
0.9887830362630609;0.8739;1.8857905e-07
0.988821450522434;0.8739;1.8818264e-07
0.988821450522434;0.874;1.8705924e-07
0.9889366933005531;0.874;1.8620811e-07
0.9889366933005531;0.8741;1.855764e-07
0.9889751075599262;0.8741;1.848793e-07
0.9889751075599262;0.8742;1.8423522e-07
0.9890519360786724;0.8742;1.8396253e-07
0.9890519360786724;0.8745;1.817118e-07
0.9890903503380455;0.8745;1.8158384e-07
0.9890903503380455;0.8747;1.8047751e-07
0.9891287645974186;0.8747;1.8006328e-07
0.9891287645974186;0.8749;1.7962381e-07
0.9892055931161647;0.8749;1.7778673e-07
0.9892055931161647;0.875;1.775083e-07
0.989320835894284;0.875;1.76866e-07
0.989320835894284;0.8751;1.7634818e-07
0.9893976644130301;0.8751;1.75704e-07
0.9893976644130301;0.8753;1.7449635e-07
0.9895129071911494;0.8753;1.7257894e-07
0.9895129071911494;0.8754;1.7249464e-07
0.9895513214505224;0.8754;1.7214234e-07
0.9895513214505224;0.8757;1.7090616e-07
0.9897433927473879;0.8757;1.6713041e-07
0.9897433927473879;0.876;1.6668847e-07
0.989820221266134;0.876;1.6651653e-07
0.989820221266134;0.8764;1.6500087e-07
0.9898970497848801;0.8764;1.6355109e-07
0.9898970497848801;0.8766;1.6294882e-07
0.9900122925629994;0.8766;1.6166635e-07
0.9900122925629994;0.8768;1.6039819e-07
0.9900507068223725;0.8768;1.6015568e-07
0.9900507068223725;0.8769;1.5955617e-07
0.990319606637984;0.8769;1.5773634e-07
0.990319606637984;0.8771;1.5731018e-07
0.9903580208973571;0.8771;1.5698393e-07
0.9903580208973571;0.8772;1.5656695e-07
0.9903964351567301;0.8772;1.5595688e-07
0.9903964351567301;0.8773;1.5433795e-07
0.9904348494161033;0.8773;1.536078e-07
0.9904348494161033;0.8775;1.5337544e-07
0.9904732636754764;0.8775;1.5314774e-07
0.9904732636754764;0.8777;1.5225311e-07
0.9905500921942225;0.8777;1.4968995e-07
0.9905500921942225;0.8778;1.4928779e-07
0.9906653349723418;0.8778;1.471511e-07
0.9906653349723418;0.8779;1.470904e-07
0.9907037492317148;0.8779;1.4652375e-07
0.9907037492317148;0.878;1.4468793e-07
0.990818992009834;0.878;1.4346325e-07
0.990818992009834;0.8784;1.413398e-07
0.9908574062692072;0.8784;1.410691e-07
0.9908574062692072;0.8785;1.4068955e-07
0.9909342347879533;0.8785;1.3923217e-07
0.9909342347879533;0.8787;1.3862117e-07
0.9909726490473264;0.8787;1.3847315e-07
0.9909726490473264;0.8788;1.3837938e-07
0.9911263060848187;0.8788;1.3662994e-07
0.9911263060848187;0.8789;1.3648419e-07
0.9912031346035648;0.8789;1.3580355e-07
0.9912031346035648;0.879;1.3568332e-07
0.991279963122311;0.879;1.3477865e-07
0.991279963122311;0.8791;1.346079e-07
0.991318377381684;0.8791;1.3368567e-07
0.991318377381684;0.8792;1.3273804e-07
0.9913567916410572;0.8792;1.3256164e-07
0.9913567916410572;0.8797;1.3032609e-07
0.9915104486785494;0.8797;1.2803237e-07
0.9915104486785494;0.8798;1.27528e-07
0.9916256914566687;0.8798;1.2650966e-07
0.9916256914566687;0.8801;1.2454547e-07
0.9916641057160418;0.8801;1.2407875e-07
0.9916641057160418;0.8802;1.2377447e-07
0.9918177627535341;0.8802;1.2287991e-07
0.9918177627535341;0.8803;1.221093e-07
0.9918561770129072;0.8803;1.2167868e-07
0.9918561770129072;0.8804;1.216182e-07
0.9919714197910264;0.8804;1.2055898e-07
0.9919714197910264;0.8809;1.1880776e-07
0.9920866625691457;0.8809;1.1731811e-07
0.9920866625691457;0.881;1.1688145e-07
0.9921250768285187;0.881;1.16801985e-07
0.9921250768285187;0.8812;1.1603767e-07
0.9922403196066379;0.8812;1.1525586e-07
0.9922403196066379;0.8813;1.14101844e-07
0.9923171481253842;0.8813;1.13277636e-07
0.9923171481253842;0.8815;1.1227735e-07
0.9923555623847572;0.8815;1.1222546e-07
0.9923555623847572;0.8816;1.1220045e-07
0.9924323909035033;0.8816;1.11988676e-07
0.9924323909035033;0.8818;1.1175436e-07
0.9924708051628764;0.8818;1.1122908e-07
0.9924708051628764;0.8821;1.0973415e-07
0.9925092194222496;0.8821;1.09653556e-07
0.9925092194222496;0.8822;1.0952575e-07
0.9926628764597418;0.8822;1.078282e-07
0.9926628764597418;0.8824;1.0619906e-07
0.9927397049784881;0.8824;1.05942284e-07
0.9927397049784881;0.8825;1.05657755e-07
0.9928549477566072;0.8825;1.0345006e-07
0.9928549477566072;0.8829;1.0176923e-07
0.9930470190534727;0.8829;9.947324e-08
0.9930470190534727;0.883;9.944363e-08
0.9931238475722188;0.883;9.875307e-08
0.9931238475722188;0.8832;9.8678115e-08
0.9933159188690842;0.8832;9.7307996e-08
0.9933159188690842;0.8833;9.7046346e-08
0.9933543331284573;0.8833;9.638365e-08
0.9933543331284573;0.8834;9.520348e-08
0.9933927473878303;0.8834;9.4750064e-08
0.9933927473878303;0.8835;9.445085e-08
0.9934695759065765;0.8835;9.4103605e-08
0.9934695759065765;0.8836;9.394863e-08
0.9935848186846957;0.8836;9.344794e-08
0.9935848186846957;0.8838;9.295344e-08
0.9936232329440688;0.8838;9.260654e-08
0.9936232329440688;0.884;9.2520004e-08
0.993700061462815;0.884;9.213625e-08
0.993700061462815;0.8841;9.2022205e-08
0.9938537185003073;0.8841;9.111101e-08
0.9938537185003073;0.8842;9.0819725e-08
0.9938921327596804;0.8842;9.072102e-08
0.9938921327596804;0.8845;9.010592e-08
0.9939305470190535;0.8845;8.964635e-08
0.9939305470190535;0.8847;8.906534e-08
0.9939689612784266;0.8847;8.835344e-08
0.9939689612784266;0.8848;8.783412e-08
0.9940073755377996;0.8848;8.77056e-08
0.9940073755377996;0.885;8.724102e-08
0.994161032575292;0.885;8.5923894e-08
0.994161032575292;0.8851;8.537122e-08
0.994199446834665;0.8851;8.505524e-08
0.994199446834665;0.8853;8.349805e-08
0.9942378610940381;0.8853;8.3313346e-08
0.9942378610940381;0.8854;8.306634e-08
0.9942762753534112;0.8854;8.3052115e-08
0.9942762753534112;0.8855;8.305067e-08
0.9943146896127842;0.8855;8.278987e-08
0.9943146896127842;0.8857;8.235267e-08
0.9945067609096496;0.8857;7.964475e-08
0.9945067609096496;0.8858;7.9511416e-08
0.9945835894283959;0.8858;7.878864e-08
0.9945835894283959;0.8859;7.819099e-08
0.9946220036877689;0.8859;7.7993576e-08
0.9946220036877689;0.886;7.7924206e-08
0.994698832206515;0.886;7.779667e-08
0.994698832206515;0.8865;7.577143e-08
0.9947372464658881;0.8865;7.566908e-08
0.9947372464658881;0.8866;7.565718e-08
0.9948140749846343;0.8866;7.498042e-08
0.9948140749846343;0.8868;7.4819404e-08
0.9948524892440074;0.8868;7.444716e-08
0.9948524892440074;0.8869;7.438234e-08
0.9948909035033805;0.8869;7.4052394e-08
0.9948909035033805;0.8871;7.383622e-08
0.9949293177627535;0.8871;7.366765e-08
0.9949293177627535;0.8872;7.310059e-08
0.9949677320221266;0.8872;7.297716e-08
0.9949677320221266;0.8874;7.228591e-08
0.9950061462814997;0.8874;7.220299e-08
0.9950061462814997;0.8879;7.004475e-08
0.9951213890596189;0.8879;6.939582e-08
0.9951213890596189;0.8881;6.855823e-08
0.9952366318377381;0.8881;6.8090316e-08
0.9952366318377381;0.8882;6.8045466e-08
0.9952750460971113;0.8882;6.800308e-08
0.9952750460971113;0.8883;6.733222e-08
0.9953134603564844;0.8883;6.67562e-08
0.9953134603564844;0.8885;6.649346e-08
0.9953518746158574;0.8885;6.5823706e-08
0.9953518746158574;0.8886;6.561236e-08
0.9953902888752305;0.8886;6.557672e-08
0.9953902888752305;0.8892;6.371555e-08
0.9954671173939766;0.8892;6.346322e-08
0.9954671173939766;0.8894;6.289522e-08
0.9955439459127228;0.8894;6.2214795e-08
0.9955439459127228;0.8895;6.220932e-08
0.995659188690842;0.8895;6.1160144e-08
0.995659188690842;0.8896;6.039111e-08
0.9957744314689613;0.8896;5.979206e-08
0.9957744314689613;0.8897;5.967183e-08
0.9958512599877074;0.8897;5.9430146e-08
0.9958512599877074;0.8898;5.9411626e-08
0.9959280885064536;0.8898;5.918577e-08
0.9959280885064536;0.8899;5.892453e-08
0.9959665027658267;0.8899;5.8585513e-08
0.9959665027658267;0.8903;5.8016575e-08
0.9960049170251998;0.8903;5.787884e-08
0.9960049170251998;0.8904;5.7716115e-08
0.9960817455439459;0.8904;5.7046343e-08
0.9960817455439459;0.8908;5.6019957e-08
0.996120159803319;0.8908;5.5811235e-08
0.996120159803319;0.8909;5.528785e-08
0.9962738168408113;0.8909;5.4494482e-08
0.9962738168408113;0.8913;5.238048e-08
0.9963506453595574;0.8913;5.1764403e-08
0.9963506453595574;0.8915;5.1524815e-08
0.9963890596189305;0.8915;5.0925493e-08
0.9963890596189305;0.8926;4.898814e-08
0.9964274738783037;0.8926;4.8872483e-08
0.9964274738783037;0.8929;4.8362974e-08
0.9965043023970498;0.8929;4.792742e-08
0.9965043023970498;0.8931;4.7148813e-08
0.9965427166564229;0.8931;4.685308e-08
0.9965427166564229;0.8933;4.6219164e-08
0.996619545175169;0.8933;4.6001052e-08
0.996619545175169;0.8934;4.5806097e-08
0.996657959434542;0.8934;4.5617497e-08
0.996657959434542;0.8938;4.485661e-08
0.9967347879532883;0.8938;4.4406832e-08
0.9967347879532883;0.894;4.3935163e-08
0.9967732022126613;0.894;4.3876632e-08
0.9967732022126613;0.8941;4.353712e-08
0.9968116164720344;0.8941;4.3382027e-08
0.9968116164720344;0.8943;4.3250854e-08
0.9968500307314075;0.8943;4.313475e-08
0.9968500307314075;0.8945;4.3019057e-08
0.9968884449907806;0.8945;4.285701e-08
0.9968884449907806;0.8946;4.2192603e-08
0.9969652735095267;0.8946;4.14113e-08
0.9969652735095267;0.8956;3.9765574e-08
0.9970036877688998;0.8956;3.9481876e-08
0.9970036877688998;0.8964;3.729268e-08
0.9970421020282729;0.8964;3.7289364e-08
0.9970421020282729;0.8966;3.6634276e-08
0.9970805162876459;0.8966;3.648136e-08
0.9970805162876459;0.8968;3.613377e-08
0.9971189305470191;0.8968;3.6050693e-08
0.9971189305470191;0.8972;3.5170423e-08
0.9971573448063922;0.8972;3.4749164e-08
0.9971573448063922;0.8975;3.422418e-08
0.9972341733251383;0.8975;3.4143273e-08
0.9972341733251383;0.8984;3.3199285e-08
0.9972725875845113;0.8984;3.315428e-08
0.9972725875845113;0.8986;3.250563e-08
0.9973494161032576;0.8986;3.2396617e-08
0.9973494161032576;0.8992;3.1278045e-08
0.9973878303626306;0.8992;3.1221695e-08
0.9973878303626306;0.8998;2.970146e-08
0.9974262446220037;0.8998;2.9129843e-08
0.9974262446220037;0.8999;2.8597281e-08
0.9975030731407498;0.8999;2.8457421e-08
0.9975030731407498;0.9001;2.7483754e-08
0.9975799016594961;0.9001;2.7029039e-08
0.9975799016594961;0.9004;2.6225045e-08
0.9976183159188691;0.9004;2.5820286e-08
0.9976183159188691;0.9005;2.5781546e-08
0.9977719729563614;0.9005;2.449765e-08
0.9977719729563614;0.901;2.3913433e-08
0.9978103872157345;0.901;2.3642487e-08
0.9978103872157345;0.9012;2.3499942e-08
0.9978872157344807;0.9012;2.2908228e-08
0.9978872157344807;0.9014;2.2653019e-08
0.9979256299938537;0.9014;2.2536915e-08
0.9979256299938537;0.9016;2.2158872e-08
0.9979640442532268;0.9016;2.17917e-08
0.9979640442532268;0.9017;2.172201e-08
0.998040872771973;0.9017;2.1098883e-08
0.998040872771973;0.9018;2.1051946e-08
0.9981177012907191;0.9018;2.0928066e-08
0.9981177012907191;0.9021;2.0523448e-08
0.9981561155500922;0.9021;2.0199206e-08
0.9981561155500922;0.9023;2.0029745e-08
0.9981945298094653;0.9023;1.9963599e-08
0.9981945298094653;0.9024;1.9942252e-08
0.9982329440688383;0.9024;1.9799192e-08
0.9982329440688383;0.9026;1.9438506e-08
0.9983097725875845;0.9026;1.9283714e-08
0.9983097725875845;0.9031;1.8588743e-08
0.9983481868469576;0.9031;1.8586736e-08
0.9983481868469576;0.9034;1.8236067e-08
0.9984634296250768;0.9034;1.781187e-08
0.9984634296250768;0.9046;1.6503249e-08
0.99850184388445;0.9046;1.641071e-08
0.99850184388445;0.9048;1.62063e-08
0.998540258143823;0.9048;1.6015157e-08
0.998540258143823;0.9049;1.5952475e-08
0.9985786724031961;0.9049;1.5748938e-08
0.9985786724031961;0.905;1.5708949e-08
0.9986170866625691;0.905;1.5476417e-08
0.9986170866625691;0.9053;1.508457e-08
0.9986555009219422;0.9053;1.4948911e-08
0.9986555009219422;0.9055;1.4729448e-08
0.9986939151813153;0.9055;1.47016115e-08
0.9986939151813153;0.9064;1.2832286e-08
0.9987323294406883;0.9064;1.28004505e-08
0.9987323294406883;0.907;1.20604735e-08
0.9987707437000615;0.907;1.2055087e-08
0.9987707437000615;0.9071;1.18066925e-08
0.9988091579594346;0.9071;1.1720341e-08
0.9988091579594346;0.9083;1.1043335e-08
0.9988475722188076;0.9083;1.0963429e-08
0.9988475722188076;0.9096;1.021343e-08
0.9988859864781807;0.9096;1.015767e-08
0.9988859864781807;0.91;9.9108854e-09
0.9989244007375537;0.91;9.7895025e-09
0.9989244007375537;0.9106;9.510622e-09
0.9989628149969269;0.9106;9.469781e-09
0.9989628149969269;0.9109;9.096807e-09
0.9990012292563;0.9109;9.010293e-09
0.9990012292563;0.9111;8.891925e-09
0.999039643515673;0.9111;8.88838e-09
0.999039643515673;0.9113;8.754259e-09
0.9990780577750461;0.9113;8.5421785e-09
0.9990780577750461;0.9121;8.060505e-09
0.9991164720344192;0.9121;8.055379e-09
0.9991164720344192;0.9127;7.715281e-09
0.9991548862937922;0.9127;7.701142e-09
0.9991548862937922;0.9134;7.1096506e-09
0.9992317148125384;0.9134;6.888024e-09
0.9992317148125384;0.9144;6.367556e-09
0.9992701290719115;0.9144;6.357544e-09
0.9992701290719115;0.9145;6.2807226e-09
0.9993085433312846;0.9145;6.247515e-09
0.9993085433312846;0.9149;6.079106e-09
0.9993469575906576;0.9149;6.052835e-09
0.9993469575906576;0.9152;5.810044e-09
0.9993853718500307;0.9152;5.7165863e-09
0.9993853718500307;0.9156;5.3738236e-09
0.9994622003687769;0.9156;5.2844604e-09
0.9994622003687769;0.9166;4.5763504e-09
0.999539028887523;0.9166;4.511247e-09
0.999539028887523;0.9179;4.113664e-09
0.9995774431468961;0.9179;4.0934154e-09
0.9995774431468961;0.9183;3.785569e-09
0.9996158574062692;0.9183;3.762292e-09
0.9996158574062692;0.9203;3.225809e-09
0.9996542716656422;0.9203;3.2242269e-09
0.9996542716656422;0.9205;3.1858387e-09
0.9996926859250154;0.9205;3.1544596e-09
0.9996926859250154;0.9207;3.0383787e-09
0.9997311001843885;0.9207;3.0178953e-09
0.9997311001843885;0.9217;2.5293452e-09
0.9997695144437615;0.9217;2.5202e-09
0.9997695144437615;0.9218;2.4744877e-09
0.9998079287031346;0.9218;2.457326e-09
0.9998079287031346;0.9239;2.0828286e-09
0.9998463429625076;0.9239;2.044809e-09
0.9998463429625076;0.9279;1.1613833e-09
0.9998847572218807;0.9279;1.1404484e-09
0.9998847572218807;0.9312;8.08665e-10
0.9999231714812539;0.9312;8.044199e-10
0.9999231714812539;0.9446;1.0721253e-10
0.9999615857406269;0.9446;9.980329e-11
0.9999615857406269;0.9508;2.8006363e-11
1.0;0.9508;2.7613942e-11
1.0;0.9996;1.253887e-35
1.0;1.0;0.0


==> experiments/svhn/ood-roc-sub-deepensembles_1_num-ens-5_cnn_svhn.csv <==
fpr;tpr;thresh
0.0;0.0;2.9126616
0.0;0.0001;1.9126616
0.0;0.005;1.7391548
3.8414259373079284e-05;0.005;1.7380097
3.8414259373079284e-05;0.0273;1.5691289
7.682851874615857e-05;0.0273;1.5690471
7.682851874615857e-05;0.0442;1.492531
0.00011524277811923786;0.0442;1.4920839
0.00011524277811923786;0.0482;1.4804124
0.00011524277811923786;0.0484;1.4800836
0.00011524277811923786;0.0553;1.4608712
0.00015365703749231714;0.0553;1.460861
0.00015365703749231714;0.0566;1.4578375
0.00019207129686539643;0.0566;1.4575405
0.00019207129686539643;0.0577;1.4548192
0.00023048555623847572;0.0577;1.4545931
0.00023048555623847572;0.0641;1.4401355
0.00026889981561155503;0.0641;1.4390306
0.00026889981561155503;0.0768;1.4093204
0.00030731407498463427;0.0768;1.409176
0.00030731407498463427;0.0777;1.4071094
0.00034572833435771356;0.0777;1.4068835
0.00034572833435771356;0.0987;1.3698756
0.00038414259373079285;0.0987;1.3698713
0.00038414259373079285;0.1083;1.358732
0.00042255685310387214;0.1083;1.3586305
0.00042255685310387214;0.1115;1.3552732
0.00046097111247695143;0.1115;1.3552301
0.00046097111247695143;0.1133;1.3533266
0.0004993853718500308;0.1133;1.3531439
0.0004993853718500308;0.1168;1.3488715
0.0005377996312231101;0.1168;1.3484333
0.0005377996312231101;0.1225;1.3422892
0.0005762138905961894;0.1225;1.342243
0.0005762138905961894;0.1228;1.3416774
0.0006146281499692685;0.1228;1.3413322
0.0006146281499692685;0.1231;1.3411278
0.0006530424093423478;0.1231;1.3411102
0.0006530424093423478;0.1261;1.3388715
0.0006914566687154271;0.1261;1.3387545
0.0006914566687154271;0.1318;1.333652
0.0007298709280885064;0.1318;1.3335702
0.0007298709280885064;0.142;1.3277789
0.0007682851874615857;0.142;1.3277504
0.0007682851874615857;0.1468;1.322752
0.000806699446834665;0.1468;1.3226473
0.000806699446834665;0.1495;1.319175
0.0008451137062077443;0.1495;1.3191719
0.0008451137062077443;0.1542;1.3110502
0.0008835279655808236;0.1542;1.3110207
0.0008835279655808236;0.1579;1.3058558
0.0009219422249539029;0.1579;1.3055245
0.0009219422249539029;0.1586;1.3041631
0.0009603564843269822;0.1586;1.3035638
0.0009603564843269822;0.1627;1.2961366
0.0009987707437000616;0.1627;1.2960624
0.0009987707437000616;0.1645;1.293714
0.0010371850030731408;0.1645;1.2936556
0.0010371850030731408;0.1646;1.2936162
0.0010755992624462201;0.1646;1.2928083
0.0010755992624462201;0.1651;1.291819
0.0011140135218192994;0.1651;1.2914647
0.0011140135218192994;0.1737;1.2786319
0.0011524277811923787;0.1737;1.2783126
0.0011524277811923787;0.1796;1.2684963
0.0011908420405654578;0.1796;1.2684677
0.0011908420405654578;0.1807;1.266742
0.001229256299938537;0.1807;1.2665952
0.001229256299938537;0.1825;1.2620358
0.0012676705593116164;0.1825;1.2619374
0.0012676705593116164;0.1829;1.2604421
0.0013060848186846957;0.1829;1.2603233
0.0013060848186846957;0.1853;1.2555858
0.001344499078057775;0.1853;1.2555058
0.001344499078057775;0.1861;1.2549407
0.0013829133374308542;0.1861;1.2546318
0.0013829133374308542;0.1873;1.2523673
0.0014213275968039335;0.1873;1.2523513
0.0014213275968039335;0.1919;1.2449347
0.0014597418561770128;0.1919;1.2447339
0.0014597418561770128;0.1947;1.2404324
0.0014981561155500921;0.1947;1.2401874
0.0014981561155500921;0.196;1.2372527
0.0015365703749231714;0.196;1.2369951
0.0015365703749231714;0.1964;1.2366493
0.0015749846342962507;0.1964;1.236417
0.0015749846342962507;0.1974;1.2349515
0.00161339889366933;0.1974;1.2345563
0.00161339889366933;0.2011;1.2287319
0.0016518131530424093;0.2011;1.2285378
0.0016518131530424093;0.2044;1.2223289
0.0016902274124154886;0.2044;1.2222282
0.0016902274124154886;0.2048;1.2217913
0.0017286416717885679;0.2048;1.2215663
0.0017286416717885679;0.2065;1.2180437
0.0017670559311616472;0.2065;1.217623
0.0017670559311616472;0.2079;1.2148799
0.0018054701905347264;0.2079;1.2148153
0.0018054701905347264;0.2118;1.2100517
0.0018438844499078057;0.2118;1.2099154
0.0018438844499078057;0.2127;1.2088234
0.001882298709280885;0.2127;1.2087721
0.001882298709280885;0.2152;1.2034152
0.0019207129686539643;0.2152;1.2033728
0.0019207129686539643;0.2154;1.2026614
0.0019591272280270436;0.2154;1.2025154
0.0019591272280270436;0.217;1.2001485
0.001997541487400123;0.217;1.2000724
0.001997541487400123;0.2225;1.1897478
0.002035955746773202;0.2225;1.18923
0.002035955746773202;0.2235;1.1870787
0.0020743700061462817;0.2235;1.186765
0.0020743700061462817;0.2246;1.1838447
0.0021127842655193608;0.2246;1.1835194
0.0021127842655193608;0.2272;1.1799853
0.0021511985248924403;0.2272;1.1799715
0.0021511985248924403;0.235;1.1676058
0.0021896127842655193;0.235;1.1674464
0.0021896127842655193;0.2389;1.1628108
0.002228027043638599;0.2389;1.1626347
0.002228027043638599;0.2415;1.1585617
0.002266441303011678;0.2415;1.1584848
0.002266441303011678;0.244;1.1547681
0.0023048555623847574;0.244;1.1547526
0.0023048555623847574;0.2506;1.146816
0.0023432698217578365;0.2506;1.1467613
0.0023432698217578365;0.2536;1.1431787
0.0023816840811309156;0.2536;1.143134
0.0023816840811309156;0.2545;1.1422001
0.002420098340503995;0.2545;1.1420674
0.002420098340503995;0.2547;1.141774
0.002458512599877074;0.2547;1.1416926
0.002458512599877074;0.257;1.1384157
0.0024969268592501537;0.257;1.1381909
0.0024969268592501537;0.2597;1.1354901
0.0025353411186232327;0.2597;1.1349542
0.0025353411186232327;0.2603;1.1338328
0.0025737553779963123;0.2603;1.1337159
0.0025737553779963123;0.2654;1.1279894
0.0026121696373693913;0.2654;1.1279373
0.0026121696373693913;0.266;1.127397
0.002650583896742471;0.266;1.1273468
0.002650583896742471;0.2663;1.1271371
0.00268899815611555;0.2663;1.127044
0.00268899815611555;0.2679;1.124593
0.0027274124154886294;0.2679;1.1245582
0.0027274124154886294;0.2699;1.1217723
0.0027658266748617085;0.2699;1.121603
0.0027658266748617085;0.2708;1.1208382
0.002804240934234788;0.2708;1.120746
0.002804240934234788;0.2738;1.1172656
0.002842655193607867;0.2738;1.1171948
0.002842655193607867;0.2754;1.1157495
0.0028810694529809466;0.2754;1.1157359
0.0028810694529809466;0.277;1.1141208
0.0029194837123540257;0.277;1.1140125
0.0029194837123540257;0.28;1.1105658
0.002957897971727105;0.28;1.1105558
0.002957897971727105;0.2814;1.1088026
0.0029963122311001842;0.2814;1.1084254
0.0029963122311001842;0.2816;1.1083196
0.0030347264904732637;0.2816;1.1082988
0.0030347264904732637;0.2824;1.1077292
0.003073140749846343;0.2824;1.1071154
0.003073140749846343;0.2857;1.1029947
0.0031115550092194223;0.2857;1.1029792
0.0031115550092194223;0.2858;1.1025912
0.0031499692685925014;0.2858;1.1025604
0.0031499692685925014;0.2878;1.1009496
0.003188383527965581;0.2878;1.100911
0.003188383527965581;0.288;1.1006694
0.00322679778733866;0.288;1.1006122
0.00322679778733866;0.2895;1.0991503
0.0032652120467117395;0.2895;1.0991182
0.0032652120467117395;0.2915;1.097543
0.0033036263060848186;0.2915;1.0975322
0.0033036263060848186;0.2926;1.096433
0.003342040565457898;0.2926;1.0963265
0.003342040565457898;0.2928;1.096271
0.003380454824830977;0.2928;1.0961428
0.003380454824830977;0.2941;1.0946352
0.0034188690842040566;0.2941;1.0946071
0.0034188690842040566;0.2955;1.0927881
0.0034572833435771357;0.2955;1.0925057
0.0034572833435771357;0.2965;1.0916619
0.0034956976029502152;0.2965;1.0916045
0.0034956976029502152;0.2996;1.0892198
0.0035341118623232943;0.2996;1.0891495
0.0035341118623232943;0.3014;1.0876352
0.003572526121696374;0.3014;1.0876042
0.003572526121696374;0.3062;1.0841197
0.003610940381069453;0.3062;1.0840303
0.003610940381069453;0.3063;1.0840085
0.0036493546404425324;0.3063;1.0839038
0.0036493546404425324;0.3118;1.0808003
0.0036877688998156115;0.3118;1.0807889
0.0036877688998156115;0.312;1.0807173
0.003726183159188691;0.312;1.0807123
0.003726183159188691;0.3123;1.0806162
0.0038030116779348496;0.3123;1.0805031
0.0038030116779348496;0.3125;1.0802999
0.0038414259373079286;0.3125;1.0799365
0.0038414259373079286;0.313;1.0795841
0.003879840196681008;0.313;1.0795172
0.003879840196681008;0.3139;1.0786611
0.003918254456054087;0.3139;1.0786601
0.003918254456054087;0.314;1.0785854
0.003956668715427166;0.314;1.0785499
0.003956668715427166;0.3153;1.0774529
0.003956668715427166;0.3155;1.0773665
0.003956668715427166;0.3192;1.0742955
0.003995082974800246;0.3192;1.0742028
0.003995082974800246;0.3205;1.0734082
0.004033497234173325;0.3205;1.0734044
0.004033497234173325;0.3222;1.0722754
0.004071911493546404;0.3222;1.0719743
0.004071911493546404;0.3238;1.0711898
0.0041103257529194834;0.3238;1.071121
0.0041103257529194834;0.3302;1.0668727
0.004148740012292563;0.3302;1.0667881
0.004148740012292563;0.3315;1.0657173
0.0041871542716656425;0.3315;1.0656993
0.0041871542716656425;0.3336;1.0645243
0.0042255685310387215;0.3336;1.0644637
0.0042255685310387215;0.3342;1.0642205
0.004263982790411801;0.3342;1.0642158
0.004263982790411801;0.3384;1.0621701
0.0043023970497848806;0.3384;1.0621696
0.0043023970497848806;0.3397;1.0611795
0.00434081130915796;0.3397;1.0611453
0.00434081130915796;0.3458;1.0574936
0.004379225568531039;0.3458;1.0574776
0.004379225568531039;0.3464;1.0572227
0.004417639827904118;0.3464;1.0571972
0.004417639827904118;0.3483;1.0565907
0.004456054087277198;0.3483;1.0565459
0.004456054087277198;0.3532;1.0553371
0.004456054087277198;0.3534;1.0553266
0.004456054087277198;0.3571;1.0549406
0.004456054087277198;0.3573;1.0549403
0.004456054087277198;0.3576;1.0549312
0.004456054087277198;0.3578;1.0549275
0.004456054087277198;0.3581;1.0549209
0.004456054087277198;0.3583;1.0549207
0.004456054087277198;0.3642;1.0532639
0.004494468346650277;0.3642;1.0531856
0.004494468346650277;0.366;1.0524715
0.004532882606023356;0.366;1.0524452
0.004532882606023356;0.3697;1.0507896
0.004571296865396435;0.3697;1.0505065
0.004571296865396435;0.3729;1.0490644
0.004609711124769515;0.3729;1.0490515
0.004609711124769515;0.3738;1.0481132
0.004648125384142594;0.3738;1.0480897
0.004648125384142594;0.377;1.0457604
0.004648125384142594;0.3772;1.0456085
0.004648125384142594;0.381;1.0422875
0.004686539643515673;0.381;1.0422431
0.004686539643515673;0.3841;1.0397156
0.004724953902888752;0.3841;1.0396298
0.004724953902888752;0.3871;1.0371814
0.004763368162261831;0.3871;1.0370287
0.004763368162261831;0.3881;1.0360105
0.004801782421634911;0.3881;1.0359801
0.004801782421634911;0.3894;1.034711
0.00484019668100799;0.3894;1.034698
0.00484019668100799;0.3912;1.0333257
0.004878610940381069;0.3912;1.0331101
0.004878610940381069;0.3923;1.0322216
0.004917025199754148;0.3923;1.0321331
0.004917025199754148;0.3987;1.0260441
0.004955439459127228;0.3987;1.0259078
0.004955439459127228;0.3994;1.0250444
0.004993853718500307;0.3994;1.0248799
0.004993853718500307;0.3999;1.0244169
0.005032267977873386;0.3999;1.0243396
0.005032267977873386;0.4033;1.0206562
0.0050706822372464655;0.4033;1.0204757
0.0050706822372464655;0.4037;1.0201702
0.0051090964966195454;0.4037;1.0201663
0.0051090964966195454;0.4042;1.0197854
0.0051475107559926245;0.4042;1.0197592
0.0051475107559926245;0.4058;1.0185469
0.005185925015365704;0.4058;1.0182356
0.005185925015365704;0.4061;1.0178212
0.005224339274738783;0.4061;1.0177157
0.005224339274738783;0.409;1.0144027
0.005262753534111863;0.409;1.0143688
0.005262753534111863;0.41;1.0136669
0.005301167793484942;0.41;1.0136156
0.005301167793484942;0.4116;1.0124719
0.005339582052858021;0.4116;1.01243
0.005339582052858021;0.4149;1.0077778
0.0053779963122311;0.4149;1.0073315
0.0053779963122311;0.4155;1.0063132
0.00541641057160418;0.4155;1.006298
0.00541641057160418;0.4159;1.0058601
0.005454824830977259;0.4159;1.005795
0.005454824830977259;0.416;1.0053413
0.005493239090350338;0.416;1.0053365
0.005493239090350338;0.4175;1.0043201
0.005531653349723417;0.4175;1.0042839
0.005531653349723417;0.4178;1.0042466
0.005608481868469576;0.4178;1.0042183
0.005608481868469576;0.4212;1.0005158
0.005646896127842655;0.4212;1.00019
0.005646896127842655;0.4219;0.99950075
0.005685310387215734;0.4219;0.9994007
0.005685310387215734;0.4233;0.9976077
0.005723724646588814;0.4233;0.9975915
0.005723724646588814;0.4251;0.9953328
0.005762138905961893;0.4251;0.9952828
0.005762138905961893;0.4252;0.99523556
0.005800553165334972;0.4252;0.99522305
0.005800553165334972;0.4254;0.99501896
0.005838967424708051;0.4254;0.9948895
0.005838967424708051;0.4261;0.99478245
0.005877381684081131;0.4261;0.99477005
0.005877381684081131;0.4262;0.9947348
0.00591579594345421;0.4262;0.99470913
0.00591579594345421;0.4274;0.99356514
0.005954210202827289;0.4274;0.99346393
0.005954210202827289;0.4287;0.9916892
0.0059926244622003685;0.4287;0.99166894
0.0059926244622003685;0.4308;0.9891596
0.006031038721573448;0.4308;0.9891297
0.006031038721573448;0.4314;0.98858184
0.0060694529809465275;0.4314;0.98844326
0.0060694529809465275;0.4327;0.98762906
0.0061078672403196066;0.4327;0.9876251
0.0061078672403196066;0.4328;0.9875898
0.006146281499692686;0.4328;0.98758775
0.006146281499692686;0.4349;0.98565495
0.006184695759065766;0.4349;0.98562074
0.006184695759065766;0.4356;0.98478913
0.006223110018438845;0.4356;0.9846616
0.006223110018438845;0.4364;0.98419595
0.006261524277811924;0.4364;0.98418236
0.006261524277811924;0.4365;0.98404074
0.006299938537185003;0.4365;0.9839708
0.006299938537185003;0.4401;0.9797101
0.006338352796558083;0.4401;0.979675
0.006338352796558083;0.4404;0.97943515
0.006415181315304241;0.4404;0.9794175
0.006415181315304241;0.4427;0.977939
0.00645359557467732;0.4427;0.97781825
0.00645359557467732;0.448;0.97297883
0.0064920098340504;0.448;0.9729532
0.0064920098340504;0.4482;0.972598
0.006530424093423479;0.4482;0.9725729
0.006530424093423479;0.4489;0.97210324
0.006568838352796558;0.4489;0.97200716
0.006568838352796558;0.4506;0.9703638
0.006607252612169637;0.4506;0.970355
0.006607252612169637;0.4531;0.9684938
0.006645666871542717;0.4531;0.9684466
0.006645666871542717;0.4538;0.96794057
0.006684081130915796;0.4538;0.96793735
0.006684081130915796;0.4566;0.9658361
0.006722495390288875;0.4566;0.9657598
0.006722495390288875;0.4598;0.9636086
0.006760909649661954;0.4598;0.9634898
0.006760909649661954;0.4605;0.9631327
0.006799323909035034;0.4605;0.96307456
0.006799323909035034;0.4622;0.96235204
0.006837738168408113;0.4622;0.96224487
0.006837738168408113;0.4632;0.9615092
0.006876152427781192;0.4632;0.96146744
0.006876152427781192;0.4704;0.9569635
0.0069145666871542714;0.4704;0.9568212
0.0069145666871542714;0.4758;0.95358837
0.0070298094652735095;0.4758;0.9535155
0.0070298094652735095;0.4782;0.95263535
0.007068223724646589;0.4782;0.9525142
0.007068223724646589;0.4889;0.95027095
0.007068223724646589;0.4893;0.9502708
0.007068223724646589;0.4896;0.95027053
0.007068223724646589;0.4909;0.9501902
0.007068223724646589;0.4911;0.9501625
0.007068223724646589;0.4949;0.9484365
0.007106637984019668;0.4949;0.948436
0.007106637984019668;0.4964;0.94772446
0.007145052243392748;0.4964;0.9477165
0.007145052243392748;0.4976;0.9472347
0.007183466502765827;0.4976;0.94715655
0.007183466502765827;0.4991;0.9462424
0.007221880762138906;0.4991;0.94620335
0.007221880762138906;0.4998;0.94580853
0.007260295021511985;0.4998;0.94578856
0.007260295021511985;0.5011;0.9444832
0.007298709280885065;0.5011;0.9443323
0.007298709280885065;0.5013;0.9443011
0.007337123540258144;0.5013;0.9442449
0.007337123540258144;0.5071;0.9387879
0.007375537799631223;0.5071;0.9387147
0.007375537799631223;0.5082;0.93707407
0.007413952059004302;0.5082;0.9370251
0.007413952059004302;0.5084;0.9368576
0.007452366318377382;0.5084;0.936748
0.007452366318377382;0.5104;0.93431
0.007490780577750461;0.5104;0.934158
0.007490780577750461;0.5113;0.9334904
0.00752919483712354;0.5113;0.9334353
0.00752919483712354;0.5129;0.9311758
0.007567609096496619;0.5129;0.9311428
0.007567609096496619;0.5135;0.93046945
0.007606023355869699;0.5135;0.9303844
0.007606023355869699;0.5141;0.9298763
0.007606023355869699;0.5143;0.9298022
0.007606023355869699;0.5144;0.92968947
0.007644437615242778;0.5144;0.92921144
0.007644437615242778;0.516;0.9278185
0.007682851874615857;0.516;0.92729867
0.007682851874615857;0.5175;0.92489904
0.007721266133988936;0.5175;0.9238705
0.007721266133988936;0.5191;0.92201954
0.007759680393362016;0.5191;0.921886
0.007759680393362016;0.5195;0.92172813
0.007798094652735095;0.5195;0.9215583
0.007798094652735095;0.5196;0.9213523
0.007836508912108174;0.5196;0.9211357
0.007836508912108174;0.5214;0.91918015
0.007874923171481253;0.5214;0.91910547
0.007874923171481253;0.522;0.91816753
0.007913337430854333;0.522;0.9180557
0.007913337430854333;0.5223;0.91749674
0.007951751690227412;0.5223;0.91749096
0.007951751690227412;0.5224;0.9171519
0.007990165949600492;0.5224;0.91714615
0.007990165949600492;0.5226;0.9166535
0.008028580208973572;0.5226;0.9166138
0.008028580208973572;0.5239;0.91475224
0.00806699446834665;0.5239;0.91467756
0.00806699446834665;0.5251;0.9137471
0.00810540872771973;0.5251;0.91373205
0.00810540872771973;0.5255;0.91325706
0.008143822987092809;0.5255;0.9132308
0.008143822987092809;0.526;0.9122371
0.008182237246465888;0.526;0.9122003
0.008182237246465888;0.5276;0.9100261
0.008259065765212046;0.5276;0.9092605
0.008259065765212046;0.5286;0.9070149
0.008335894283958206;0.5286;0.9066529
0.008335894283958206;0.5298;0.90378416
0.008374308543331285;0.5298;0.90369
0.008374308543331285;0.5308;0.9025579
0.008412722802704364;0.5308;0.9024781
0.008412722802704364;0.5312;0.9018048
0.008451137062077443;0.5312;0.90123343
0.008451137062077443;0.5314;0.9008301
0.008489551321450522;0.5314;0.9005537
0.008489551321450522;0.5321;0.89987385
0.008527965580823601;0.5321;0.8998315
0.008527965580823601;0.5323;0.8994735
0.00856637984019668;0.5323;0.8993748
0.00856637984019668;0.5347;0.8971156
0.008604794099569761;0.5347;0.89635676
0.008604794099569761;0.5357;0.8956103
0.00864320835894284;0.5357;0.89515316
0.00864320835894284;0.5363;0.8942737
0.00868162261831592;0.5363;0.89425385
0.00868162261831592;0.5364;0.89424306
0.008720036877688998;0.5364;0.89411044
0.008720036877688998;0.5373;0.8930618
0.008796865396435156;0.5373;0.89255685
0.008796865396435156;0.5393;0.8896766
0.008835279655808236;0.5393;0.88967335
0.008835279655808236;0.5401;0.8873316
0.008873693915181315;0.5401;0.8872661
0.008873693915181315;0.5407;0.8862991
0.008912108174554395;0.5407;0.8859684
0.008912108174554395;0.5413;0.8844488
0.008988936693300554;0.5413;0.8838278
0.008988936693300554;0.5418;0.8835267
0.009027350952673633;0.5418;0.88348675
0.009027350952673633;0.5427;0.8827806
0.009065765212046712;0.5427;0.88272566
0.009065765212046712;0.5431;0.88251185
0.00910417947141979;0.5431;0.88241684
0.00910417947141979;0.5432;0.88238704
0.00914259373079287;0.5432;0.8823299
0.00914259373079287;0.545;0.8791821
0.009181007990165949;0.545;0.8791274
0.009181007990165949;0.5453;0.87891555
0.00921942224953903;0.5453;0.878751
0.00921942224953903;0.5464;0.8772867
0.009257836508912109;0.5464;0.8771977
0.009257836508912109;0.5467;0.87668526
0.009334665027658267;0.5467;0.87642723
0.009334665027658267;0.5469;0.875599
0.009373079287031346;0.5469;0.87556344
0.009373079287031346;0.5498;0.87119293
0.009411493546404425;0.5498;0.8709907
0.009411493546404425;0.5508;0.8677073
0.009449907805777504;0.5508;0.8674181
0.009449907805777504;0.5518;0.86595833
0.009488322065150583;0.5518;0.86588746
0.009488322065150583;0.5533;0.86333424
0.009526736324523662;0.5533;0.86330175
0.009526736324523662;0.5536;0.8623571
0.009565150583896743;0.5536;0.862181
0.009565150583896743;0.5561;0.85825247
0.009603564843269822;0.5561;0.85818666
0.009603564843269822;0.5574;0.85509074
0.009641979102642901;0.5574;0.8550552
0.009641979102642901;0.5597;0.8532424
0.00968039336201598;0.5597;0.8531424
0.00968039336201598;0.56;0.8525164
0.00971880762138906;0.56;0.8522997
0.00971880762138906;0.5605;0.85144615
0.009757221880762139;0.5605;0.8512193
0.009757221880762139;0.562;0.848181
0.009795636140135218;0.562;0.8481192
0.009795636140135218;0.5632;0.84690875
0.009910878918254457;0.5632;0.84663546
0.009910878918254457;0.5642;0.8445916
0.009949293177627536;0.5642;0.84452665
0.009949293177627536;0.5644;0.84361315
0.009987707437000615;0.5644;0.84335124
0.009987707437000615;0.5651;0.8422661
0.010026121696373694;0.5651;0.8422371
0.010026121696373694;0.5653;0.84211177
0.010064535955746773;0.5653;0.84195685
0.010064535955746773;0.5654;0.8419065
0.010102950215119852;0.5654;0.8418708
0.010102950215119852;0.5657;0.8414663
0.010141364474492931;0.5657;0.841143
0.010141364474492931;0.5668;0.84002936
0.010179778733866012;0.5668;0.8400034
0.010179778733866012;0.5672;0.83968335
0.010218192993239091;0.5672;0.8392533
0.010218192993239091;0.5676;0.8382294
0.01025660725261217;0.5676;0.83812654
0.01025660725261217;0.5689;0.83412576
0.010295021511985249;0.5689;0.83412236
0.010295021511985249;0.5693;0.83323
0.010333435771358328;0.5693;0.8330667
0.010333435771358328;0.5701;0.831602
0.010371850030731407;0.5701;0.83150834
0.010371850030731407;0.5709;0.8305408
0.010410264290104486;0.5709;0.8305069
0.010410264290104486;0.572;0.82802945
0.010448678549477565;0.572;0.82748437
0.010448678549477565;0.5722;0.8269211
0.010487092808850646;0.5722;0.8265084
0.010487092808850646;0.5731;0.8237625
0.010525507068223725;0.5731;0.8236274
0.010525507068223725;0.5733;0.8233864
0.010563921327596804;0.5733;0.82201546
0.010563921327596804;0.5735;0.8218534
0.010602335586969883;0.5735;0.8217827
0.010602335586969883;0.5739;0.82123685
0.010640749846342962;0.5739;0.82112014
0.010640749846342962;0.574;0.82098347
0.010679164105716041;0.574;0.82093525
0.010679164105716041;0.5741;0.8205583
0.01071757836508912;0.5741;0.820367
0.01071757836508912;0.5743;0.8197813
0.0107559926244622;0.5743;0.8197623
0.0107559926244622;0.5746;0.81918967
0.01079440688383528;0.5746;0.81913996
0.01079440688383528;0.5747;0.81907654
0.01083282114320836;0.5747;0.819018
0.01083282114320836;0.5748;0.8188241
0.010871235402581439;0.5748;0.81847006
0.010871235402581439;0.5757;0.81700355
0.010909649661954518;0.5757;0.8166751
0.010909649661954518;0.576;0.8162507
0.010948063921327597;0.576;0.8162374
0.010948063921327597;0.5785;0.8121662
0.010986478180700676;0.5785;0.81213516
0.010986478180700676;0.5792;0.81190556
0.011024892440073755;0.5792;0.81175065
0.011024892440073755;0.5798;0.81120455
0.011063306699446834;0.5798;0.8111916
0.011063306699446834;0.5801;0.8100273
0.011101720958819915;0.5801;0.80997604
0.011101720958819915;0.5803;0.809525
0.011140135218192994;0.5803;0.8093958
0.011140135218192994;0.5804;0.80933213
0.011178549477566073;0.5804;0.8089677
0.011178549477566073;0.5806;0.808814
0.011216963736939152;0.5806;0.8086313
0.011216963736939152;0.5807;0.80855244
0.011255377996312231;0.5807;0.8084588
0.011255377996312231;0.5811;0.807622
0.01129379225568531;0.5811;0.80747026
0.01129379225568531;0.5815;0.80686975
0.011370620774431468;0.5815;0.8062489
0.011370620774431468;0.5819;0.80580336
0.011409035033804549;0.5819;0.80567783
0.011409035033804549;0.5828;0.80440843
0.011447449293177628;0.5828;0.80407697
0.011447449293177628;0.5832;0.80307
0.011485863552550707;0.5832;0.80259836
0.011485863552550707;0.5851;0.8001338
0.011639520590043024;0.5851;0.7996927
0.011639520590043024;0.5856;0.7984179
0.011677934849416103;0.5856;0.79833347
0.011677934849416103;0.5857;0.79824793
0.011754763368162262;0.5857;0.7976656
0.011754763368162262;0.5858;0.7974672
0.011793177627535342;0.5858;0.79737335
0.011793177627535342;0.5859;0.7973465
0.01183159188690842;0.5859;0.79721147
0.01183159188690842;0.5861;0.7970451
0.0118700061462815;0.5861;0.79697955
0.0118700061462815;0.5862;0.79655576
0.011908420405654579;0.5862;0.79643685
0.011908420405654579;0.5866;0.7948957
0.011946834665027658;0.5866;0.79483664
0.011946834665027658;0.587;0.7941664
0.011985248924400737;0.587;0.7941265
0.011985248924400737;0.5877;0.79206365
0.012023663183773816;0.5877;0.79176867
0.012023663183773816;0.5879;0.79150105
0.012062077443146897;0.5879;0.79135966
0.012062077443146897;0.5885;0.79052687
0.012100491702519976;0.5885;0.79025483
0.012100491702519976;0.5898;0.78934824
0.012177320221266134;0.5898;0.7884571
0.012177320221266134;0.5901;0.7879842
0.012254148740012292;0.5901;0.78730637
0.012254148740012292;0.5904;0.7864556
0.012292562999385371;0.5904;0.78627425
0.012292562999385371;0.5912;0.78430796
0.01233097725875845;0.5912;0.7842466
0.01233097725875845;0.5915;0.7838709
0.012369391518131531;0.5915;0.7834338
0.012369391518131531;0.5916;0.7829567
0.01244622003687769;0.5916;0.7827419
0.01244622003687769;0.5923;0.7821706
0.012484634296250768;0.5923;0.7820184
0.012484634296250768;0.5929;0.7815119
0.012523048555623847;0.5929;0.7814595
0.012523048555623847;0.5933;0.78116316
0.012561462814996927;0.5933;0.78105056
0.012561462814996927;0.5936;0.78089297
0.012599877074370006;0.5936;0.7807539
0.012599877074370006;0.594;0.7802691
0.012676705593116165;0.594;0.77981734
0.012676705593116165;0.5953;0.7779826
0.012715119852489245;0.5953;0.77789307
0.012715119852489245;0.5963;0.7768097
0.012753534111862324;0.5963;0.7767384
0.012753534111862324;0.5968;0.7762069
0.012791948371235403;0.5968;0.7761337
0.012791948371235403;0.597;0.7759123
0.012830362630608482;0.597;0.77584887
0.012830362630608482;0.5974;0.7749692
0.01286877688998156;0.5974;0.7744585
0.01286877688998156;0.5975;0.7744149
0.01290719114935464;0.5975;0.77433556
0.01290719114935464;0.5986;0.77346116
0.012945605408727719;0.5986;0.77337784
0.012945605408727719;0.5989;0.7722769
0.0129840196681008;0.5989;0.77209604
0.0129840196681008;0.5996;0.77089894
0.013022433927473879;0.5996;0.7708829
0.013022433927473879;0.5998;0.77076954
0.013099262446220037;0.5998;0.77060974
0.013099262446220037;0.6006;0.76906097
0.013137676705593116;0.6006;0.7688809
0.013137676705593116;0.6008;0.7688098
0.013176090964966195;0.6008;0.76879394
0.013176090964966195;0.6018;0.7663125
0.013214505224339274;0.6018;0.7658666
0.013214505224339274;0.6025;0.76458657
0.013252919483712353;0.6025;0.7645756
0.013252919483712353;0.6036;0.76299345
0.013291333743085434;0.6036;0.7629458
0.013291333743085434;0.604;0.7626035
0.013329748002458513;0.604;0.76259685
0.013329748002458513;0.6042;0.7625145
0.013368162261831592;0.6042;0.7623478
0.013368162261831592;0.6045;0.7617847
0.01344499078057775;0.6045;0.76148033
0.01344499078057775;0.6047;0.76082903
0.01348340503995083;0.6047;0.7606672
0.01348340503995083;0.6056;0.75969505
0.013521819299323909;0.6056;0.7595291
0.013521819299323909;0.6057;0.7594794
0.013560233558696988;0.6057;0.75944483
0.013560233558696988;0.6059;0.75932926
0.013598647818070068;0.6059;0.7589952
0.013598647818070068;0.6062;0.75811476
0.013637062077443148;0.6062;0.7580277
0.013637062077443148;0.6065;0.75761664
0.013675476336816227;0.6065;0.75748533
0.013675476336816227;0.6071;0.7568627
0.013713890596189306;0.6071;0.75683856
0.013713890596189306;0.6075;0.7559007
0.013752304855562385;0.6075;0.755607
0.013752304855562385;0.6086;0.7535003
0.013790719114935464;0.6086;0.7534879
0.013790719114935464;0.6087;0.75327516
0.013829133374308543;0.6087;0.75292814
0.013829133374308543;0.6092;0.7519364
0.013867547633681622;0.6092;0.7518315
0.013867547633681622;0.6097;0.75058156
0.013944376152427782;0.6097;0.7505683
0.013944376152427782;0.61;0.7500576
0.01402120467117394;0.61;0.7490416
0.01402120467117394;0.6104;0.7486814
0.014059618930547019;0.6104;0.7484812
0.014059618930547019;0.6112;0.7473671
0.014098033189920098;0.6112;0.7473644
0.014098033189920098;0.6114;0.7473067
0.014136447449293177;0.6114;0.7472295
0.014136447449293177;0.6115;0.7469048
0.014174861708666256;0.6115;0.7467553
0.014174861708666256;0.6116;0.7464882
0.014213275968039335;0.6116;0.74644476
0.014213275968039335;0.6118;0.74640965
0.014251690227412416;0.6118;0.7462907
0.014251690227412416;0.6121;0.74540186
0.014328518746158574;0.6121;0.7453192
0.014328518746158574;0.6128;0.7442514
0.014405347264904732;0.6128;0.74407345
0.014405347264904732;0.6129;0.7434821
0.01452059004302397;0.6129;0.7429242
0.01452059004302397;0.6142;0.7414123
0.01455900430239705;0.6142;0.7413332
0.01455900430239705;0.6143;0.7413299
0.01459741856177013;0.6143;0.7411053
0.01459741856177013;0.6155;0.73955697
0.014674247080516288;0.6155;0.7393302
0.014674247080516288;0.6157;0.73927414
0.014751075599262446;0.6157;0.7390014
0.014751075599262446;0.6159;0.7388485
0.014827904118008604;0.6159;0.7387131
0.014827904118008604;0.616;0.7384419
0.014866318377381685;0.616;0.7378362
0.014866318377381685;0.6161;0.7377742
0.014943146896127843;0.6161;0.7377389
0.014943146896127843;0.6164;0.73719966
0.014981561155500922;0.6164;0.7371989
0.014981561155500922;0.6165;0.7369453
0.015019975414874001;0.6165;0.73694
0.015019975414874001;0.6166;0.73682564
0.01509680393362016;0.6166;0.7364877
0.01509680393362016;0.6174;0.73580176
0.01517363245236632;0.6174;0.7357232
0.01517363245236632;0.6179;0.7350205
0.015212046711739398;0.6179;0.7349275
0.015212046711739398;0.6183;0.7346643
0.015288875230485556;0.6183;0.7345099
0.015288875230485556;0.6187;0.73372364
0.015327289489858635;0.6187;0.73364824
0.015327289489858635;0.6191;0.7332134
0.015365703749231715;0.6191;0.7331884
0.015365703749231715;0.6197;0.7323447
0.015404118008604794;0.6197;0.7321779
0.015404118008604794;0.6198;0.7320066
0.015442532267977873;0.6198;0.73178935
0.015442532267977873;0.6212;0.73009604
0.015519360786724033;0.6212;0.7300448
0.015519360786724033;0.6213;0.7296476
0.01559618930547019;0.6213;0.7293376
0.01559618930547019;0.6239;0.7264083
0.01567301782421635;0.6239;0.7263374
0.01567301782421635;0.624;0.72619814
0.015711432083589428;0.624;0.72617775
0.015711432083589428;0.6246;0.7256594
0.015749846342962507;0.6246;0.72563463
0.015749846342962507;0.6253;0.72501063
0.015788260602335586;0.6253;0.72434956
0.015788260602335586;0.6257;0.7237187
0.015826674861708665;0.6257;0.72325325
0.015826674861708665;0.6258;0.7227115
0.015865089121081744;0.6258;0.7223542
0.015865089121081744;0.6262;0.7221786
0.015903503380454823;0.6262;0.72216976
0.015903503380454823;0.6265;0.72147536
0.015941917639827906;0.6265;0.72144324
0.015941917639827906;0.628;0.719978
0.015980331899200985;0.628;0.7199301
0.015980331899200985;0.6285;0.7190648
0.016018746158574064;0.6285;0.7189159
0.016018746158574064;0.629;0.71843195
0.016057160417947143;0.629;0.71805835
0.016057160417947143;0.6293;0.7178955
0.016095574677320222;0.6293;0.71781754
0.016095574677320222;0.6295;0.71773183
0.0161339889366933;0.6295;0.717728
0.0161339889366933;0.6296;0.71767926
0.01617240319606638;0.6296;0.7176787
0.01617240319606638;0.6297;0.71767646
0.01621081745543946;0.6297;0.7176433
0.01621081745543946;0.6301;0.7170348
0.01624923171481254;0.6301;0.7169213
0.01624923171481254;0.6303;0.71665156
0.016287645974185617;0.6303;0.7165505
0.016287645974185617;0.6314;0.71522415
0.016326060233558697;0.6314;0.715222
0.016326060233558697;0.6317;0.7151455
0.016364474492931776;0.6317;0.7149782
0.016364474492931776;0.6318;0.7149678
0.016402888752304855;0.6318;0.71478224
0.016402888752304855;0.6321;0.7142186
0.016441303011677934;0.6321;0.7141234
0.016441303011677934;0.6324;0.7139291
0.016518131530424092;0.6324;0.7137792
0.016518131530424092;0.6327;0.713475
0.01655654578979717;0.6327;0.7133066
0.01655654578979717;0.6328;0.7132131
0.01667178856791641;0.6328;0.7129843
0.01667178856791641;0.6329;0.7128517
0.01674861708666257;0.6329;0.71283525
0.01674861708666257;0.6332;0.71252954
0.01678703134603565;0.6332;0.7124863
0.01678703134603565;0.6337;0.7120885
0.016825445605408728;0.6337;0.71172345
0.016825445605408728;0.634;0.71133685
0.016863859864781807;0.634;0.7113071
0.016863859864781807;0.6343;0.71124333
0.016902274124154886;0.6343;0.7112301
0.016902274124154886;0.6357;0.7099589
0.016979102642901044;0.6357;0.70979273
0.016979102642901044;0.6371;0.70829993
0.017017516902274123;0.6371;0.708168
0.017017516902274123;0.6379;0.70756024
0.017055931161647202;0.6379;0.70745945
0.017055931161647202;0.6383;0.7069806
0.01709434542102028;0.6383;0.7069673
0.01709434542102028;0.6392;0.70645934
0.01713275968039336;0.6392;0.7064283
0.01713275968039336;0.6398;0.7061681
0.017209588199139522;0.6398;0.7060558
0.017209588199139522;0.6399;0.705925
0.0172480024585126;0.6399;0.70588803
0.0172480024585126;0.6401;0.7056726
0.01728641671788568;0.6401;0.7055506
0.01728641671788568;0.6406;0.70513844
0.01732483097725876;0.6406;0.70499927
0.01732483097725876;0.6411;0.704773
0.017401659496004918;0.6411;0.7045656
0.017401659496004918;0.6424;0.7038638
0.017440073755377997;0.6424;0.70384604
0.017440073755377997;0.6425;0.70370966
0.017478488014751076;0.6425;0.7036289
0.017478488014751076;0.6428;0.70341796
0.017516902274124155;0.6428;0.7034166
0.017516902274124155;0.6438;0.70291775
0.017555316533497234;0.6438;0.70281863
0.017555316533497234;0.6439;0.70276695
0.017593730792870313;0.6439;0.70271325
0.017593730792870313;0.644;0.7026423
0.017632145052243392;0.644;0.7025384
0.017632145052243392;0.6443;0.7022774
0.01767055931161647;0.6443;0.70214593
0.01767055931161647;0.6447;0.7017777
0.01770897357098955;0.6447;0.70174676
0.01770897357098955;0.645;0.7013534
0.01774738783036263;0.645;0.70123285
0.01774738783036263;0.6451;0.70122355
0.01778580208973571;0.6451;0.701109
0.01778580208973571;0.6462;0.70039815
0.01782421634910879;0.6462;0.7003651
0.01782421634910879;0.6464;0.700207
0.01786263060848187;0.6464;0.70020056
0.01786263060848187;0.6468;0.69994926
0.01790104486785495;0.6468;0.69981134
0.01790104486785495;0.6469;0.6997612
0.017939459127228028;0.6469;0.6997485
0.017939459127228028;0.6474;0.6993485
0.018093116164720344;0.6474;0.6988968
0.018093116164720344;0.6478;0.69845855
0.018169944683466503;0.6478;0.6982304
0.018169944683466503;0.6482;0.69797564
0.01824677320221266;0.6482;0.697875
0.01824677320221266;0.6487;0.6973848
0.01828518746158574;0.6487;0.6972913
0.01828518746158574;0.6495;0.69681644
0.01832360172095882;0.6495;0.6967091
0.01832360172095882;0.6498;0.6966292
0.018362015980331898;0.6498;0.69661784
0.018362015980331898;0.6502;0.69628006
0.018400430239704977;0.6502;0.69620645
0.018400430239704977;0.6504;0.6960333
0.01843884449907806;0.6504;0.6960079
0.01843884449907806;0.6506;0.6957333
0.018515673017824218;0.6506;0.6955988
0.018515673017824218;0.651;0.6954321
0.018554087277197297;0.651;0.6953376
0.018554087277197297;0.6516;0.6949069
0.018669330055316534;0.6516;0.6945298
0.018669330055316534;0.652;0.69436955
0.018707744314689613;0.652;0.69426095
0.018707744314689613;0.6523;0.6941847
0.018746158574062692;0.6523;0.69415075
0.018746158574062692;0.6524;0.69409966
0.01878457283343577;0.6524;0.6940698
0.01878457283343577;0.6526;0.69397396
0.01882298709280885;0.6526;0.6939651
0.01882298709280885;0.6529;0.69366324
0.01886140135218193;0.6529;0.6936257
0.01886140135218193;0.653;0.6936024
0.01889981561155501;0.653;0.69340783
0.01889981561155501;0.6535;0.6932437
0.018976644130301167;0.6535;0.6931379
0.018976644130301167;0.6538;0.69305634
0.019015058389674246;0.6538;0.6930307
0.019015058389674246;0.6539;0.6930126
0.019053472649047325;0.6539;0.69301116
0.019053472649047325;0.6542;0.69286525
0.019091886908420407;0.6542;0.69280016
0.019091886908420407;0.6544;0.69277525
0.019130301167793486;0.6544;0.6927452
0.019130301167793486;0.6548;0.6925702
0.019207129686539644;0.6548;0.6925207
0.019207129686539644;0.6549;0.6925132
0.019245543945912724;0.6549;0.69246405
0.019245543945912724;0.655;0.6924585
0.01932237246465888;0.655;0.69241565
0.01932237246465888;0.6554;0.6922199
0.01939920098340504;0.6554;0.6920953
0.01939920098340504;0.6556;0.69204843
0.01943761524277812;0.6556;0.6920262
0.01943761524277812;0.6564;0.69181854
0.019476029502151198;0.6564;0.69177324
0.019476029502151198;0.6565;0.69175214
0.019552858020897356;0.6565;0.6917131
0.019552858020897356;0.6567;0.6916988
0.019629686539643514;0.6567;0.6916845
0.019629686539643514;0.6568;0.69166225
0.019668100799016593;0.6568;0.69163525
0.019668100799016593;0.6582;0.69126785
0.019706515058389676;0.6582;0.6910033
0.019706515058389676;0.6584;0.69088316
0.019744929317762755;0.6584;0.6907327
0.019744929317762755;0.6598;0.6901635
0.019860172095881992;0.6598;0.6899451
0.019860172095881992;0.6601;0.68961453
0.01993700061462815;0.6601;0.6895831
0.01993700061462815;0.6605;0.68932176
0.01997541487400123;0.6605;0.68911695
0.01997541487400123;0.6606;0.6890799
0.02001382913337431;0.6606;0.6890646
0.02001382913337431;0.6607;0.6890424
0.020052243392747388;0.6607;0.6890022
0.020052243392747388;0.6608;0.68898517
0.020090657652120467;0.6608;0.6888962
0.020090657652120467;0.6609;0.68888724
0.020129071911493546;0.6609;0.6888662
0.020129071911493546;0.6613;0.68875146
0.020167486170866625;0.6613;0.6884913
0.020167486170866625;0.6615;0.68838644
0.020205900430239704;0.6615;0.68837327
0.020205900430239704;0.662;0.68825835
0.020244314689612783;0.662;0.68825024
0.020244314689612783;0.6626;0.68805647
0.020282728948985862;0.6626;0.6879799
0.020282728948985862;0.6628;0.68791366
0.020321143208358945;0.6628;0.6878968
0.020321143208358945;0.6629;0.68785346
0.020359557467732024;0.6629;0.6877857
0.020359557467732024;0.6631;0.6876778
0.020397971727105103;0.6631;0.68757224
0.020397971727105103;0.6635;0.6872721
0.020436385986478182;0.6635;0.6872417
0.020436385986478182;0.6636;0.6871522
0.02047480024585126;0.6636;0.6871398
0.02047480024585126;0.6638;0.6870046
0.02055162876459742;0.6638;0.68699425
0.02055162876459742;0.6642;0.68674105
0.020628457283343577;0.6642;0.68664247
0.020628457283343577;0.665;0.68611133
0.020743700061462814;0.665;0.6860435
0.020743700061462814;0.6652;0.6859553
0.020782114320835893;0.6652;0.6859138
0.020782114320835893;0.6654;0.6858267
0.02085894283958205;0.6654;0.68580115
0.02085894283958205;0.6655;0.6857719
0.02089735709895513;0.6655;0.68576115
0.02089735709895513;0.6657;0.6857354
0.02105101413644745;0.6657;0.68567467
0.02105101413644745;0.666;0.6854804
0.02112784265519361;0.666;0.6853932
0.02112784265519361;0.6664;0.6851092
0.021204671173939767;0.6664;0.6849811
0.021204671173939767;0.6665;0.6849184
0.021243085433312846;0.6665;0.684859
0.021243085433312846;0.6667;0.68484616
0.021281499692685925;0.6667;0.6848391
0.021281499692685925;0.6668;0.6847609
0.021319913952059004;0.6668;0.684728
0.021319913952059004;0.667;0.68450844
0.021358328211432083;0.667;0.6844784
0.021358328211432083;0.6676;0.6841005
0.021396742470805162;0.6676;0.68405527
0.021396742470805162;0.6679;0.6838096
0.02143515673017824;0.6679;0.6836486
0.02143515673017824;0.6685;0.6833716
0.02147357098955132;0.6685;0.6833241
0.02147357098955132;0.6687;0.683286
0.0215119852489244;0.6687;0.68325114
0.0215119852489244;0.6694;0.6828307
0.02155039950829748;0.6694;0.6828026
0.02155039950829748;0.6697;0.6827812
0.02158881376767056;0.6697;0.68273413
0.02158881376767056;0.6713;0.681983
0.02162722802704364;0.6713;0.6819559
0.02162722802704364;0.6714;0.68193126
0.02166564228641672;0.6714;0.6818017
0.02166564228641672;0.6716;0.68168664
0.021742470805162877;0.6716;0.68153757
0.021742470805162877;0.6717;0.6814972
0.021780885064535956;0.6717;0.68146133
0.021780885064535956;0.6726;0.6812107
0.021819299323909035;0.6726;0.6811798
0.021819299323909035;0.6741;0.6804007
0.021857713583282114;0.6741;0.68025887
0.021857713583282114;0.6742;0.68021643
0.021896127842655193;0.6742;0.6801373
0.021896127842655193;0.6744;0.68006545
0.021934542102028273;0.6744;0.67999935
0.021934542102028273;0.6746;0.6799779
0.02197295636140135;0.6746;0.6799175
0.02197295636140135;0.6751;0.67980194
0.02204978488014751;0.6751;0.6797656
0.02204978488014751;0.6753;0.67970246
0.02208819913952059;0.6753;0.6796997
0.02208819913952059;0.6756;0.6794656
0.022126613398893668;0.6756;0.6793863
0.022126613398893668;0.676;0.6790494
0.022165027658266747;0.676;0.67889345
0.022165027658266747;0.6763;0.6788234
0.02220344191763983;0.6763;0.67879033
0.02220344191763983;0.6769;0.6786133
0.02224185617701291;0.6769;0.67860806
0.02224185617701291;0.6777;0.67819685
0.022280270436385988;0.6777;0.67818344
0.022280270436385988;0.678;0.6780468
0.022318684695759067;0.678;0.67800516
0.022318684695759067;0.6787;0.6775503
0.022357098955132146;0.6787;0.67746544
0.022357098955132146;0.6801;0.67681944
0.022433927473878304;0.6801;0.6767764
0.022433927473878304;0.6815;0.67626977
0.022472341733251383;0.6815;0.6762068
0.022472341733251383;0.6819;0.67614204
0.022510755992624462;0.6819;0.6761318
0.022510755992624462;0.6826;0.6757365
0.02254917025199754;0.6826;0.6756892
0.02254917025199754;0.6829;0.675637
0.02258758451137062;0.6829;0.6755616
0.02258758451137062;0.6839;0.675217
0.0226259987707437;0.6839;0.6752145
0.0226259987707437;0.6849;0.6748853
0.02266441303011678;0.6849;0.6748825
0.02266441303011678;0.6858;0.674709
0.022702827289489858;0.6858;0.67470413
0.022702827289489858;0.6876;0.674275
0.022741241548862937;0.6876;0.674264
0.022741241548862937;0.6889;0.67400855
0.022779655808236016;0.6889;0.6739964
0.022779655808236016;0.689;0.673987
0.022818070067609098;0.689;0.6739867
0.022818070067609098;0.6894;0.6739014
0.022856484326982177;0.6894;0.6738965
0.022856484326982177;0.6897;0.6738738
0.022894898586355256;0.6897;0.67387366
0.022894898586355256;0.69;0.673805
0.022933312845728335;0.69;0.6737778
0.022933312845728335;0.6924;0.67332906
0.022971727105101414;0.6924;0.6733093
0.022971727105101414;0.6966;0.6730287
0.023010141364474494;0.6966;0.6730272
0.023010141364474494;0.6981;0.6730144
0.023010141364474494;0.6984;0.67301214
0.023010141364474494;0.6986;0.6730118
0.023010141364474494;0.6988;0.6730117
0.023010141364474494;0.6991;0.67301166
0.023010141364474494;0.7001;0.67294574
0.023048555623847573;0.7001;0.67286795
0.023048555623847573;0.7004;0.6727893
0.02308696988322065;0.7004;0.6727687
0.02308696988322065;0.7011;0.6726718
0.02312538414259373;0.7011;0.6726562
0.02312538414259373;0.7029;0.67217374
0.02316379840196681;0.7029;0.671993
0.02316379840196681;0.7033;0.671856
0.02320221266133989;0.7033;0.6718321
0.02320221266133989;0.7034;0.67177993
0.023240626920712968;0.7034;0.67176247
0.023240626920712968;0.7037;0.67171943
0.023279041180086047;0.7037;0.6716851
0.023279041180086047;0.7043;0.6714283
0.023317455439459126;0.7043;0.6714152
0.023317455439459126;0.7044;0.67140335
0.023355869698832205;0.7044;0.6713934
0.023355869698832205;0.7052;0.6711034
0.023394283958205284;0.7052;0.6710977
0.023394283958205284;0.7059;0.67079943
0.023432698217578363;0.7059;0.6706373
0.023432698217578363;0.7063;0.67053413
0.023471112476951446;0.7063;0.6705341
0.023471112476951446;0.7066;0.6703216
0.023509526736324525;0.7066;0.67025656
0.023509526736324525;0.7067;0.67022413
0.023547940995697604;0.7067;0.6702098
0.023547940995697604;0.7068;0.67012906
0.023586355255070683;0.7068;0.67002714
0.023586355255070683;0.7069;0.66999185
0.023624769514443762;0.7069;0.6699483
0.023624769514443762;0.707;0.6699437
0.02366318377381684;0.707;0.66990596
0.02366318377381684;0.7074;0.66946113
0.023740012292563;0.7074;0.6692896
0.023740012292563;0.7075;0.669272
0.023855255070682237;0.7075;0.6691133
0.023855255070682237;0.7076;0.66906965
0.023932083589428395;0.7076;0.66877997
0.023932083589428395;0.7077;0.66870975
0.023970497848801474;0.7077;0.6686876
0.023970497848801474;0.7079;0.66842353
0.024124154886293794;0.7079;0.6683143
0.024124154886293794;0.7082;0.66821647
0.024162569145666873;0.7082;0.6679373
0.024162569145666873;0.7084;0.66783077
0.024200983405039952;0.7084;0.6677468
0.024200983405039952;0.7092;0.6665128
0.02423939766441303;0.7092;0.6665053
0.02423939766441303;0.7098;0.6659407
0.02427781192378611;0.7098;0.66592973
0.02427781192378611;0.7103;0.66566503
0.02431622618315919;0.7103;0.6656468
0.02431622618315919;0.7105;0.6651572
0.024354640442532268;0.7105;0.6651492
0.024354640442532268;0.7106;0.6651082
0.024431468961278426;0.7106;0.6650242
0.024431468961278426;0.712;0.6634922
0.024546711739397663;0.712;0.6633436
0.024546711739397663;0.7122;0.66297746
0.024585125998770743;0.7122;0.6628667
0.024585125998770743;0.7127;0.6624344
0.0246619545175169;0.7127;0.66201866
0.0246619545175169;0.7129;0.6617786
0.02477719729563614;0.7129;0.66113067
0.02477719729563614;0.7132;0.66089016
0.02481561155500922;0.7132;0.66086787
0.02481561155500922;0.7133;0.66062695
0.0248540258143823;0.7133;0.6605271
0.0248540258143823;0.7134;0.6602328
0.02489244007375538;0.7134;0.660156
0.02489244007375538;0.714;0.659634
0.024930854333128458;0.714;0.65960205
0.024930854333128458;0.7143;0.6594029
0.025084511370620774;0.7143;0.6590797
0.025084511370620774;0.7144;0.65895975
0.025122925629993853;0.7144;0.658954
0.025122925629993853;0.7145;0.65894824
0.025161339889366932;0.7145;0.65881985
0.025161339889366932;0.715;0.658206
0.02519975414874001;0.715;0.65805286
0.02519975414874001;0.7156;0.6570559
0.02535341118623233;0.7156;0.65666115
0.02535341118623233;0.7157;0.65662885
0.02539182544560541;0.7157;0.6566114
0.02539182544560541;0.7159;0.65658414
0.02543023970497849;0.7159;0.6563883
0.02543023970497849;0.716;0.65614027
0.025468653964351568;0.716;0.65596354
0.025468653964351568;0.7163;0.6553502
0.025545482483097726;0.7163;0.6551222
0.025545482483097726;0.7168;0.6545903
0.025699139520590043;0.7168;0.6544062
0.025699139520590043;0.7171;0.6540689
0.02573755377996312;0.7171;0.6539686
0.02573755377996312;0.7174;0.65379596
0.0257759680393362;0.7174;0.65377116
0.0257759680393362;0.7182;0.6532642
0.02585279655808236;0.7182;0.6531015
0.02585279655808236;0.7183;0.65293276
0.025891210817455438;0.7183;0.6528349
0.025891210817455438;0.7187;0.65221107
0.025929625076828517;0.7187;0.6521644
0.025929625076828517;0.7189;0.6519989
0.0259680393362016;0.7189;0.6519548
0.0259680393362016;0.719;0.6518903
0.026044867854947758;0.719;0.65166795
0.026044867854947758;0.7193;0.651173
0.026083282114320837;0.7193;0.6508166
0.026083282114320837;0.7194;0.6506777
0.026160110633066995;0.7194;0.65007186
0.026160110633066995;0.7195;0.6499375
0.026275353411186232;0.7195;0.6494897
0.026275353411186232;0.7196;0.64944315
0.02635218192993239;0.7196;0.649164
0.02635218192993239;0.7205;0.64827585
0.02639059618930547;0.7205;0.6480802
0.02639059618930547;0.7206;0.64769006
0.02642901044867855;0.7206;0.64768076
0.02642901044867855;0.7208;0.6473799
0.026467424708051628;0.7208;0.6467046
0.026467424708051628;0.7209;0.6466893
0.026505838967424707;0.7209;0.6466884
0.026505838967424707;0.7217;0.64600766
0.026544253226797786;0.7217;0.6459646
0.026544253226797786;0.7221;0.6455665
0.026582667486170868;0.7221;0.6455039
0.026582667486170868;0.7222;0.6455015
0.026697910264290105;0.7222;0.6448893
0.026697910264290105;0.7223;0.6447904
0.026813153042409343;0.7223;0.6443405
0.026813153042409343;0.7231;0.64326704
0.02696681007990166;0.7231;0.64252645
0.02696681007990166;0.7233;0.64180577
0.027005224339274738;0.7233;0.64180297
0.027005224339274738;0.7237;0.6413749
0.027043638598647817;0.7237;0.6410768
0.027043638598647817;0.7239;0.64061207
0.027082052858020896;0.7239;0.6405493
0.027082052858020896;0.7242;0.64005154
0.027120467117393975;0.7242;0.6400102
0.027120467117393975;0.7245;0.63945496
0.027197295636140137;0.7245;0.6392103
0.027197295636140137;0.7246;0.63917476
0.027235709895513216;0.7246;0.6391417
0.027235709895513216;0.7247;0.6391282
0.027274124154886295;0.7247;0.63878953
0.027274124154886295;0.7248;0.63864756
0.027312538414259374;0.7248;0.6380608
0.027312538414259374;0.725;0.6377324
0.027350952673632453;0.725;0.63760316
0.027350952673632453;0.7251;0.637576
0.027389366933005532;0.7251;0.63751304
0.027389366933005532;0.7252;0.6374678
0.02742778119237861;0.7252;0.63745105
0.02742778119237861;0.7254;0.6373058
0.02746619545175169;0.7254;0.63724077
0.02746619545175169;0.726;0.63679135
0.02750460971112477;0.726;0.63676786
0.02750460971112477;0.7274;0.63521636
0.02754302397049785;0.7274;0.6351406
0.02754302397049785;0.7277;0.63454384
0.027581438229870928;0.7277;0.6342825
0.027581438229870928;0.7278;0.6342629
0.027619852489244007;0.7278;0.6342232
0.027619852489244007;0.7284;0.6338575
0.027658266748617086;0.7284;0.6338482
0.027658266748617086;0.7289;0.6333685
0.027696681007990165;0.7289;0.63335264
0.027696681007990165;0.7292;0.6331377
0.027735095267363244;0.7292;0.63304794
0.027735095267363244;0.7293;0.63286906
0.027811923786109402;0.7293;0.6327413
0.027811923786109402;0.73;0.6319385
0.027850338045482485;0.73;0.6318104
0.027850338045482485;0.7302;0.6317314
0.027927166564228643;0.7302;0.63154286
0.027927166564228643;0.7304;0.63062376
0.027965580823601722;0.7304;0.63053685
0.027965580823601722;0.7306;0.6299265
0.0280039950829748;0.7306;0.6294806
0.0280039950829748;0.7312;0.628245
0.02808082360172096;0.7312;0.6278501
0.02808082360172096;0.7313;0.627635
0.028119237861094038;0.7313;0.6276263
0.028119237861094038;0.7318;0.62699723
0.028157652120467117;0.7318;0.62680656
0.028157652120467117;0.732;0.6267384
0.028196066379840196;0.732;0.62631106
0.028196066379840196;0.7322;0.6262605
0.028234480639213275;0.7322;0.62616646
0.028234480639213275;0.7325;0.6257716
0.028311309157959434;0.7325;0.62550306
0.028311309157959434;0.7327;0.6248649
0.02838813767670559;0.7327;0.62479883
0.02838813767670559;0.7343;0.6219485
0.028464966195451753;0.7343;0.6218216
0.028464966195451753;0.7346;0.62151426
0.028503380454824832;0.7346;0.6215092
0.028503380454824832;0.7354;0.6197227
0.02861862323294407;0.7354;0.6194726
0.02861862323294407;0.7357;0.61898386
0.02865703749231715;0.7357;0.61897224
0.02865703749231715;0.7358;0.61889213
0.028695451751690228;0.7358;0.6188765
0.028695451751690228;0.7359;0.6187045
0.028733866011063307;0.7359;0.6186516
0.028733866011063307;0.7366;0.6175884
0.028772280270436386;0.7366;0.6174953
0.028772280270436386;0.7368;0.61747485
0.028810694529809465;0.7368;0.6174396
0.028810694529809465;0.7369;0.61691046
0.028849108789182544;0.7369;0.61680645
0.028849108789182544;0.7371;0.6164908
0.028887523048555623;0.7371;0.61646515
0.028887523048555623;0.7372;0.616216
0.028925937307928702;0.7372;0.61620605
0.028925937307928702;0.7373;0.61602086
0.02900276582667486;0.7373;0.6155057
0.02900276582667486;0.7379;0.6148883
0.029079594345421022;0.7379;0.61481047
0.029079594345421022;0.7381;0.61434525
0.02915642286416718;0.7381;0.61378276
0.02915642286416718;0.7391;0.61268663
0.02919483712354026;0.7391;0.6126467
0.02919483712354026;0.7394;0.6122615
0.029233251382913338;0.7394;0.61216617
0.029233251382913338;0.7397;0.6121253
0.029271665642286417;0.7397;0.61134535
0.029271665642286417;0.7398;0.6113235
0.029310079901659496;0.7398;0.61128277
0.029310079901659496;0.74;0.61120796
0.029425322679778734;0.74;0.6109368
0.029425322679778734;0.7403;0.61060596
0.029463736939151813;0.7403;0.61054945
0.029463736939151813;0.7408;0.6100963
0.02950215119852489;0.7408;0.6099072
0.02950215119852489;0.7417;0.60754997
0.02954056545789797;0.7417;0.6073527
0.02954056545789797;0.7418;0.60719454
0.02957897971727105;0.7418;0.6070582
0.02957897971727105;0.742;0.60687876
0.02961739397664413;0.742;0.6067224
0.02961739397664413;0.7422;0.6063177
0.029655808236017208;0.7422;0.6058997
0.029655808236017208;0.7425;0.6055413
0.02969422249539029;0.7425;0.60544527
0.02969422249539029;0.7427;0.60524505
0.02973263675476337;0.7427;0.60517263
0.02973263675476337;0.7428;0.6051655
0.02977105101413645;0.7428;0.60501885
0.02977105101413645;0.7432;0.6043685
0.029809465273509528;0.7432;0.6042845
0.029809465273509528;0.744;0.60336006
0.029847879532882607;0.744;0.6031935
0.029847879532882607;0.7443;0.6026865
0.029886293792255686;0.7443;0.60264117
0.029886293792255686;0.7445;0.6024798
0.029963122311001844;0.7445;0.60176146
0.029963122311001844;0.7447;0.6014044
0.030001536570374923;0.7447;0.60140187
0.030001536570374923;0.7449;0.60086584
0.030039950829748002;0.7449;0.6008595
0.030039950829748002;0.7451;0.600707
0.03007836508912108;0.7451;0.6006918
0.03007836508912108;0.7452;0.60051155
0.03011677934849416;0.7452;0.60018885
0.03011677934849416;0.7456;0.59885913
0.03015519360786724;0.7456;0.5988496
0.03015519360786724;0.7459;0.5986653
0.03019360786724032;0.7459;0.5986446
0.03019360786724032;0.7461;0.5986269
0.030232022126613398;0.7461;0.59862065
0.030232022126613398;0.7462;0.5986022
0.030308850645359556;0.7462;0.598372
0.030308850645359556;0.7465;0.5978717
0.03034726490473264;0.7465;0.59765804
0.03034726490473264;0.7466;0.59758973
0.030385679164105717;0.7466;0.59757304
0.030385679164105717;0.7467;0.5974687
0.030424093423478796;0.7467;0.59703654
0.030424093423478796;0.7472;0.5966306
0.030462507682851876;0.7472;0.59657824
0.030462507682851876;0.7478;0.59532636
0.030539336201598034;0.7478;0.5950977
0.030539336201598034;0.7484;0.5940862
0.030577750460971113;0.7484;0.59360373
0.030577750460971113;0.7486;0.59313166
0.030616164720344192;0.7486;0.5930488
0.030616164720344192;0.7491;0.59235096
0.03065457897971727;0.7491;0.59223384
0.03065457897971727;0.7492;0.5921503
0.03069299323909035;0.7492;0.5917878
0.03069299323909035;0.7497;0.5913217
0.03073140749846343;0.7497;0.5909847
0.03073140749846343;0.7498;0.59093034
0.030808236017209587;0.7498;0.59074026
0.030808236017209587;0.7501;0.589915
0.030846650276582666;0.7501;0.5898359
0.030846650276582666;0.7502;0.5897901
0.030923478795328824;0.7502;0.5894813
0.030923478795328824;0.7504;0.5894122
0.030961893054701907;0.7504;0.58935916
0.030961893054701907;0.7509;0.58908
0.031000307314074986;0.7509;0.5888141
0.031000307314074986;0.7511;0.5887996
0.031038721573448065;0.7511;0.5883757
0.031038721573448065;0.7514;0.5879352
0.031077135832821144;0.7514;0.58790857
0.031077135832821144;0.7516;0.58758885
0.031153964351567302;0.7516;0.587427
0.031153964351567302;0.7519;0.5870025
0.03119237861094038;0.7519;0.5867222
0.03119237861094038;0.752;0.58654934
0.03130762138905962;0.752;0.5863597
0.03130762138905962;0.7521;0.58630115
0.0313460356484327;0.7521;0.5862717
0.0313460356484327;0.7529;0.58523434
0.03138444990780578;0.7529;0.585207
0.03138444990780578;0.753;0.5851625
0.031422864167178856;0.753;0.5847732
0.031422864167178856;0.7535;0.58414626
0.031461278426551935;0.7535;0.58406854
0.031461278426551935;0.754;0.58350825
0.03157652120467117;0.754;0.5832365
0.03157652120467117;0.7545;0.58235776
0.03165334972341733;0.7545;0.5821954
0.03165334972341733;0.7546;0.5820125
0.03169176398279041;0.7546;0.5814993
0.03169176398279041;0.7547;0.5814712
0.03173017824216349;0.7547;0.5814399
0.03173017824216349;0.7548;0.5811764
0.03180700676090965;0.7548;0.581071
0.03180700676090965;0.7549;0.58090854
0.03188383527965581;0.7549;0.5804395
0.03188383527965581;0.7552;0.5797529
0.03192224953902889;0.7552;0.57968384
0.03192224953902889;0.7553;0.5796189
0.03196066379840197;0.7553;0.5795873
0.03196066379840197;0.7555;0.57944256
0.03199907805777505;0.7555;0.5791942
0.03199907805777505;0.7564;0.57857585
0.03203749231714813;0.7564;0.5785549
0.03203749231714813;0.7566;0.57822365
0.03207590657652121;0.7566;0.57820106
0.03207590657652121;0.7571;0.57728386
0.032114320835894286;0.7571;0.5771768
0.032114320835894286;0.7581;0.57605535
0.032191149354640444;0.7581;0.5758406
0.032191149354640444;0.7583;0.57576686
0.03234480639213276;0.7583;0.575014
0.03234480639213276;0.7596;0.57359433
0.03238322065150584;0.7596;0.5735814
0.03238322065150584;0.76;0.5732691
0.03242163491087892;0.76;0.5731509
0.03242163491087892;0.7609;0.5716707
0.032460049170252;0.7609;0.5716691
0.032460049170252;0.761;0.57154125
0.03249846342962508;0.761;0.57137483
0.03249846342962508;0.7612;0.5708933
0.032536877688998156;0.7612;0.5708347
0.032536877688998156;0.7613;0.5707206
0.032613706207744314;0.7613;0.5705566
0.032613706207744314;0.7616;0.57048243
0.03269053472649047;0.7616;0.57013464
0.03269053472649047;0.7617;0.5701215
0.03272894898586355;0.7617;0.5700364
0.03272894898586355;0.7621;0.569463
0.03280577750460971;0.7621;0.5691601
0.03280577750460971;0.7633;0.5677809
0.03284419176398279;0.7633;0.56725144
0.03284419176398279;0.7634;0.56709146
0.03288260602335587;0.7634;0.5670681
0.03288260602335587;0.7639;0.5664571
0.03292102028272895;0.7639;0.5662259
0.03292102028272895;0.7641;0.5658954
0.032959434542102026;0.7641;0.5650808
0.032959434542102026;0.7642;0.56503904
0.032997848801475105;0.7642;0.5649738
0.032997848801475105;0.7651;0.56317985
0.03307467732022126;0.7651;0.56282854
0.03307467732022126;0.7653;0.5627929
0.03315150583896743;0.7653;0.56230676
0.03315150583896743;0.7654;0.5620814
0.03318992009834051;0.7654;0.5619362
0.03318992009834051;0.7655;0.5617692
0.033228334357713586;0.7655;0.56158173
0.033228334357713586;0.7659;0.56118846
0.033266748617086665;0.7659;0.5611159
0.033266748617086665;0.7662;0.5608481
0.03334357713583282;0.7662;0.56069654
0.03334357713583282;0.7663;0.5606694
0.0333819913952059;0.7663;0.5606065
0.0333819913952059;0.7666;0.56037384
0.03342040565457898;0.7666;0.5603544
0.03342040565457898;0.7667;0.56017286
0.03345881991395206;0.7667;0.5599814
0.03345881991395206;0.7668;0.55988175
0.03349723417332514;0.7668;0.55975926
0.03349723417332514;0.7675;0.55845255
0.03353564843269822;0.7675;0.5581799
0.03353564843269822;0.7677;0.557548
0.0335740626920713;0.7677;0.5575475
0.0335740626920713;0.768;0.557377
0.03361247695144438;0.768;0.5570046
0.03361247695144438;0.7683;0.5567711
0.033689305470190535;0.7683;0.5564705
0.033689305470190535;0.7686;0.55574334
0.033727719729563614;0.7686;0.5556038
0.033727719729563614;0.7689;0.5551721
0.03376613398893669;0.7689;0.5550638
0.03376613398893669;0.7694;0.55455196
0.03380454824830977;0.7694;0.55448836
0.03380454824830977;0.7699;0.5536889
0.03384296250768285;0.7699;0.55367476
0.03384296250768285;0.7703;0.5533052
0.03388137676705593;0.7703;0.5532969
0.03388137676705593;0.7705;0.5532013
0.03395820528580209;0.7705;0.55309105
0.03395820528580209;0.7706;0.55280095
0.034073448063921326;0.7706;0.5526791
0.034073448063921326;0.7711;0.55211395
0.034111862323294405;0.7711;0.55211073
0.034111862323294405;0.7715;0.5511968
0.03418869084204056;0.7715;0.5510343
0.03418869084204056;0.7716;0.5508718
0.03422710510141364;0.7716;0.55050534
0.03422710510141364;0.7717;0.55049205
0.03426551936078672;0.7717;0.55046326
0.03426551936078672;0.7723;0.54976404
0.0343039336201598;0.7723;0.549574
0.0343039336201598;0.7724;0.5494869
0.03434234787953288;0.7724;0.54936856
0.03434234787953288;0.7729;0.5487406
0.034380762138905965;0.7729;0.54859805
0.034380762138905965;0.7748;0.54692554
0.034419176398279044;0.7748;0.54676723
0.034419176398279044;0.7749;0.5467053
0.03453441917639828;0.7749;0.5465589
0.03453441917639828;0.775;0.54624516
0.03457283343577136;0.775;0.5461286
0.03457283343577136;0.7751;0.54604447
0.03461124769514444;0.7751;0.5459522
0.03461124769514444;0.7753;0.5456716
0.0346880762138906;0.7753;0.54512113
0.0346880762138906;0.7756;0.5448769
0.034764904732636756;0.7756;0.54479706
0.034764904732636756;0.7758;0.5447137
0.034803318992009835;0.7758;0.5445839
0.034803318992009835;0.776;0.5442575
0.034841733251382914;0.776;0.5441783
0.034841733251382914;0.7764;0.5437579
0.03488014751075599;0.7764;0.54373544
0.03488014751075599;0.7767;0.54339683
0.03491856177012907;0.7767;0.5432861
0.03491856177012907;0.7771;0.54300296
0.03499539028887523;0.7771;0.54296595
0.03499539028887523;0.7775;0.5422766
0.03503380454824831;0.7775;0.5422046
0.03503380454824831;0.7776;0.54193985
0.03507221880762139;0.7776;0.5418717
0.03507221880762139;0.7777;0.54177386
0.03511063306699447;0.7777;0.54174703
0.03511063306699447;0.778;0.5415518
0.03514904732636755;0.778;0.54148334
0.03514904732636755;0.7784;0.5413044
0.035225875845113705;0.7784;0.541012
0.035225875845113705;0.7787;0.54082084
0.035264290104486784;0.7787;0.54080045
0.035264290104486784;0.7797;0.5395842
0.03530270436385986;0.7797;0.53956395
0.03530270436385986;0.78;0.5394092
0.03534111862323294;0.78;0.5393943
0.03534111862323294;0.7807;0.5386188
0.03537953288260602;0.7807;0.5385342
0.03537953288260602;0.7815;0.5375221
0.03545636140135218;0.7815;0.537256
0.03545636140135218;0.7817;0.5370579
0.03553318992009834;0.7817;0.53697544
0.03553318992009834;0.7822;0.5366693
0.03557160417947142;0.7822;0.53664917
0.03557160417947142;0.7827;0.5361115
0.035610018438844496;0.7827;0.5358962
0.035610018438844496;0.7828;0.5357799
0.03564843269821758;0.7828;0.5357419
0.03564843269821758;0.783;0.53568953
0.03568684695759066;0.783;0.5355756
0.03568684695759066;0.7834;0.53532463
0.03572526121696374;0.7834;0.5352935
0.03572526121696374;0.7839;0.53450495
0.03576367547633682;0.7839;0.53446573
0.03576367547633682;0.7843;0.5341448
0.0358020897357099;0.7843;0.53399265
0.0358020897357099;0.7846;0.5338829
0.03584050399508298;0.7846;0.5337649
0.03584050399508298;0.7848;0.5335267
0.035878918254456056;0.7848;0.5334837
0.035878918254456056;0.7857;0.53263944
0.035917332513829135;0.7857;0.53261614
0.035917332513829135;0.7859;0.5325482
0.035955746773202214;0.7859;0.53243506
0.035955746773202214;0.7866;0.53160113
0.03599416103257529;0.7866;0.53155196
0.03599416103257529;0.787;0.5313695
0.03603257529194837;0.787;0.5312743
0.03603257529194837;0.7877;0.5304503
0.03607098955132145;0.7877;0.53037167
0.03607098955132145;0.7881;0.52997625
0.03610940381069453;0.7881;0.52996665
0.03610940381069453;0.7885;0.5296455
0.03622464658881377;0.7885;0.52925175
0.03622464658881377;0.7889;0.5286171
0.03626306084818685;0.7889;0.5284878
0.03626306084818685;0.789;0.52841216
0.036301475107559926;0.789;0.52824
0.036301475107559926;0.7893;0.5279187
0.036339889366933005;0.7893;0.5277128
0.036339889366933005;0.7897;0.5274085
0.036378303626306084;0.7897;0.5274074
0.036378303626306084;0.7906;0.52685636
0.03641671788567916;0.7906;0.526774
0.03641671788567916;0.7916;0.5262641
0.03645513214505224;0.7916;0.52622646
0.03645513214505224;0.7917;0.5262211
0.0365319606637984;0.7917;0.5260838
0.0365319606637984;0.7918;0.5260101
0.03657037492317148;0.7918;0.5260051
0.03657037492317148;0.7921;0.5257551
0.03664720344191764;0.7921;0.5257172
0.03664720344191764;0.7922;0.52559966
0.03668561770129072;0.7922;0.52554774
0.03668561770129072;0.7925;0.52541476
0.036724031960663796;0.7925;0.5252934
0.036724031960663796;0.7928;0.52476615
0.036800860479409954;0.7928;0.5244183
0.036800860479409954;0.7929;0.52438486
0.03683927473878303;0.7929;0.5243835
0.03683927473878303;0.793;0.52432215
0.03687768899815612;0.793;0.5242942
0.03687768899815612;0.7931;0.52427953
0.0369161032575292;0.7931;0.5239753
0.0369161032575292;0.7932;0.52393585
0.03695451751690228;0.7932;0.52382475
0.03695451751690228;0.7937;0.5233186
0.036992931776275356;0.7937;0.5233108
0.036992931776275356;0.7939;0.5228865
0.037031346035648435;0.7939;0.52278554
0.037031346035648435;0.7941;0.52268267
0.037069760295021514;0.7941;0.5225916
0.037069760295021514;0.7946;0.5223764
0.03710817455439459;0.7947;0.5223555
0.03714658881376767;0.7947;0.5222504
0.03714658881376767;0.7948;0.5222478
0.03722341733251383;0.7948;0.5220457
0.03722341733251383;0.7958;0.5212291
0.03726183159188691;0.7958;0.5211908
0.03726183159188691;0.7966;0.52029663
0.03733866011063307;0.7966;0.5200298
0.03733866011063307;0.7968;0.5199585
0.03737707437000615;0.7968;0.5198502
0.03737707437000615;0.7972;0.5195193
0.037453902888752305;0.7972;0.5194939
0.037453902888752305;0.798;0.5184274
0.037492317148125384;0.798;0.5182427
0.037492317148125384;0.7981;0.5182418
0.03753073140749846;0.7981;0.51822376
0.03753073140749846;0.7991;0.5177144
0.03756914566687154;0.7991;0.51747745
0.03756914566687154;0.7995;0.5172833
0.03760755992624462;0.7995;0.51713413
0.03760755992624462;0.8001;0.5168498
0.0376459741856177;0.8001;0.5167113
0.0376459741856177;0.8009;0.5158991
0.03772280270436386;0.8009;0.5157655
0.03772280270436386;0.8019;0.5149457
0.03776121696373694;0.8019;0.5149254
0.03776121696373694;0.8022;0.51477504
0.03779963122311002;0.8022;0.5147701
0.03779963122311002;0.8027;0.5143943
0.037838045482483096;0.8027;0.5143519
0.037838045482483096;0.8028;0.5142586
0.037876459741856175;0.8028;0.51425683
0.037876459741856175;0.803;0.5141689
0.037914874001229254;0.803;0.5141142
0.037914874001229254;0.8031;0.5140985
0.03795328826060233;0.8031;0.51408654
0.03795328826060233;0.8032;0.5139683
0.03803011677934849;0.8032;0.51394296
0.03803011677934849;0.8037;0.51375926
0.03806853103872157;0.8037;0.51355207
0.03806853103872157;0.8052;0.51281554
0.03810694529809465;0.8052;0.5127972
0.03810694529809465;0.8057;0.51228046
0.038145359557467735;0.8057;0.51225924
0.038145359557467735;0.8062;0.5120213
0.038183773816840814;0.8062;0.5119619
0.038183773816840814;0.8063;0.5118431
0.038222188076213894;0.8063;0.5118421
0.038222188076213894;0.8064;0.511798
0.03826060233558697;0.8064;0.5117464
0.03826060233558697;0.8065;0.511684
0.03833743085433313;0.8065;0.51158154
0.03833743085433313;0.8071;0.5112222
0.03837584511370621;0.8071;0.5111517
0.03837584511370621;0.8073;0.5110204
0.03841425937307929;0.8073;0.51099515
0.03841425937307929;0.8081;0.51059175
0.03845267363245237;0.8081;0.5105035
0.03845267363245237;0.8082;0.5104852
0.038529502151198526;0.8082;0.5104669
0.038529502151198526;0.8083;0.51046336
0.038567916410571605;0.8083;0.5103122
0.038567916410571605;0.8084;0.5101479
0.03864474492931776;0.8084;0.50988233
0.03864474492931776;0.8086;0.5098418
0.03872157344806392;0.8086;0.5098282
0.03872157344806392;0.8094;0.5090834
0.038759987707437;0.8094;0.5089629
0.038759987707437;0.81;0.508523
0.03883681622618316;0.81;0.50842357
0.03883681622618316;0.8102;0.5083142
0.03887523048555624;0.8102;0.5083099
0.03887523048555624;0.8104;0.50826174
0.039028887523048554;0.8104;0.50811636
0.039028887523048554;0.811;0.5079614
0.03906730178242163;0.811;0.5079211
0.03906730178242163;0.812;0.50741196
0.03910571604179471;0.812;0.50739837
0.03910571604179471;0.8129;0.50673497
0.03914413030116779;0.8129;0.5067166
0.03914413030116779;0.813;0.5066897
0.03918254456054087;0.813;0.50666237
0.03918254456054087;0.8141;0.50601095
0.03925937307928703;0.8141;0.50579834
0.03925937307928703;0.8144;0.5056135
0.03929778733866011;0.8144;0.5055102
0.03929778733866011;0.8145;0.5054381
0.03933620159803319;0.8145;0.50535303
0.03933620159803319;0.8147;0.50532204
0.039374615857406266;0.8147;0.5052682
0.039374615857406266;0.8153;0.504988
0.03941303011677935;0.8153;0.50498736
0.03941303011677935;0.8163;0.5042856
0.03945144437615243;0.8163;0.5042246
0.03945144437615243;0.817;0.50391614
0.03948985863552551;0.817;0.50388247
0.03948985863552551;0.8174;0.5037857
0.03952827289489859;0.8174;0.5037309
0.03952827289489859;0.8183;0.50347066
0.03956668715427167;0.8183;0.50337756
0.03956668715427167;0.8189;0.50328434
0.03960510141364475;0.8189;0.5032496
0.03960510141364475;0.8194;0.5029347
0.039643515673017826;0.8194;0.50288063
0.039643515673017826;0.8198;0.50278074
0.039681929932390905;0.8198;0.50277704
0.039681929932390905;0.8205;0.50264484
0.039720344191763984;0.8205;0.502606
0.039720344191763984;0.8222;0.5021133
0.03975875845113706;0.8222;0.5021108
0.03975875845113706;0.8257;0.50130117
0.03979717271051014;0.8257;0.50125027
0.03979717271051014;0.8324;0.50056815
0.03983558696988322;0.8324;0.50056523
0.03983558696988322;0.8334;0.50050366
0.0398740012292563;0.8334;0.5005008
0.0398740012292563;0.8366;0.5004191
0.03991241548862938;0.8366;0.5004182
0.03991241548862938;0.8378;0.5004098
0.03991241548862938;0.838;0.5004077
0.03991241548862938;0.8386;0.50040483
0.03991241548862938;0.8388;0.50040466
0.03991241548862938;0.8398;0.50040275
0.03991241548862938;0.8402;0.5004027
0.03991241548862938;0.8405;0.50040257
0.03991241548862938;0.841;0.50040245
0.03991241548862938;0.8423;0.5004024
0.03991241548862938;0.8431;0.5004015
0.03991241548862938;0.8433;0.50040126
0.03991241548862938;0.8438;0.50039977
0.03991241548862938;0.8442;0.50039464
0.03991241548862938;0.8478;0.5000614
0.03995082974800246;0.8478;0.50005287
0.03995082974800246;0.8484;0.49995273
0.03998924400737554;0.8484;0.499938
0.03998924400737554;0.8499;0.49949133
0.04002765826674862;0.8499;0.49948955
0.04002765826674862;0.8508;0.49904835
0.040066072526121696;0.8508;0.49900243
0.040066072526121696;0.8517;0.49857843
0.040104486785494775;0.8517;0.49854702
0.040104486785494775;0.8531;0.49745202
0.040142901044867854;0.8531;0.4973147
0.040142901044867854;0.8535;0.496878
0.04018131530424093;0.8535;0.4967636
0.04018131530424093;0.8541;0.49660084
0.04021972956361401;0.8541;0.4965426
0.04021972956361401;0.8544;0.49614525
0.04025814382298709;0.8544;0.49600732
0.04025814382298709;0.8546;0.49574924
0.04029655808236017;0.8546;0.49571896
0.04029655808236017;0.8547;0.49551088
0.04033497234173325;0.8547;0.49544236
0.04033497234173325;0.8553;0.49519366
0.04037338660110633;0.8553;0.4951736
0.04037338660110633;0.8555;0.49475217
0.04041180086047941;0.8555;0.49464905
0.04041180086047941;0.8556;0.4945804
0.04045021511985249;0.8556;0.49435547
0.04045021511985249;0.8559;0.49415326
0.040488629379225566;0.8559;0.49413684
0.040488629379225566;0.8561;0.4937762
0.040527043638598645;0.8561;0.49356565
0.040527043638598645;0.8562;0.49329877
0.040565457897971724;0.8562;0.49305898
0.040565457897971724;0.8564;0.49284327
0.04071911493546405;0.8564;0.49263746
0.04071911493546405;0.8566;0.49215207
0.040757529194837126;0.8566;0.49212182
0.040757529194837126;0.8572;0.49132288
0.040795943454210205;0.8572;0.4913044
0.040795943454210205;0.8574;0.49078634
0.040834357713583284;0.8574;0.4907416
0.040834357713583284;0.8576;0.4903547
0.040872771972956363;0.8576;0.4900796
0.040872771972956363;0.8578;0.48992068
0.0409880147510756;0.8578;0.48952252
0.0409880147510756;0.8581;0.48941505
0.04102642901044868;0.8581;0.4893869
0.04102642901044868;0.8586;0.48716968
0.04110325752919484;0.8586;0.4866929
0.04110325752919484;0.8598;0.48502392
0.041180086047940996;0.8598;0.48482972
0.041180086047940996;0.8599;0.48444
0.041218500307314075;0.8599;0.48443055
0.041218500307314075;0.8601;0.48421448
0.041256914566687154;0.8601;0.4840432
0.041256914566687154;0.8604;0.48374116
0.04129532882606023;0.8604;0.48369732
0.04129532882606023;0.8607;0.48316842
0.04137215734480639;0.8607;0.48266804
0.04137215734480639;0.8614;0.4816122
0.04141057160417947;0.8614;0.48133078
0.04141057160417947;0.8616;0.48111537
0.041641057160417945;0.8616;0.48076552
0.041641057160417945;0.8617;0.4807221
0.0417178856791641;0.8617;0.4806371
0.0417178856791641;0.8618;0.48052257
0.04175629993853718;0.8618;0.4802761
0.04175629993853718;0.862;0.48016638
0.04179471419791026;0.862;0.4801221
0.04179471419791026;0.8621;0.47988725
0.04183312845728334;0.8621;0.47987747
0.04183312845728334;0.8624;0.47964677
0.041909956976029505;0.8624;0.4794947
0.041909956976029505;0.8626;0.47880194
0.041948371235402585;0.8626;0.47874779
0.041948371235402585;0.8628;0.47827017
0.04202519975414874;0.8628;0.47767514
0.04202519975414874;0.8633;0.47684658
0.04206361401352182;0.8633;0.47678447
0.04206361401352182;0.8636;0.4751738
0.04214044253226798;0.8636;0.47508955
0.04214044253226798;0.864;0.47384268
0.04225568531038722;0.864;0.4731659
0.04225568531038722;0.8641;0.47298416
0.042294099569760296;0.8641;0.47279426
0.042294099569760296;0.8642;0.47255623
0.04244775660725261;0.8642;0.47242296
0.04244775660725261;0.8644;0.47220048
0.04248617086662569;0.8644;0.4721645
0.04248617086662569;0.8648;0.4714918
0.04252458512599877;0.8648;0.47122043
0.04252458512599877;0.8651;0.47081918
0.04256299938537185;0.8651;0.47070175
0.04256299938537185;0.8654;0.46989548
0.04260141364474493;0.8654;0.4698214
0.04260141364474493;0.8655;0.46962127
0.04263982790411801;0.8655;0.46930158
0.04263982790411801;0.8661;0.46824673
0.04267824216349109;0.8661;0.4679657
0.04267824216349109;0.8664;0.4675486
0.042755070682237245;0.8664;0.46663192
0.042755070682237245;0.8666;0.4660647
0.0428318992009834;0.8666;0.46585917
0.0428318992009834;0.8669;0.46571282
0.04287031346035648;0.8669;0.4656256
0.04287031346035648;0.867;0.46550402
0.04290872771972956;0.867;0.464275
0.04290872771972956;0.8673;0.46382272
0.04298555623847572;0.8673;0.46327835
0.04298555623847572;0.8675;0.46285725
0.0430239704978488;0.8675;0.4628455
0.0430239704978488;0.8676;0.46257764
0.04313921327596804;0.8676;0.46216106
0.04313921327596804;0.8677;0.4617535
0.0432160417947142;0.8677;0.4608491
0.0432160417947142;0.8678;0.4606884
0.04325445605408728;0.8678;0.46063852
0.04325445605408728;0.8679;0.46049464
0.04329287031346036;0.8679;0.46034372
0.04329287031346036;0.8681;0.4594744
0.04336969883220652;0.8681;0.45899233
0.04336969883220652;0.8682;0.45881402
0.04352335586969883;0.8682;0.45756626
0.04352335586969883;0.8683;0.45754486
0.04356177012907191;0.8683;0.4574411
0.04356177012907191;0.8684;0.45740676
0.04367701290719115;0.8684;0.45697203
0.04367701290719115;0.8685;0.4569457
0.04371542716656423;0.8685;0.45677435
0.04371542716656423;0.8686;0.45665005
0.043830669944683466;0.8686;0.45602006
0.043830669944683466;0.8687;0.4560065
0.04398432698217578;0.8687;0.45524108
0.04398432698217578;0.8689;0.45516565
0.04409956976029502;0.8689;0.45421827
0.04409956976029502;0.8691;0.45390636
0.0441379840196681;0.8691;0.45373422
0.0441379840196681;0.8692;0.45322204
0.04417639827904118;0.8692;0.45285782
0.04417639827904118;0.8693;0.45249718
0.04421481253841426;0.8693;0.45226356
0.04421481253841426;0.8694;0.45209685
0.044291641057160415;0.8694;0.45130208
0.044291641057160415;0.8695;0.45093322
0.044330055316533494;0.8695;0.45076805
0.044330055316533494;0.8698;0.45003015
0.04436846957590657;0.8698;0.44985762
0.04436846957590657;0.8699;0.4492732
0.04440688383527966;0.8699;0.44895032
0.04440688383527966;0.87;0.4485958
0.04444529809465274;0.87;0.4482663
0.04444529809465274;0.8701;0.4476384
0.04448371235402582;0.8701;0.44748846
0.04448371235402582;0.8703;0.44721568
0.044522126613398896;0.8703;0.44681382
0.044522126613398896;0.8705;0.4465745
0.044560540872771975;0.8705;0.44657016
0.044560540872771975;0.8707;0.44627655
0.04467578365089121;0.8707;0.44579703
0.04467578365089121;0.8708;0.44555435
0.04479102642901045;0.8708;0.44522414
0.04479102642901045;0.871;0.44509557
0.04482944068838353;0.871;0.44489443
0.04482944068838353;0.8716;0.4436375
0.04486785494775661;0.8716;0.44251096
0.04486785494775661;0.8717;0.44232833
0.044944683466502766;0.8717;0.44206962
0.044944683466502766;0.8718;0.4420391
0.045021511985248924;0.8718;0.4416999
0.045021511985248924;0.8719;0.44159138
0.04509834050399508;0.8719;0.4410536
0.04509834050399508;0.872;0.44078222
0.04513675476336816;0.872;0.44075567
0.04513675476336816;0.8722;0.43990958
0.04517516902274124;0.8722;0.439692
0.04517516902274124;0.8723;0.43959147
0.0452519975414874;0.8723;0.43889242
0.0452519975414874;0.8724;0.4385053
0.04529041180086048;0.8724;0.4383892
0.04529041180086048;0.8725;0.43819058
0.04532882606023356;0.8725;0.43811065
0.04532882606023356;0.8728;0.43691412
0.04548248309772587;0.8728;0.43650684
0.04548248309772587;0.873;0.43620095
0.045751382913337434;0.873;0.4344023
0.045751382913337434;0.8731;0.43362552
0.04586662569145667;0.8731;0.43333524
0.04586662569145667;0.8734;0.4321701
0.04590503995082975;0.8734;0.4321114
0.04590503995082975;0.8736;0.43198493
0.04598186846957591;0.8736;0.43151113
0.04598186846957591;0.8737;0.43147194
0.046135525507068224;0.8737;0.43116662
0.046135525507068224;0.8739;0.42987323
0.0461739397664413;0.8739;0.42970604
0.0461739397664413;0.874;0.42959046
0.04621235402581438;0.874;0.42938793
0.04621235402581438;0.8741;0.4291669
0.04628918254456054;0.8741;0.42872646
0.04628918254456054;0.8742;0.42854226
0.04632759680393362;0.8742;0.4285046
0.04632759680393362;0.8743;0.4277863
0.0463660110633067;0.8743;0.4276176
0.0463660110633067;0.8744;0.4274526
0.04640442532267978;0.8744;0.42734823
0.04640442532267978;0.8746;0.4268378
0.046481253841425936;0.8746;0.42620274
0.046481253841425936;0.8747;0.42615163
0.046519668100799015;0.8747;0.4261028
0.046519668100799015;0.8748;0.42605984
0.046558082360172094;0.8748;0.4260379
0.046558082360172094;0.875;0.4255957
0.04659649661954517;0.875;0.42545003
0.04659649661954517;0.8751;0.42544445
0.04663491087891825;0.8751;0.42527348
0.04663491087891825;0.8752;0.4247674
0.04675015365703749;0.8752;0.42446604
0.04675015365703749;0.8753;0.42425397
0.04694222495390289;0.8753;0.42144737
0.04694222495390289;0.8755;0.42084688
0.04698063921327597;0.8755;0.42062345
0.04698063921327597;0.8756;0.42021075
0.04701905347264905;0.8756;0.42011815
0.04701905347264905;0.8758;0.4199349
0.04705746773202213;0.8758;0.4196639
0.04705746773202213;0.8761;0.41891742
0.047172710510141366;0.8761;0.41800928
0.047172710510141366;0.8763;0.41763446
0.047249539028887524;0.8763;0.41661412
0.047249539028887524;0.8764;0.41657022
0.04732636754763368;0.8764;0.41602802
0.04732636754763368;0.8765;0.4159054
0.047480024585126;0.8765;0.4156497
0.047480024585126;0.8767;0.41518995
0.04751843884449908;0.8767;0.41500092
0.04751843884449908;0.877;0.41416305
0.04755685310387216;0.877;0.41410553
0.04755685310387216;0.8771;0.41332942
0.047633681622618315;0.8771;0.41305208
0.047633681622618315;0.8772;0.413034
0.047672095881991394;0.8772;0.41273353
0.047672095881991394;0.8773;0.4126563
0.04771051014136447;0.8773;0.41207623
0.04771051014136447;0.8774;0.41200382
0.04778733866011063;0.8774;0.4116217
0.04778733866011063;0.8778;0.4108032
0.04782575291948371;0.8778;0.41062698
0.04782575291948371;0.8779;0.4105727
0.04797940995697603;0.8779;0.40963835
0.04797940995697603;0.878;0.40940505
0.04813306699446835;0.878;0.4089441
0.04813306699446835;0.8781;0.40874943
0.04820989551321451;0.8781;0.40743726
0.04820989551321451;0.8782;0.40740612
0.04824830977258759;0.8782;0.4066609
0.04824830977258759;0.8783;0.40631714
0.04847879532882606;0.8783;0.40522915
0.04847879532882606;0.8785;0.40471596
0.04863245236631838;0.8785;0.4036807
0.04863245236631838;0.8786;0.40253413
0.04882452366318377;0.8786;0.40158042
0.04882452366318377;0.8787;0.4006902
0.04890135218192993;0.8787;0.40006736
0.04890135218192993;0.8788;0.40006682
0.04893976644130301;0.8788;0.39986134
0.04893976644130301;0.8793;0.3988481
0.04897818070067609;0.8793;0.3988185
0.04897818070067609;0.8794;0.3985709
0.04905500921942225;0.8794;0.3981679
0.04905500921942225;0.8796;0.39807746
0.049131837738168406;0.8796;0.39747027
0.049131837738168406;0.8804;0.3963228
0.049170251997541485;0.8804;0.395643
0.049170251997541485;0.8805;0.39552546
0.0493239090350338;0.8805;0.39472377
0.0493239090350338;0.8808;0.3937975
0.049400737553779966;0.8808;0.3935379
0.049400737553779966;0.8809;0.39344686
0.049439151813153046;0.8809;0.39316425
0.049439151813153046;0.881;0.39267933
0.049477566072526125;0.881;0.3925735
0.049477566072526125;0.8814;0.39140874
0.049515980331899204;0.8814;0.39118558
0.049515980331899204;0.8815;0.39111483
0.04959280885064536;0.8815;0.39085633
0.04959280885064536;0.8817;0.39005503
0.04963122311001844;0.8817;0.39004576
0.04963122311001844;0.8818;0.3899786
0.04966963736939152;0.8818;0.38992983
0.04966963736939152;0.882;0.38976938
0.049938537185003073;0.882;0.38786453
0.049938537185003073;0.8823;0.38714734
0.05005377996312231;0.8823;0.38692313
0.05005377996312231;0.8824;0.3866697
0.05020743700061463;0.8824;0.38593054
0.05020743700061463;0.8825;0.3858282
0.050245851259987706;0.8825;0.38563207
0.050245851259987706;0.8827;0.38482925
0.050284265519360785;0.8827;0.3847069
0.050284265519360785;0.8828;0.38437164
0.05039950829748002;0.8828;0.38238597
0.05039950829748002;0.883;0.38179737
0.05066840811309158;0.883;0.3800863
0.05066840811309158;0.8832;0.37989357
0.05089889366933006;0.8832;0.37888396
0.05089889366933006;0.8836;0.37829244
0.051014136447449294;0.8836;0.37764034
0.051014136447449294;0.8837;0.3773913
0.051052550706822374;0.8837;0.37712675
0.051052550706822374;0.8844;0.3751752
0.05109096496619545;0.8844;0.3751447
0.05109096496619545;0.8846;0.3747558
0.05132145052243393;0.8846;0.37419668
0.05132145052243393;0.885;0.37329596
0.051436693300553164;0.885;0.37253076
0.051436693300553164;0.8851;0.37245518
0.05147510755992624;0.8851;0.3724315
0.05147510755992624;0.8852;0.3718387
0.05151352181929932;0.8852;0.37172082
0.05151352181929932;0.8854;0.37108144
0.0515519360786724;0.8854;0.37084863
0.0515519360786724;0.8857;0.3701606
0.05159035033804548;0.8857;0.3697596
0.05159035033804548;0.886;0.36907697
0.05170559311616472;0.886;0.36704206
0.05170559311616472;0.8861;0.36685985
0.051820835894283955;0.8861;0.36559525
0.051820835894283955;0.8862;0.3654699
0.05189766441303012;0.8862;0.36478215
0.05189766441303012;0.8863;0.36477154
0.052089735709895515;0.8863;0.36299425
0.052089735709895515;0.8864;0.36283243
0.05224339274738783;0.8864;0.36112225
0.05224339274738783;0.8865;0.36107087
0.05228180700676091;0.8865;0.36106628
0.05228180700676091;0.8866;0.36097047
0.05239704978488015;0.8866;0.35975888
0.05239704978488015;0.8868;0.35953534
0.05270436385986478;0.8868;0.35800183
0.05270436385986478;0.8869;0.35781103
0.052896435156730176;0.8869;0.35620427
0.052896435156730176;0.8872;0.3554163
0.05312692071296866;0.8872;0.35353354
0.05312692071296866;0.8874;0.35321105
0.053165334972341736;0.8874;0.35294938
0.053165334972341736;0.8875;0.35277426
0.053203749231714816;0.8875;0.352109
0.053203749231714816;0.888;0.35038072
0.053242163491087895;0.888;0.34956372
0.053242163491087895;0.8881;0.34891754
0.053280577750460974;0.8881;0.34866977
0.053280577750460974;0.8883;0.34820548
0.05335740626920713;0.8883;0.3478518
0.05335740626920713;0.8884;0.34720877
0.05339582052858021;0.8884;0.34699586
0.05339582052858021;0.8885;0.34678102
0.05351106330669945;0.8885;0.34617776
0.05351106330669945;0.8887;0.34588596
0.05374154886293792;0.8887;0.34459987
0.05374154886293792;0.889;0.34416655
0.05381837738168408;0.889;0.34340373
0.05381837738168408;0.8891;0.34338984
0.05385679164105716;0.8891;0.34335625
0.05385679164105716;0.8892;0.34305975
0.05389520590043024;0.8892;0.34302098
0.05389520590043024;0.8895;0.34264088
0.05416410571604179;0.8895;0.34071046
0.05416410571604179;0.8896;0.34012341
0.05427934849416103;0.8896;0.33864528
0.05427934849416103;0.8898;0.33828276
0.05431776275353411;0.8898;0.33704793
0.05431776275353411;0.8899;0.3368828
0.05450983405039951;0.8899;0.33481494
0.05450983405039951;0.89;0.33413288
0.05454824830977259;0.89;0.33405536
0.05454824830977259;0.8902;0.33372873
0.054740319606637985;0.8902;0.33273697
0.054740319606637985;0.8903;0.33239302
0.054817148125384144;0.8903;0.33147216
0.054817148125384144;0.8905;0.329981
0.05485556238475722;0.8905;0.32986408
0.05485556238475722;0.8906;0.32983842
0.0550860479409957;0.8906;0.32845828
0.0550860479409957;0.8911;0.3268886
0.055124462200368776;0.8911;0.32660562
0.055124462200368776;0.8912;0.32651106
0.055162876459741855;0.8912;0.32644573
0.055162876459741855;0.8913;0.32633686
0.05523970497848801;0.8913;0.32555577
0.05523970497848801;0.8915;0.32515165
0.05527811923786109;0.8915;0.32474965
0.05527811923786109;0.8918;0.3242985
0.05550860479409957;0.8918;0.32325765
0.05550860479409957;0.8919;0.32295576
0.055585433312845725;0.8919;0.32215202
0.055585433312845725;0.892;0.32211244
0.05566226183159189;0.892;0.3215795
0.05566226183159189;0.8921;0.32144672
0.05570067609096497;0.8921;0.32138947
0.05570067609096497;0.8922;0.3209877
0.055892747387830365;0.8922;0.32025284
0.055892747387830365;0.8925;0.3191724
0.05596957590657652;0.8925;0.31897974
0.05596957590657652;0.8926;0.3176449
0.05612323294406884;0.8926;0.3167225
0.05612323294406884;0.8927;0.31666598
0.05650737553779963;0.8927;0.31264663
0.05650737553779963;0.8928;0.31250328
0.05654578979717271;0.8928;0.31186172
0.05654578979717271;0.8929;0.3115457
0.056699446834665025;0.8929;0.31025666
0.056699446834665025;0.8931;0.31011525
0.056737861094038104;0.8931;0.31002823
0.056737861094038104;0.8932;0.30993196
0.05681468961278426;0.8932;0.3091031
0.05681468961278426;0.8933;0.30868682
0.05685310387215734;0.8933;0.30868405
0.05685310387215734;0.8934;0.30858484
0.056968346650276586;0.8934;0.30738753
0.056968346650276586;0.8935;0.307362
0.05708358942839582;0.8935;0.30569133
0.05708358942839582;0.8939;0.30516627
0.05719883220651506;0.8939;0.30447328
0.05719883220651506;0.894;0.30420205
0.057467732022126614;0.894;0.30229592
0.057467732022126614;0.8942;0.30176842
0.05750614628149969;0.8942;0.3015906
0.05750614628149969;0.8944;0.30148506
0.05758297480024585;0.8944;0.30116555
0.05758297480024585;0.8945;0.30108815
0.05773663183773817;0.8945;0.29909104
0.05773663183773817;0.8946;0.29900602
0.057813460356484325;0.8946;0.2972866
0.057813460356484325;0.8949;0.2962042
0.05789028887523048;0.8949;0.29571244
0.05789028887523048;0.8951;0.29502645
0.05792870313460356;0.8951;0.29454404
0.05792870313460356;0.8953;0.29397994
0.05796711739397664;0.8953;0.29368412
0.05796711739397664;0.8955;0.29316452
0.05800553165334972;0.8955;0.29301113
0.05800553165334972;0.8956;0.2926009
0.0580439459127228;0.8956;0.29174086
0.0580439459127228;0.8957;0.29135486
0.05812077443146896;0.8957;0.29101792
0.05812077443146896;0.8958;0.2908376
0.05831284572833436;0.8958;0.28939325
0.05831284572833436;0.896;0.289028
0.0584280885064536;0.896;0.28777257
0.0584280885064536;0.8962;0.28765863
0.058504917025199756;0.8962;0.2871014
0.058504917025199756;0.8964;0.28667128
0.058543331284572835;0.8964;0.28601396
0.058543331284572835;0.8965;0.28592205
0.058581745543945914;0.8965;0.2857604
0.058581745543945914;0.8966;0.28563643
0.05869698832206515;0.8966;0.28427896
0.05869698832206515;0.8967;0.28419435
0.05873540258143823;0.8967;0.28417912
0.05873540258143823;0.8968;0.28402036
0.05885064535955747;0.8968;0.28265733
0.05885064535955747;0.8971;0.28203526
0.0591579594345421;0.8971;0.2794935
0.0591579594345421;0.8972;0.27875325
0.05927320221266134;0.8972;0.27773315
0.05927320221266134;0.8973;0.27768213
0.059350030731407495;0.8973;0.27753633
0.059350030731407495;0.8974;0.27747676
0.05942685925015366;0.8974;0.277215
0.05942685925015366;0.8976;0.2770006
0.059580516287645977;0.8976;0.27665955
0.059580516287645977;0.8977;0.27662706
0.059618930547019056;0.8977;0.27647632
0.059618930547019056;0.8978;0.27646002
0.059657344806392135;0.8978;0.276403
0.059657344806392135;0.8979;0.27596506
0.05973417332513829;0.8979;0.27531788
0.05973417332513829;0.8982;0.27447563
0.05984941610325753;0.8982;0.27178192
0.05984941610325753;0.8984;0.27092835
0.05988783036263061;0.8984;0.27064294
0.05988783036263061;0.8985;0.2695738
0.05996465888137677;0.8985;0.2695378
0.05996465888137677;0.8986;0.26893452
0.06015673017824216;0.8986;0.26774624
0.06015673017824216;0.8988;0.26682854
0.0602719729563614;0.8988;0.26644105
0.0602719729563614;0.8989;0.2659319
0.06031038721573448;0.8989;0.26592562
0.06031038721573448;0.899;0.26588428
0.060425629993853716;0.899;0.26529375
0.060425629993853716;0.8991;0.26423362
0.06054087277197295;0.8991;0.2639249
0.06054087277197295;0.8992;0.26376116
0.06061770129071911;0.8992;0.26360312
0.06061770129071911;0.8995;0.26258516
0.06084818684695759;0.8995;0.26105824
0.06084818684695759;0.8996;0.26065677
0.06096342962507683;0.8996;0.26001745
0.06096342962507683;0.8997;0.25974086
0.061155500921942225;0.8997;0.25834087
0.061155500921942225;0.8998;0.25775725
0.061193915181315305;0.8998;0.25750166
0.061193915181315305;0.9003;0.25667325
0.06127074370006146;0.9003;0.25609982
0.06127074370006146;0.9004;0.2556246
0.06165488629379225;0.9004;0.25127527
0.06165488629379225;0.9005;0.2508329
0.06169330055316533;0.9005;0.25082627
0.06169330055316533;0.9006;0.24963225
0.06180854333128457;0.9006;0.24836618
0.06180854333128457;0.9013;0.24703465
0.06184695759065765;0.9013;0.24687018
0.06184695759065765;0.9016;0.24648486
0.061923786109403814;0.9016;0.24605489
0.061923786109403814;0.902;0.24467307
0.06200061462814997;0.902;0.24416628
0.06200061462814997;0.9022;0.24309908
0.06203902888752305;0.9022;0.24224702
0.06203902888752305;0.9023;0.24137439
0.06207744314689613;0.9023;0.24102587
0.06207744314689613;0.9024;0.24034421
0.06211585740626921;0.9024;0.24033108
0.06211585740626921;0.9025;0.23985621
0.062269514443761526;0.9025;0.23912632
0.062269514443761526;0.9026;0.23855115
0.06265365703749232;0.9026;0.23257291
0.06265365703749232;0.9027;0.23209615
0.06273048555623847;0.9027;0.23157264
0.06273048555623847;0.9029;0.23105471
0.06276889981561155;0.9029;0.23032968
0.06276889981561155;0.9031;0.22941476
0.06280731407498463;0.9031;0.22935246
0.06280731407498463;0.9034;0.22913909
0.06292255685310387;0.9034;0.22817546
0.06292255685310387;0.9036;0.22804104
0.06299938537185003;0.9036;0.22760639
0.06299938537185003;0.9037;0.22748795
0.06303779963122311;0.9037;0.22745696
0.06303779963122311;0.9039;0.2266377
0.0632298709280885;0.9039;0.22528353
0.0632298709280885;0.904;0.22224098
0.06334511370620774;0.904;0.2217402
0.06334511370620774;0.9042;0.22124697
0.06346035648432698;0.9042;0.22007814
0.06346035648432698;0.9043;0.22005925
0.06353718500307313;0.9043;0.21970114
0.06353718500307313;0.9044;0.21960995
0.06372925629993853;0.9044;0.2190089
0.06372925629993853;0.9045;0.21825683
0.06376767055931162;0.9045;0.21794178
0.06376767055931162;0.9047;0.21688545
0.06384449907805778;0.9047;0.21596584
0.06384449907805778;0.9049;0.21481948
0.0639981561155501;0.9049;0.21421143
0.0639981561155501;0.9051;0.21401511
0.06403657037492318;0.9051;0.21393363
0.06403657037492318;0.9052;0.21392559
0.06415181315304241;0.9052;0.21348578
0.06415181315304241;0.9055;0.21335848
0.06430547019053473;0.9055;0.21237552
0.06430547019053473;0.9057;0.21190874
0.06449754148740013;0.9057;0.21066883
0.06449754148740013;0.9058;0.21065426
0.0645359557467732;0.9058;0.21065013
0.0645359557467732;0.9059;0.21030419
0.0647280270436386;0.9059;0.20957895
0.0647280270436386;0.906;0.20950478
0.06476644130301168;0.906;0.20904553
0.06476644130301168;0.9063;0.20884894
0.06480485556238476;0.9063;0.20883939
0.06480485556238476;0.9065;0.20821063
0.064920098340504;0.9065;0.20751518
0.064920098340504;0.9066;0.20732257
0.06503534111862323;0.9066;0.20668167
0.06503534111862323;0.9069;0.20608656
0.06518899815611555;0.9069;0.2045103
0.06518899815611555;0.907;0.20448819
0.06522741241548863;0.907;0.20396635
0.06522741241548863;0.9071;0.20378104
0.06541948371235402;0.9071;0.20323467
0.06541948371235402;0.9072;0.20320949
0.06557314074984634;0.9072;0.20115723
0.06557314074984634;0.9073;0.20082614
0.06568838352796558;0.9073;0.20062797
0.06568838352796558;0.9074;0.20061919
0.06572679778733866;0.9074;0.20049095
0.06572679778733866;0.9075;0.20033036
0.0658420405654579;0.9075;0.19947249
0.0658420405654579;0.9078;0.19809796
0.06599569760295021;0.9078;0.19694348
0.06599569760295021;0.9079;0.19693574
0.06614935464044253;0.9079;0.19582158
0.06614935464044253;0.9081;0.19554532
0.0661877688998156;0.9081;0.19548678
0.0661877688998156;0.9082;0.19512182
0.0664182544560541;0.9082;0.19336073
0.0664182544560541;0.9084;0.1930585
0.06645666871542717;0.9084;0.19287615
0.06645666871542717;0.9085;0.1925301
0.06661032575291949;0.9085;0.19212249
0.06661032575291949;0.9086;0.19211563
0.06668715427166565;0.9086;0.19158748
0.06668715427166565;0.9087;0.19151957
0.06672556853103873;0.9087;0.19101778
0.06672556853103873;0.9088;0.1905304
0.06699446834665028;0.9088;0.18844229
0.06699446834665028;0.9089;0.18837634
0.06710971112476952;0.9089;0.18711516
0.06710971112476952;0.909;0.1870575
0.0671481253841426;0.909;0.18696395
0.0671481253841426;0.9091;0.18654676
0.06722495390288875;0.9091;0.1859403
0.06722495390288875;0.9092;0.18553697
0.06730178242163491;0.9092;0.1828871
0.06730178242163491;0.9093;0.1827958
0.06749385371850031;0.9093;0.18180156
0.06749385371850031;0.9095;0.18123955
0.06764751075599262;0.9095;0.17925096
0.06764751075599262;0.9097;0.17916778
0.06772433927473878;0.9097;0.17897442
0.06772433927473878;0.9098;0.17891149
0.06776275353411186;0.9098;0.17881335
0.06776275353411186;0.9099;0.17819524
0.06783958205285802;0.9099;0.17765892
0.06783958205285802;0.91;0.17754905
0.0678779963122311;0.91;0.17754765
0.0678779963122311;0.9101;0.17741169
0.06791641057160418;0.9101;0.17730527
0.06791641057160418;0.9102;0.17710392
0.06795482483097726;0.9102;0.17685843
0.06795482483097726;0.9103;0.17683677
0.06810848186846957;0.9103;0.1761973
0.06810848186846957;0.9104;0.17551318
0.06814689612784265;0.9104;0.1755094
0.06814689612784265;0.9105;0.17524487
0.06818531038721573;0.9105;0.17514294
0.06818531038721573;0.9106;0.17504007
0.06830055316533497;0.9106;0.17400053
0.06830055316533497;0.9108;0.1736697
0.0684157959434542;0.9108;0.17255571
0.0684157959434542;0.9109;0.17254366
0.06845421020282728;0.9109;0.17234708
0.06845421020282728;0.9111;0.1707057
0.06853103872157344;0.9111;0.16998176
0.06853103872157344;0.9112;0.16978937
0.06876152427781193;0.9112;0.16857333
0.06876152427781193;0.9114;0.16776456
0.06906883835279656;0.9114;0.16569425
0.06906883835279656;0.9115;0.16513924
0.06914566687154272;0.9115;0.1648751
0.06914566687154272;0.9116;0.16478959
0.06922249539028888;0.9116;0.16450073
0.06922249539028888;0.9119;0.16372758
0.06929932390903504;0.9119;0.16293208
0.06929932390903504;0.9123;0.16223174
0.0693761524277812;0.9123;0.16186489
0.0693761524277812;0.9124;0.16146396
0.06941456668715427;0.9124;0.16135937
0.06941456668715427;0.9125;0.16109088
0.06945298094652735;0.9125;0.1610064
0.06945298094652735;0.9128;0.15915747
0.06968346650276583;0.9128;0.15875892
0.06968346650276583;0.9129;0.15875779
0.06976029502151199;0.9129;0.15813273
0.06976029502151199;0.913;0.15791222
0.0699139520590043;0.913;0.15747386
0.0699139520590043;0.9131;0.15741397
0.06995236631837738;0.9131;0.15718047
0.06995236631837738;0.9132;0.15698826
0.07006760909649662;0.9132;0.15639293
0.07006760909649662;0.9134;0.15580992
0.07045175169022741;0.9134;0.15292776
0.07045175169022741;0.9135;0.152427
0.07052858020897357;0.9135;0.15215363
0.07052858020897357;0.9138;0.15159479
0.07056699446834665;0.9138;0.1514436
0.07056699446834665;0.914;0.15114665
0.07060540872771973;0.914;0.1509628
0.07060540872771973;0.9141;0.15077879
0.0708358942839582;0.9141;0.14983827
0.0708358942839582;0.9142;0.14964236
0.07087430854333128;0.9142;0.14924026
0.07087430854333128;0.9143;0.14921844
0.07091272280270436;0.9143;0.1491729
0.07091272280270436;0.9144;0.14903054
0.07110479409956975;0.9144;0.14741765
0.07110479409956975;0.9146;0.14697632
0.07114320835894283;0.9146;0.14696398
0.07114320835894283;0.9147;0.14694269
0.07118162261831591;0.9147;0.14692634
0.07118162261831591;0.9149;0.14670293
0.07156576521204672;0.9149;0.14536169
0.07156576521204672;0.915;0.14507455
0.07168100799016595;0.915;0.14500399
0.07168100799016595;0.9151;0.1449294
0.07171942224953903;0.9151;0.14484555
0.07171942224953903;0.9152;0.14476074
0.07194990780577751;0.9152;0.14412199
0.07194990780577751;0.9153;0.14403324
0.07202673632452367;0.9153;0.14382869
0.07202673632452367;0.9154;0.14375995
0.0723340503995083;0.9154;0.14273037
0.0723340503995083;0.9155;0.14270775
0.07237246465888138;0.9155;0.14262815
0.07237246465888138;0.9157;0.14200492
0.07256453595574677;0.9157;0.14110541
0.07256453595574677;0.9159;0.14107253
0.07271819299323909;0.9159;0.14042579
0.07271819299323909;0.916;0.13975732
0.07279502151198525;0.916;0.13925897
0.07279502151198525;0.9161;0.13867526
0.07283343577135833;0.9161;0.13861802
0.07283343577135833;0.9162;0.13855147
0.0728718500307314;0.9162;0.13853727
0.0728718500307314;0.9164;0.13817611
0.07298709280885064;0.9164;0.13786383
0.07298709280885064;0.9165;0.13781263
0.07329440688383528;0.9165;0.13631019
0.07329440688383528;0.9167;0.13525851
0.07333282114320835;0.9167;0.13504012
0.07333282114320835;0.9168;0.13472249
0.07364013521819299;0.9168;0.13272725
0.07364013521819299;0.9169;0.13255258
0.07410110633066995;0.9169;0.13000946
0.07410110633066995;0.9171;0.12974077
0.07417793484941611;0.9171;0.12937942
0.07417793484941611;0.9172;0.12926467
0.07421634910878919;0.9172;0.12924916
0.07421634910878919;0.9173;0.12897256
0.07433159188690842;0.9173;0.12861107
0.07433159188690842;0.9174;0.12843752
0.07444683466502766;0.9174;0.12771694
0.07444683466502766;0.9178;0.12693465
0.07471573448063921;0.9178;0.1259497
0.07471573448063921;0.9179;0.12579213
0.07486939151813153;0.9179;0.12524845
0.07486939151813153;0.918;0.12503463
0.07490780577750461;0.918;0.12489993
0.07490780577750461;0.9182;0.1245807
0.07509987707437;0.9182;0.12359289
0.07509987707437;0.9183;0.123375244
0.07525353411186232;0.9183;0.12250387
0.07525353411186232;0.9186;0.12226121
0.07559926244622003;0.9186;0.12086937
0.07559926244622003;0.9187;0.12082281
0.07563767670559311;0.9187;0.12067221
0.07563767670559311;0.9188;0.120652296
0.07579133374308543;0.9188;0.11982282
0.07579133374308543;0.9189;0.11976347
0.07590657652120467;0.9189;0.11920811
0.07590657652120467;0.9193;0.118555084
0.0760218192993239;0.9193;0.11813253
0.0760218192993239;0.9194;0.11795776
0.07613706207744314;0.9194;0.116855666
0.07613706207744314;0.9195;0.11681475
0.07617547633681622;0.9195;0.11656935
0.07617547633681622;0.9196;0.11641687
0.0762138905961893;0.9196;0.11638583
0.0762138905961893;0.9197;0.11632724
0.07625230485556239;0.9197;0.11622153
0.07625230485556239;0.9198;0.11602298
0.07629071911493547;0.9198;0.115861796
0.07629071911493547;0.9199;0.115660414
0.07632913337430855;0.9199;0.11545352
0.07632913337430855;0.92;0.11535326
0.07648279041180087;0.92;0.11428128
0.07648279041180087;0.9201;0.11417812
0.07655961893054702;0.9201;0.113809794
0.07655961893054702;0.9205;0.11291699
0.07663644744929318;0.9205;0.11259187
0.07663644744929318;0.9206;0.112548955
0.07682851874615858;0.9206;0.11218593
0.07682851874615858;0.9207;0.11211657
0.07686693300553166;0.9207;0.111877635
0.07686693300553166;0.9208;0.11133984
0.07694376152427782;0.9208;0.11121602
0.07694376152427782;0.921;0.11072655
0.07740473263675476;0.921;0.10886633
0.07740473263675476;0.9211;0.108075075
0.07744314689612784;0.9211;0.10797958
0.07744314689612784;0.9214;0.10725476
0.07763521819299324;0.9214;0.10646086
0.07763521819299324;0.9215;0.1062361
0.07775046097111248;0.9215;0.10613134
0.07775046097111248;0.9217;0.10578072
0.07790411800860479;0.9217;0.10536446
0.07790411800860479;0.9218;0.10534332
0.07798094652735095;0.9218;0.1051398
0.07798094652735095;0.9219;0.10512024
0.07801936078672403;0.9219;0.10498543
0.07801936078672403;0.9222;0.10414303
0.07817301782421635;0.9222;0.10365505
0.07817301782421635;0.9225;0.103261456
0.07821143208358942;0.9225;0.10312421
0.07821143208358942;0.9227;0.10302116
0.07836508912108174;0.9227;0.102128364
0.07836508912108174;0.9228;0.10200974
0.07851874615857406;0.9228;0.10138472
0.07851874615857406;0.9229;0.10116544
0.07886447449293178;0.9229;0.099286124
0.07886447449293178;0.9231;0.098712385
0.07917178856791642;0.9231;0.09839179
0.07917178856791642;0.9232;0.098333865
0.07924861708666257;0.9232;0.098073795
0.07924861708666257;0.9234;0.09798226
0.07932544560540873;0.9234;0.09768407
0.07932544560540873;0.9235;0.09749392
0.07944068838352797;0.9235;0.09703421
0.07944068838352797;0.9237;0.09640432
0.0795559311616472;0.9237;0.096005924
0.0795559311616472;0.9239;0.095643915
0.07986324523663184;0.9239;0.09481195
0.07986324523663184;0.924;0.094809696
0.07990165949600492;0.924;0.09443624
0.07990165949600492;0.9241;0.094336264
0.08005531653349723;0.9241;0.09414131
0.08005531653349723;0.9245;0.09373977
0.08013214505224339;0.9245;0.09342048
0.08013214505224339;0.9246;0.09338618
0.0806699446834665;0.9246;0.091358356
0.0806699446834665;0.9247;0.09129726
0.08082360172095882;0.9247;0.08994008
0.08082360172095882;0.9248;0.0898919
0.08093884449907805;0.9248;0.08962191
0.08093884449907805;0.925;0.0891404
0.08097725875845113;0.925;0.08911714
0.08097725875845113;0.9251;0.08887663
0.08128457283343578;0.9251;0.087866515
0.08128457283343578;0.9252;0.08745657
0.08151505838967425;0.9252;0.08693659
0.08151505838967425;0.9253;0.08683439
0.08155347264904733;0.9253;0.08674194
0.08155347264904733;0.9254;0.086699754
0.08166871542716657;0.9254;0.08642413
0.08166871542716657;0.9256;0.086377785
0.08209127228027044;0.9256;0.08469239
0.08209127228027044;0.9257;0.08422187
0.08220651505838968;0.9257;0.08414414
0.08220651505838968;0.9258;0.084081106
0.08232175783650891;0.9258;0.08328367
0.08232175783650891;0.926;0.082824826
0.08274431468961278;0.926;0.08109777
0.08274431468961278;0.9262;0.08077259
0.08282114320835894;0.9262;0.080680735
0.08282114320835894;0.9264;0.08029373
0.08301321450522434;0.9264;0.07986772
0.08301321450522434;0.9265;0.079770565
0.08335894283958205;0.9265;0.079266615
0.08335894283958205;0.9266;0.079211645
0.08347418561770129;0.9266;0.07883098
0.08347418561770129;0.9269;0.078634284
0.08358942839582052;0.9269;0.0785414
0.08358942839582052;0.927;0.07849697
0.0836278426551936;0.927;0.0784593
0.0836278426551936;0.9272;0.07839469
0.08374308543331284;0.9272;0.07774701
0.08374308543331284;0.9273;0.07765532
0.08378149969268593;0.9273;0.077623025
0.08378149969268593;0.9274;0.077339575
0.0840119852489244;0.9274;0.07677669
0.0840119852489244;0.9275;0.07655817
0.08435771358328212;0.9275;0.07550743
0.08435771358328212;0.9276;0.075371
0.08451137062077443;0.9276;0.07520753
0.08451137062077443;0.928;0.07497585
0.08454978488014751;0.928;0.074863374
0.08454978488014751;0.9281;0.074849464
0.08458819913952059;0.9281;0.07448514
0.08458819913952059;0.9283;0.074352436
0.08474185617701291;0.9283;0.07372018
0.08474185617701291;0.9284;0.07362859
0.08485709895513215;0.9284;0.07352439
0.08485709895513215;0.9285;0.073469006
0.08497234173325138;0.9285;0.07345029
0.08497234173325138;0.9286;0.073384896
0.08516441303011678;0.9286;0.07285235
0.08516441303011678;0.9287;0.07284482
0.08527965580823602;0.9287;0.07268934
0.08527965580823602;0.9288;0.07266776
0.0853180700676091;0.9288;0.07262882
0.0853180700676091;0.9289;0.07247857
0.08535648432698217;0.9289;0.07235018
0.08535648432698217;0.9291;0.0722373
0.08539489858635525;0.9291;0.072183885
0.08539489858635525;0.9292;0.07216826
0.08551014136447449;0.9292;0.07198782
0.08551014136447449;0.9293;0.07189152
0.0856637984019668;0.9293;0.071694046
0.0856637984019668;0.9294;0.07167435
0.08577904118008604;0.9294;0.071439326
0.08577904118008604;0.9295;0.07134126
0.08612476951444376;0.9295;0.070532046
0.08612476951444376;0.9296;0.07050032
0.08616318377381683;0.9296;0.07041024
0.08616318377381683;0.9297;0.070297316
0.0866241548862938;0.9297;0.069227904
0.0866241548862938;0.9298;0.06921225
0.08696988322065151;0.9298;0.06857711
0.08696988322065151;0.9299;0.06852079
0.08700829748002459;0.9299;0.06846319
0.08700829748002459;0.9301;0.06838021
0.08704671173939767;0.9301;0.0683502
0.08704671173939767;0.9302;0.06824519
0.08723878303626306;0.9302;0.06753834
0.08723878303626306;0.9303;0.06689844
0.08746926859250154;0.9303;0.066532955
0.08746926859250154;0.9304;0.066443704
0.08766133988936693;0.9304;0.066091835
0.08766133988936693;0.9305;0.0660849
0.08781499692685925;0.9305;0.06590399
0.08781499692685925;0.9306;0.06588067
0.08785341118623233;0.9306;0.06587638
0.08785341118623233;0.9307;0.06575893
0.08823755377996312;0.9307;0.06486317
0.08823755377996312;0.9308;0.06482123
0.0882759680393362;0.9308;0.06478857
0.0882759680393362;0.9309;0.06477571
0.08831438229870928;0.9309;0.064705946
0.08831438229870928;0.931;0.06447365
0.08889059618930548;0.931;0.06318119
0.08889059618930548;0.9312;0.06305481
0.08912108174554395;0.9312;0.06250504
0.08912108174554395;0.9313;0.062421437
0.08931315304240935;0.9313;0.062094074
0.08931315304240935;0.9316;0.061976712
0.08950522433927474;0.9316;0.061736215
0.08950522433927474;0.9319;0.06137404
0.0897741241548863;0.9319;0.06051808
0.0897741241548863;0.932;0.060409926
0.09004302397049785;0.932;0.05993416
0.09004302397049785;0.9321;0.059930213
0.090119852489244;0.9321;0.059671666
0.090119852489244;0.9322;0.05964978
0.09023509526736324;0.9322;0.05929328
0.09023509526736324;0.9323;0.059223372
0.09027350952673632;0.9323;0.0591214
0.09027350952673632;0.9324;0.05910523
0.09046558082360172;0.9324;0.058781475
0.09046558082360172;0.9325;0.05874635
0.0910417947141979;0.9325;0.057583496
0.0910417947141979;0.9326;0.057495404
0.0912338660110633;0.9326;0.057337612
0.0912338660110633;0.9327;0.057275288
0.09146435156730179;0.9327;0.056815855
0.09146435156730179;0.9328;0.05674039
0.09165642286416718;0.9328;0.056237955
0.09165642286416718;0.9329;0.056154396
0.09219422249539029;0.9329;0.054600023
0.09219422249539029;0.933;0.05454314
0.09261677934849416;0.933;0.053508993
0.09261677934849416;0.9331;0.05347539
0.09292409342347879;0.9331;0.053026058
0.09292409342347879;0.9332;0.05299794
0.09307775046097111;0.9332;0.052615847
0.09307775046097111;0.9333;0.05259947
0.09315457897971727;0.9333;0.052566163
0.09315457897971727;0.9334;0.052267622
0.09323140749846343;0.9334;0.052197263
0.09323140749846343;0.9335;0.052176815
0.09369237861094037;0.9335;0.051373754
0.09369237861094037;0.9336;0.051354714
0.09399969268592502;0.9336;0.050489794
0.09399969268592502;0.9337;0.05047697
0.0940381069452981;0.9337;0.050452217
0.0940381069452981;0.9338;0.050200153
0.09407652120467118;0.9338;0.050162487
0.09407652120467118;0.9339;0.050111838
0.09449907805777505;0.9339;0.04940069
0.09449907805777505;0.934;0.04939007
0.09461432083589429;0.934;0.049182583
0.09461432083589429;0.9341;0.049154226
0.094960049170252;0.9341;0.04842391
0.094960049170252;0.9342;0.04832881
0.0951521204671174;0.9342;0.047859546
0.0951521204671174;0.9343;0.047762062
0.09522894898586355;0.9343;0.047341652
0.09522894898586355;0.9344;0.047131285
0.09530577750460971;0.9344;0.046962164
0.09530577750460971;0.9345;0.046911154
0.09572833435771358;0.9345;0.046057437
0.09572833435771358;0.9349;0.045840118
0.09584357713583282;0.9349;0.04569485
0.09584357713583282;0.935;0.04567652
0.0958819913952059;0.935;0.045495365
0.0958819913952059;0.9353;0.045190156
0.09653503380454825;0.9353;0.043908756
0.09653503380454825;0.9354;0.04389086
0.09657344806392133;0.9354;0.043880478
0.09657344806392133;0.9355;0.043801855
0.09665027658266749;0.9355;0.043719713
0.09665027658266749;0.9356;0.0436187
0.09676551936078673;0.9356;0.043563295
0.09676551936078673;0.9357;0.043478645
0.09680393362015981;0.9357;0.04340291
0.09680393362015981;0.9358;0.043395802
0.09722649047326368;0.9358;0.04275371
0.09722649047326368;0.9359;0.042699896
0.09745697602950215;0.9359;0.04219953
0.09745697602950215;0.936;0.042153247
0.09753380454824831;0.936;0.042023323
0.09753380454824831;0.9361;0.041970182
0.09764904732636755;0.9361;0.04181609
0.09764904732636755;0.9362;0.04173651
0.0979179471419791;0.9362;0.041239858
0.0979179471419791;0.9363;0.04123354
0.09795636140135218;0.9363;0.041208617
0.09795636140135218;0.9365;0.040968392
0.0981100184388445;0.9365;0.040850654
0.0981100184388445;0.9366;0.04077298
0.09818684695759065;0.9366;0.040687155
0.09818684695759065;0.9368;0.040653277
0.09857098955132144;0.9368;0.040141303
0.09857098955132144;0.9369;0.040126733
0.09930086047940996;0.9369;0.038735725
0.09930086047940996;0.9371;0.03868233
0.0996081745543946;0.9371;0.038251422
0.0996081745543946;0.9372;0.038231052
0.09964658881376767;0.9372;0.038218874
0.09964658881376767;0.9373;0.038199857
0.0999539028887523;0.9373;0.03784966
0.0999539028887523;0.9374;0.03782677
0.10006914566687154;0.9374;0.037752386
0.10006914566687154;0.9375;0.037702974
0.10010755992624462;0.9375;0.037570134
0.10010755992624462;0.9376;0.03756418
0.1001459741856177;0.9376;0.037552606
0.1001459741856177;0.9377;0.037520003
0.10060694529809465;0.9377;0.03628473
0.10060694529809465;0.9378;0.036260813
0.10079901659496004;0.9378;0.035954215
0.10079901659496004;0.9379;0.035944857
0.10133681622618317;0.9379;0.03544338
0.10133681622618317;0.938;0.035398472
0.10152888752304856;0.938;0.035091385
0.10152888752304856;0.9381;0.035039466
0.1021819299323909;0.9381;0.03431949
0.1021819299323909;0.9382;0.03431381
0.10229717271051014;0.9382;0.03408339
0.10229717271051014;0.9383;0.03405499
0.10252765826674862;0.9383;0.033826284
0.10252765826674862;0.9384;0.033615224
0.1040642286416718;0.9384;0.03171103
0.1040642286416718;0.9385;0.031619128
0.10444837123540258;0.9385;0.031274386
0.10444837123540258;0.9386;0.03125836
0.10448678549477566;0.9386;0.031255234
0.10448678549477566;0.9387;0.031233812
0.10467885679164106;0.9387;0.031094402
0.10467885679164106;0.9388;0.031091364
0.10475568531038722;0.9388;0.030861864
0.10475568531038722;0.939;0.030666946
0.10502458512599877;0.939;0.030467201
0.10502458512599877;0.9391;0.030463152
0.10513982790411801;0.9391;0.03031274
0.10513982790411801;0.9392;0.030283265
0.10594652735095267;0.9392;0.029522037
0.10594652735095267;0.9393;0.029521707
0.10644591272280271;0.9393;0.029079277
0.10644591272280271;0.9394;0.029077122
0.10656115550092195;0.9394;0.02902502
0.10656115550092195;0.9395;0.028983554
0.1066379840196681;0.9395;0.028921738
0.1066379840196681;0.9396;0.02883762
0.10675322679778734;0.9396;0.02859894
0.10675322679778734;0.9397;0.028571457
0.10686846957590658;0.9397;0.028240161
0.10686846957590658;0.9398;0.028220149
0.10706054087277198;0.9398;0.027969254
0.10706054087277198;0.9399;0.02794105
0.10709895513214505;0.9399;0.027890978
0.10709895513214505;0.94;0.027811132
0.10713736939151813;0.94;0.027794976
0.10713736939151813;0.9401;0.027756894
0.10748309772587585;0.9401;0.0274484
0.10748309772587585;0.9402;0.027421664
0.10767516902274124;0.9402;0.027232246
0.10767516902274124;0.9403;0.027222073
0.10771358328211432;0.9403;0.027063174
0.10771358328211432;0.9404;0.027001893
0.10798248309772587;0.9404;0.026707157
0.10798248309772587;0.9406;0.026654828
0.10825138291333743;0.9406;0.026252288
0.10825138291333743;0.9408;0.02620326
0.1082897971727105;0.9408;0.026170354
0.1082897971727105;0.9409;0.026146876
0.10840503995082974;0.9409;0.026056448
0.10840503995082974;0.941;0.025977679
0.10855869698832206;0.941;0.02576477
0.10855869698832206;0.9411;0.025755093
0.10909649661954518;0.9411;0.025400463
0.10909649661954518;0.9412;0.025381502
0.10917332513829134;0.9412;0.025271075
0.10917332513829134;0.9413;0.025266254
0.1092501536570375;0.9413;0.025207428
0.1092501536570375;0.9414;0.025050323
0.10928856791641058;0.9414;0.025036333
0.10928856791641058;0.9415;0.025033822
0.10940381069452981;0.9415;0.0249506
0.10940381069452981;0.9418;0.024808377
0.10955746773202213;0.9418;0.024697585
0.10955746773202213;0.9419;0.024643688
0.10963429625076829;0.9419;0.02453565
0.10963429625076829;0.942;0.024521252
0.10990319606637984;0.942;0.02423083
0.10990319606637984;0.9421;0.024221191
0.1101720958819914;0.9421;0.02403889
0.1101720958819914;0.9422;0.023999235
0.11028733866011063;0.9422;0.023985999
0.11028733866011063;0.9423;0.023978587
0.11067148125384142;0.9423;0.023667062
0.11067148125384142;0.9424;0.023645194
0.11082513829133374;0.9424;0.023550538
0.11082513829133374;0.9425;0.023513287
0.11109403810694529;0.9425;0.023220476
0.11109403810694529;0.9426;0.023166668
0.11132452366318378;0.9426;0.023097832
0.11132452366318378;0.9428;0.023067662
0.1114781807006761;0.9428;0.02295818
0.1114781807006761;0.9429;0.02290224
0.11167025199754149;0.9429;0.022873906
0.11167025199754149;0.943;0.02287377
0.11182390903503381;0.943;0.022823958
0.11182390903503381;0.9431;0.022821605
0.11193915181315305;0.9431;0.022799814
0.11193915181315305;0.9432;0.02276319
0.11240012292563;0.9432;0.022473082
0.11240012292563;0.9433;0.022462595
0.11243853718500307;0.9433;0.02244188
0.11243853718500307;0.9434;0.022439225
0.1127458512599877;0.9434;0.022319611
0.1127458512599877;0.9435;0.022316612
0.11286109403810694;0.9435;0.022168986
0.11286109403810694;0.9436;0.022160662
0.11305316533497234;0.9436;0.02198107
0.11305316533497234;0.9437;0.021960314
0.1131299938537185;0.9437;0.021870362
0.1131299938537185;0.9439;0.021794034
0.11409035033804549;0.9439;0.021220438
0.11409035033804549;0.944;0.021212034
0.1146281499692686;0.944;0.020721171
0.1146281499692686;0.9441;0.020704597
0.11470497848801475;0.9441;0.020651562
0.11470497848801475;0.9442;0.020639379
0.11528119237861094;0.9442;0.02034178
0.11528119237861094;0.9443;0.020317618
0.11555009219422249;0.9443;0.02018055
0.11555009219422249;0.9444;0.020173132
0.11604947756607252;0.9444;0.019763574
0.11604947756607252;0.9445;0.019719297
0.11639520590043025;0.9445;0.019549608
0.11639520590043025;0.9446;0.01954689
0.1164720344191764;0.9446;0.01952644
0.1164720344191764;0.9447;0.019522632
0.11693300553165335;0.9447;0.019158885
0.11693300553165335;0.9448;0.019149685
0.11704824830977259;0.9448;0.019073647
0.11704824830977259;0.945;0.019039333
0.11770129071911493;0.945;0.01865512
0.11770129071911493;0.9452;0.018630922
0.11781653349723417;0.9452;0.018568993
0.11781653349723417;0.9453;0.018505152
0.11789336201598033;0.9453;0.018471401
0.11789336201598033;0.9456;0.018397713
0.11797019053472649;0.9456;0.018317813
0.11797019053472649;0.9457;0.018269759
0.11808543331284573;0.9457;0.018153958
0.11808543331284573;0.9458;0.018139042
0.11870006146281499;0.9458;0.01780674
0.11870006146281499;0.9459;0.017738972
0.11977566072526122;0.9459;0.017253665
0.11977566072526122;0.946;0.017208187
0.11985248924400738;0.946;0.017118193
0.11985248924400738;0.9461;0.017111814
0.12042870313460356;0.9461;0.016892893
0.12042870313460356;0.9462;0.016886596
0.12123540258143822;0.9462;0.016558515
0.12123540258143822;0.9463;0.016556801
0.1213122311001844;0.9463;0.016546706
0.1213122311001844;0.9464;0.016461944
0.1216579594345421;0.9464;0.016249007
0.1216579594345421;0.9465;0.016232178
0.12173478795328826;0.9465;0.016120676
0.12173478795328826;0.9466;0.016104223
0.1218500307314075;0.9466;0.016086705
0.1218500307314075;0.9467;0.016073905
0.12200368776889982;0.9467;0.016043212
0.12200368776889982;0.9468;0.015968103
0.12342501536570374;0.9468;0.015371241
0.12342501536570374;0.9469;0.015356504
0.12384757221880763;0.9469;0.01520067
0.12384757221880763;0.947;0.015176283
0.12392440073755379;0.947;0.015163478
0.12392440073755379;0.9471;0.015149433
0.12438537185003073;0.9471;0.014963425
0.12438537185003073;0.9472;0.01494038
0.12469268592501537;0.9472;0.014828249
0.12469268592501537;0.9473;0.014818293
0.12542255685310388;0.9473;0.0145202
0.12542255685310388;0.9474;0.014515893
0.12576828518746158;0.9474;0.014372745
0.12576828518746158;0.9475;0.014366442
0.12584511370620774;0.9475;0.0143244
0.12584511370620774;0.9476;0.014318933
0.12588352796558083;0.9476;0.014310868
0.12588352796558083;0.9477;0.014301458
0.1261140135218193;0.9477;0.014228008
0.1261140135218193;0.9478;0.014203379
0.12619084204056547;0.9478;0.0141945155
0.12619084204056547;0.9479;0.014179766
0.1268822987092809;0.9479;0.013936838
0.1268822987092809;0.948;0.013926064
0.127420098340504;0.948;0.013765734
0.127420098340504;0.9481;0.013752827
0.12857252612169637;0.9481;0.01330935
0.12857252612169637;0.9482;0.013251758
0.12895666871542716;0.9482;0.013070385
0.12895666871542716;0.9483;0.01305744
0.12937922556853104;0.9483;0.012935278
0.12937922556853104;0.9484;0.012931176
0.1300322679778734;0.9484;0.012710752
0.1300322679778734;0.9485;0.012704436
0.1307621389059619;0.9485;0.012384921
0.1307621389059619;0.9487;0.012357996
0.13110786724031961;0.9487;0.012226696
0.13110786724031961;0.9488;0.0122164525
0.13164566687154272;0.9488;0.012010627
0.13164566687154272;0.949;0.011993896
0.1318377381684081;0.949;0.011944619
0.1318377381684081;0.9491;0.011887483
0.13191456668715426;0.9491;0.011881803
0.13191456668715426;0.9492;0.011878544
0.13233712354025814;0.9492;0.011700184
0.13233712354025814;0.9493;0.011685949
0.13249078057775046;0.9493;0.011644045
0.13249078057775046;0.9494;0.011632224
0.13306699446834666;0.9494;0.011516906
0.13306699446834666;0.9495;0.011509687
0.13329748002458514;0.9495;0.011457812
0.13329748002458514;0.9496;0.01144728
0.13383527965580824;0.9496;0.011250564
0.13383527965580824;0.9497;0.011226805
0.13517977873386602;0.9497;0.0107597895
0.13517977873386602;0.9498;0.010756788
0.136140135218193;0.9498;0.010526559
0.136140135218193;0.9499;0.010483318
0.13637062077443146;0.9499;0.010403493
0.13637062077443146;0.95;0.010402259
0.13771511985248924;0.95;0.0098976055
0.13771511985248924;0.9501;0.009896793
0.13790719114935465;0.9501;0.009830795
0.13790719114935465;0.9502;0.009825696
0.13794560540872772;0.9502;0.009820669
0.13794560540872772;0.9503;0.009818247
0.13844499078057776;0.9503;0.009716753
0.13844499078057776;0.9504;0.00970291
0.13852181929932392;0.9504;0.0096738525
0.13852181929932392;0.9505;0.009666876
0.13856023355869698;0.9505;0.0096607525
0.13856023355869698;0.9507;0.0096530095
0.1387523048555624;0.9507;0.0095886905
0.1387523048555624;0.9508;0.009585446
0.1396358328211432;0.9508;0.009381507
0.1396358328211432;0.9509;0.009371307
0.1396742470805163;0.9509;0.009361541
0.1396742470805163;0.951;0.0093489
0.13994314689612783;0.951;0.009299976
0.13994314689612783;0.9511;0.00927362
0.14009680393362017;0.9511;0.009235189
0.14009680393362017;0.9512;0.009231638
0.1409419176398279;0.9512;0.009020941
0.1409419176398279;0.9513;0.009015944
0.1413260602335587;0.9513;0.008892741
0.1413260602335587;0.9514;0.0088773975
0.14228641671788567;0.9514;0.008657053
0.14228641671788567;0.9515;0.008653556
0.14247848801475108;0.9515;0.008614256
0.14247848801475108;0.9516;0.008596154
0.14332360172095882;0.9516;0.008437443
0.14332360172095882;0.9517;0.008418103
0.14340043023970497;0.9517;0.008383415
0.14340043023970497;0.9518;0.008339919
0.1442839582052858;0.9518;0.008110436
0.1442839582052858;0.9519;0.008105491
0.14459127228027044;0.9519;0.008030179
0.14459127228027044;0.952;0.008017861
0.14528272894898586;0.952;0.007858706
0.14528272894898586;0.9522;0.007847735
0.14566687154271665;0.9522;0.0077608735
0.14566687154271665;0.9523;0.0077401297
0.1461278426551936;0.9523;0.007645893
0.1461278426551936;0.9524;0.0076432186
0.14728027043638597;0.9524;0.0073764496
0.14728027043638597;0.9525;0.007375895
0.14774124154886295;0.9525;0.0073054163
0.14774124154886295;0.9526;0.0073002996
0.14797172710510142;0.9526;0.007252674
0.14797172710510142;0.9527;0.0072499313
0.14839428395820528;0.9527;0.0071701207
0.14839428395820528;0.9528;0.007169474
0.1485863552550707;0.9528;0.00714363
0.1485863552550707;0.9529;0.007141071
0.14931622618315918;0.9529;0.0069811237
0.14931622618315918;0.953;0.0069804853
0.14939305470190534;0.953;0.0069754827
0.14939305470190534;0.9531;0.0069720144
0.1496619545175169;0.9531;0.006909129
0.1496619545175169;0.9532;0.0068976246
0.14970036877688997;0.9532;0.0068931673
0.14970036877688997;0.9533;0.006877209
0.15000768285187463;0.9533;0.006798633
0.15000768285187463;0.9534;0.0067867623
0.15012292562999385;0.9534;0.006762469
0.15012292562999385;0.9535;0.006755191
0.15066072526121696;0.9535;0.0066643017
0.15066072526121696;0.9536;0.00666277
0.15073755377996312;0.9536;0.006645404
0.15073755377996312;0.9537;0.0066439207
0.15231253841425937;0.9537;0.006355981
0.15231253841425937;0.9538;0.0063376734
0.1524277811923786;0.9538;0.006326778
0.1524277811923786;0.9539;0.006325849
0.1531576521204671;0.9539;0.006235252
0.1531576521204671;0.9541;0.006212691
0.15361862323294406;0.9541;0.006147131
0.15361862323294406;0.9542;0.006145987
0.15427166564228642;0.9542;0.006030747
0.15427166564228642;0.9543;0.00602821
0.15477105101413643;0.9543;0.0059718825
0.15477105101413643;0.9544;0.0059692278
0.15500153657037494;0.9544;0.005931374
0.15500153657037494;0.9545;0.005926276
0.15534726490473263;0.9545;0.0058660693
0.15534726490473263;0.9546;0.005863782
0.15546250768285189;0.9546;0.0058502117
0.15546250768285189;0.9547;0.005830815
0.15611555009219422;0.9547;0.0057223365
0.15611555009219422;0.9548;0.0057205344
0.15630762138905963;0.9548;0.0056706853
0.15630762138905963;0.9549;0.0056650983
0.15811309157959436;0.9549;0.005456145
0.15811309157959436;0.955;0.005454072
0.15826674861708667;0.955;0.005443022
0.15826674861708667;0.9551;0.005442789
0.1585356484326982;0.9551;0.0054099895
0.1585356484326982;0.9552;0.005397617
0.15926551936078673;0.9552;0.005320758
0.15926551936078673;0.9553;0.005312501
0.15941917639827904;0.9553;0.005295298
0.15941917639827904;0.9554;0.005274463
0.15961124769514443;0.9554;0.0052528083
0.15961124769514443;0.9555;0.0052495357
0.16214658881376767;0.9555;0.0049610944
0.16214658881376767;0.9556;0.0049596494
0.16222341733251383;0.9556;0.0049560033
0.16222341733251383;0.9558;0.004940642
0.16326060233558698;0.9558;0.004822896
0.16326060233558698;0.9559;0.0048087924
0.163759987707437;0.9559;0.0047551473
0.163759987707437;0.956;0.004749452
0.1643362015980332;0.956;0.004692325
0.1643362015980332;0.9561;0.0046868855
0.16498924400737552;0.9561;0.0045989137
0.16498924400737552;0.9562;0.0045938226
0.16502765826674862;0.9562;0.0045917975
0.16502765826674862;0.9564;0.0045776214
0.16518131530424093;0.9564;0.0045515834
0.16518131530424093;0.9565;0.004550747
0.16587277197295636;0.9565;0.0044618337
0.16587277197295636;0.9566;0.00445533
0.16683312845728335;0.9566;0.0043974025
0.16683312845728335;0.9567;0.004395687
0.1668715427166564;0.9567;0.0043951883
0.1668715427166564;0.9568;0.0043907743
0.1678703134603565;0.9568;0.00426079
0.1678703134603565;0.9569;0.0042600743
0.16871542716656424;0.9569;0.0041861874
0.16871542716656424;0.957;0.00418144
0.16940688383527966;0.957;0.004126781
0.16940688383527966;0.9571;0.004122938
0.17048248309772587;0.9571;0.0040454157
0.17048248309772587;0.9572;0.0040428247
0.17090503995082976;0.9572;0.0039993287
0.17090503995082976;0.9573;0.0039977394
0.17128918254456055;0.9573;0.00397494
0.17128918254456055;0.9574;0.0039653294
0.1722495390288875;0.9574;0.0038945451
0.1722495390288875;0.9575;0.0038878636
0.17355562384757223;0.9575;0.0037865413
0.17355562384757223;0.9576;0.0037738218
0.17436232329440687;0.9576;0.0036816532
0.17436232329440687;0.9577;0.0036772585
0.17678242163491087;0.9577;0.0035100481
0.17678242163491087;0.9578;0.0035077573
0.17693607867240319;0.9578;0.0034955037
0.17693607867240319;0.9579;0.0034925449
0.17851106330669944;0.9579;0.003384743
0.17851106330669944;0.958;0.0033836674
0.17874154886293792;0.958;0.0033503496
0.17874154886293792;0.9581;0.0033476723
0.17904886293792255;0.9581;0.0033261399
0.17904886293792255;0.9582;0.0033206225
0.17920251997541486;0.9582;0.0033072568
0.17920251997541486;0.9583;0.0033071355
0.17974031960663797;0.9583;0.0032768701
0.17974031960663797;0.9584;0.003275726
0.17985556238475722;0.9584;0.0032650665
0.17985556238475722;0.9585;0.0032612474
0.18146896127842654;0.9585;0.0031421003
0.18146896127842654;0.9586;0.0031420004
0.18231407498463428;0.9586;0.0030795801
0.18231407498463428;0.9587;0.003079312
0.1824677320221266;0.9587;0.0030688501
0.1824677320221266;0.9588;0.0030682452
0.1825061462814997;0.9588;0.0030681584
0.1825061462814997;0.959;0.0030647388
0.18281346035648433;0.959;0.0030364986
0.18281346035648433;0.9591;0.0030353596
0.1834280885064536;0.9591;0.0029707218
0.1834280885064536;0.9592;0.0029704971
0.18369698832206516;0.9592;0.002942824
0.18369698832206516;0.9593;0.0029412052
0.18458051628764596;0.9593;0.0028928295
0.18458051628764596;0.9594;0.0028887216
0.18461893054701906;0.9594;0.0028873172
0.18461893054701906;0.9595;0.0028838739
0.185079901659496;0.9595;0.0028572935
0.185079901659496;0.9596;0.0028555419
0.1855024585125999;0.9596;0.0028273603
0.1855024585125999;0.9597;0.0028260252
0.1871158574062692;0.9597;0.0027317505
0.1871158574062692;0.9598;0.002730748
0.18773048555623847;0.9598;0.0026954205
0.18773048555623847;0.9599;0.0026929318
0.18796097111247695;0.9599;0.0026826835
0.18796097111247695;0.96;0.0026806102
0.18811462814996927;0.96;0.0026630238
0.18811462814996927;0.9601;0.0026623346
0.1884219422249539;0.9601;0.0026457645
0.1884219422249539;0.9602;0.0026424753
0.1888060848186847;0.9602;0.0026220346
0.1888060848186847;0.9603;0.0026209205
0.18915181315304241;0.9603;0.0026095032
0.18915181315304241;0.9604;0.0026086601
0.18968961278426552;0.9604;0.0025760129
0.18968961278426552;0.9605;0.0025716939
0.1909956976029502;0.9605;0.0024999778
0.1909956976029502;0.9606;0.0024936467
0.19111094038106946;0.9606;0.0024792375
0.19111094038106946;0.9607;0.0024789348
0.19218653964351567;0.9607;0.0024224662
0.19218653964351567;0.9608;0.0024207
0.19356945298094652;0.9608;0.0023612927
0.19356945298094652;0.9609;0.0023608815
0.19372311001843884;0.9609;0.0023575574
0.19372311001843884;0.961;0.002354216
0.194760295021512;0.961;0.0023020876
0.194760295021512;0.9612;0.0022986426
0.19518285187461587;0.9612;0.0022812583
0.19518285187461587;0.9613;0.0022794222
0.19610479409956977;0.9613;0.0022511105
0.19610479409956977;0.9614;0.0022493212
0.19618162261831593;0.9614;0.002233326
0.19618162261831593;0.9615;0.0022285308
0.19718039336201598;0.9615;0.0021849566
0.19718039336201598;0.9616;0.0021844055
0.19779502151198525;0.9616;0.0021593382
0.19779502151198525;0.9617;0.0021588805
0.20071450522433928;0.9617;0.00205257
0.20071450522433928;0.9618;0.002050754
0.20225107559926245;0.9618;0.0019983533
0.20225107559926245;0.9619;0.001998092
0.20336508912108175;0.9619;0.0019626808
0.20336508912108175;0.962;0.001961448
0.20555470190534728;0.962;0.0018669249
0.20555470190534728;0.9621;0.0018657425
0.20820528580208975;0.9621;0.0017741944
0.20820528580208975;0.9622;0.001771944
0.208819913952059;0.9622;0.0017460244
0.208819913952059;0.9623;0.001745648
0.2107022126613399;0.9623;0.0016754058
0.2107022126613399;0.9624;0.0016735065
0.21074062692071296;0.9624;0.0016733432
0.21074062692071296;0.9625;0.0016729687
0.21135525507068223;0.9625;0.0016622567
0.21135525507068223;0.9627;0.0016613903
0.2121619545175169;0.9627;0.0016338237
0.2121619545175169;0.9628;0.0016314983
0.2125460971112477;0.9628;0.0016199143
0.2125460971112477;0.9629;0.0016189073
0.21504302397049785;0.9629;0.0015490144
0.21504302397049785;0.963;0.0015464948
0.21619545175169022;0.963;0.0015181924
0.21619545175169022;0.9631;0.0015169841
0.2171558082360172;0.9631;0.0014921615
0.2171558082360172;0.9632;0.0014915437
0.21934542102028273;0.9632;0.0014452558
0.21934542102028273;0.9633;0.001444059
0.21984480639213275;0.9633;0.0014310483
0.21984480639213275;0.9634;0.0014251173
0.2216118623232944;0.9634;0.0013878549
0.2216118623232944;0.9635;0.0013876546
0.22314843269821757;0.9635;0.001354435
0.22314843269821757;0.9636;0.0013537332
0.2253380454824831;0.9636;0.0013059655
0.2253380454824831;0.9637;0.0013054612
0.22545328826060235;0.9637;0.0013016916
0.22545328826060235;0.9638;0.0013009362
0.22656730178242163;0.9638;0.0012776082
0.22656730178242163;0.9639;0.0012766554
0.22917947141979103;0.9639;0.0012268034
0.22917947141979103;0.964;0.0012267992
0.22971727105101414;0.964;0.0012147994
0.22971727105101414;0.9641;0.0012146267
0.23044714197910265;0.9641;0.0012031336
0.23044714197910265;0.9642;0.0012023752
0.23060079901659497;0.9642;0.001199178
0.23060079901659497;0.9643;0.0011953377
0.23079287031346035;0.9643;0.0011936509
0.23079287031346035;0.9644;0.0011936028
0.23121542716656424;0.9644;0.0011875047
0.23121542716656424;0.9645;0.0011869427
0.23202212661339888;0.9645;0.0011731096
0.23202212661339888;0.9646;0.0011729737
0.23252151198524892;0.9646;0.0011632834
0.23252151198524892;0.9648;0.0011600269
0.23290565457897972;0.9648;0.0011529406
0.23290565457897972;0.9649;0.0011527326
0.23325138291333744;0.9649;0.001144979
0.23325138291333744;0.965;0.0011413324
0.23655500921942224;0.965;0.0010765612
0.23655500921942224;0.9651;0.0010765425
0.23928242163491087;0.9651;0.0010342938
0.23928242163491087;0.9652;0.0010340149
0.2425860479409957;0.9652;0.0009784821
0.2425860479409957;0.9653;0.0009771734
0.2433159188690842;0.9653;0.0009703519
0.2433159188690842;0.9654;0.000970239
0.24454517516902274;0.9654;0.0009565686
0.24454517516902274;0.9655;0.0009532749
0.2473878303626306;0.9655;0.0009076738
0.2473878303626306;0.9656;0.00090734806
0.2494622003687769;0.9656;0.0008817974
0.2494622003687769;0.9657;0.00088135985
0.25303472649047326;0.9657;0.00083611504
0.25303472649047326;0.9658;0.00083578477
0.2558389674247081;0.9658;0.0008056648
0.2558389674247081;0.9659;0.00080553285
0.25587738168408114;0.9659;0.0008049391
0.25587738168408114;0.966;0.0008047517
0.2563383527965581;0.966;0.0008017152
0.2563383527965581;0.9661;0.0008013995
0.2568377381684081;0.9661;0.0007935224
0.2568377381684081;0.9662;0.0007929953
0.25768285187461587;0.9662;0.00078333024
0.25768285187461587;0.9663;0.00078322174
0.2585663798401967;0.9663;0.00077448064
0.2585663798401967;0.9664;0.0007744585
0.25898893669330053;0.9664;0.0007711722
0.25898893669330053;0.9665;0.0007708924
0.26309926244622006;0.9665;0.00072996924
0.26309926244622006;0.9666;0.00072969514
0.26621081745543945;0.9666;0.00069827307
0.26621081745543945;0.9667;0.0006974484
0.2692839582052858;0.9667;0.0006687363
0.2692839582052858;0.9668;0.00066861854
0.2697449293177627;0.9668;0.00066249917
0.2697449293177627;0.9669;0.0006624878
0.2700906576521205;0.9669;0.00066087703
0.2700906576521205;0.967;0.0006606233
0.2751613398893669;0.967;0.00061771367
0.2751613398893669;0.9671;0.00061756256
0.2765826674861709;0.9671;0.0006018174
0.2765826674861709;0.9672;0.0006011854
0.2839966195451752;0.9672;0.00054222497
0.2839966195451752;0.9673;0.000542108
0.28503380454824834;0.9673;0.00053514796
0.28503380454824834;0.9674;0.00053510274
0.2881837738168408;0.9674;0.0005111286
0.2881837738168408;0.9675;0.0005108859
0.28872157344806393;0.9675;0.0005070744
0.28872157344806393;0.9676;0.00050706556
0.28937461585740626;0.9676;0.0005032763
0.28937461585740626;0.9677;0.00050327234
0.28956668715427164;0.9677;0.000501991
0.28956668715427164;0.9678;0.0005017809
0.29094960049170254;0.9678;0.00049176905
0.29094960049170254;0.9679;0.0004915178
0.2914105716041795;0.9679;0.00048782653
0.2914105716041795;0.968;0.00048781757
0.29336969883220654;0.968;0.00047836517
0.29336969883220654;0.9681;0.0004783533
0.29494468346650277;0.9681;0.00046921326
0.29494468346650277;0.9682;0.00046889597
0.2961739397664413;0.9682;0.00046230556
0.2961739397664413;0.9683;0.00046216193
0.2980562384757222;0.9683;0.00045075893
0.2980562384757222;0.9684;0.00045009216
0.29813306699446834;0.9684;0.00044958506
0.29813306699446834;0.9685;0.00044945988
0.30185925015365705;0.9685;0.0004275561
0.30185925015365705;0.9686;0.00042747764
0.3027427781192379;0.9686;0.00042336495
0.3027427781192379;0.9687;0.00042314973
0.3074677320221266;0.9687;0.0003989972
0.3074677320221266;0.9688;0.0003989551
0.30754456054087276;0.9688;0.0003986551
0.30754456054087276;0.9689;0.00039844954
0.3088506453595575;0.9689;0.00039199932
0.3088506453595575;0.969;0.00039199757
0.31303779963122313;0.969;0.0003730565
0.31303779963122313;0.9691;0.00037291204
0.31488168408113093;0.9691;0.00036536367
0.31488168408113093;0.9692;0.00036499085
0.31522741241548863;0.9692;0.00036268946
0.31522741241548863;0.9693;0.00036266973
0.31576521204671176;0.9693;0.0003606975
0.31576521204671176;0.9694;0.00036012108
0.31814689612784264;0.9694;0.00035057392
0.31814689612784264;0.9695;0.00035030674
0.31979870928088505;0.9695;0.00034355075
0.31979870928088505;0.9696;0.0003433296
0.3246773202212661;0.9696;0.0003238683
0.3246773202212661;0.9697;0.00032371978
0.3249462200368777;0.9697;0.00032204806
0.3249462200368777;0.9698;0.00032203321
0.3259065765212047;0.9698;0.00031931893
0.3259065765212047;0.9699;0.00031926163
0.3271358328211432;0.9699;0.00031519326
0.3271358328211432;0.97;0.00031511884
0.3300937307928703;0.97;0.00030319954
0.3300937307928703;0.9701;0.00030315763
0.3377381684081131;0.9701;0.00027790663
0.3377381684081131;0.9702;0.0002777721
0.338160725261217;0.9702;0.000276244
0.338160725261217;0.9703;0.00027619378
0.3397741241548863;0.9703;0.0002714507
0.3397741241548863;0.9704;0.00027129077
0.3401582667486171;0.9704;0.00027036353
0.3401582667486171;0.9705;0.00027003975
0.34230946527350953;0.9705;0.00026452917
0.34230946527350953;0.9706;0.0002644241
0.355139827904118;0.9706;0.00022937091
0.355139827904118;0.9707;0.00022936326
0.3552550706822373;0.9707;0.00022883777
0.3552550706822373;0.9708;0.00022880026
0.36412876459741855;0.9708;0.00020965593
0.36412876459741855;0.9709;0.00020960905
0.3664336201598033;0.9709;0.00020532066
0.3664336201598033;0.971;0.00020519101
0.3668561770129072;0.971;0.00020420516
0.3668561770129072;0.9711;0.00020404962
0.3749231714812538;0.9711;0.00018711478
0.3749231714812538;0.9712;0.00018709191
0.3796481253841426;0.9712;0.0001793436
0.3796481253841426;0.9713;0.00017931752
0.38379686539643515;0.9713;0.0001724393
0.38379686539643515;0.9714;0.0001723955
0.3892516902274124;0.9714;0.00016270677
0.3892516902274124;0.9715;0.00016268897
0.39255531653349723;0.9715;0.00015726639
0.39255531653349723;0.9716;0.0001572255
0.39405347264904733;0.9716;0.00015496847
0.39405347264904733;0.9717;0.00015486169
0.3970881991395206;0.9717;0.00015045094
0.3970881991395206;0.9718;0.00015031513
0.39977719729563616;0.9718;0.00014621217
0.39977719729563616;0.9719;0.00014620431
0.4043484941610326;0.9719;0.00014020306
0.4043484941610326;0.972;0.0001401802
0.40473263675476334;0.972;0.00013990024
0.40473263675476334;0.9721;0.00013983998
0.40519360786724035;0.9721;0.00013934169
0.40519360786724035;0.9722;0.00013933997
0.40861247695144437;0.9722;0.00013487396
0.40861247695144437;0.9723;0.00013480158
0.4138368162261832;0.9723;0.00012903444
0.4138368162261832;0.9724;0.00012903307
0.41779348494161034;0.9724;0.00012396272
0.41779348494161034;0.9725;0.0001239095
0.41794714197910265;0.9725;0.00012379614
0.41794714197910265;0.9726;0.0001236532
0.41848494161032573;0.9726;0.00012318672
0.41848494161032573;0.9727;0.0001231512
0.4189074984634296;0.9727;0.00012258373
0.4189074984634296;0.9728;0.00012255681
0.4290104486785495;0.9728;0.00011100946
0.4290104486785495;0.9729;0.00011092572
0.43411954517516904;0.9729;0.0001061573
0.43411954517516904;0.973;0.000106124426
0.4380762138905962;0.973;0.000102303355
0.4380762138905962;0.9731;0.00010229116
0.4391518131530424;0.9731;0.00010146803
0.4391518131530424;0.9732;0.00010144826
0.44303165334972344;0.9732;9.784191e-05
0.44303165334972344;0.9733;9.778935e-05
0.4451060233558697;0.9733;9.608889e-05
0.4451060233558697;0.9734;9.608715e-05
0.44668100799016597;0.9734;9.4812414e-05
0.44668100799016597;0.9735;9.4802366e-05
0.4498309772587584;0.9735;9.227141e-05
0.4498309772587584;0.9736;9.2232876e-05
0.4532498463429625;0.9736;8.877383e-05
0.4532498463429625;0.9737;8.876342e-05
0.4538260602335587;0.9737;8.828342e-05
0.4538260602335587;0.9738;8.827146e-05
0.45501690227412417;0.9738;8.741798e-05
0.45501690227412417;0.9739;8.740735e-05
0.45555470190534725;0.9739;8.689069e-05
0.45555470190534725;0.974;8.687656e-05
0.46131684081130914;0.974;8.253784e-05
0.46131684081130914;0.9741;8.252186e-05
0.4665027658266749;0.9741;7.8767e-05
0.4665027658266749;0.9742;7.874181e-05
0.46911493546404426;0.9742;7.710475e-05
0.46911493546404426;0.9743;7.703499e-05
0.4704978488014751;0.9743;7.6178694e-05
0.4704978488014751;0.9744;7.6167074e-05
0.47095881991395205;0.9744;7.591357e-05
0.47095881991395205;0.9745;7.590684e-05
0.47468500307314077;0.9745;7.387587e-05
0.47468500307314077;0.9746;7.3851224e-05
0.4748386601106331;0.9746;7.3807496e-05
0.4748386601106331;0.9747;7.378624e-05
0.47914105716041794;0.9747;7.068023e-05
0.47914105716041794;0.9748;7.062302e-05
0.47929471419791025;0.9748;7.05609e-05
0.47929471419791025;0.9749;7.048542e-05
0.47948678549477564;0.9749;7.039114e-05
0.47948678549477564;0.975;7.038112e-05
0.48229102642901045;0.975;6.86895e-05
0.48229102642901045;0.9751;6.865476e-05
0.4949293177627535;0.9751;6.150057e-05
0.4949293177627535;0.9752;6.147788e-05
0.4988475722188076;0.9752;5.9529462e-05
0.4988475722188076;0.9753;5.9517442e-05
0.5007298709280885;0.9753;5.845599e-05
0.5007298709280885;0.9754;5.8452122e-05
0.5026505838967424;0.9754;5.7511363e-05
0.5026505838967424;0.9755;5.7501933e-05
0.5040719114935464;0.9755;5.673861e-05
0.5040719114935464;0.9756;5.670915e-05
0.5050322679778734;0.9756;5.6327444e-05
0.5050322679778734;0.9757;5.6312318e-05
0.5051475107559926;0.9757;5.626247e-05
0.5051475107559926;0.9758;5.6242745e-05
0.5102950215119852;0.9758;5.399474e-05
0.5102950215119852;0.9759;5.3987264e-05
0.5104102642901045;0.9759;5.395094e-05
0.5104102642901045;0.976;5.393407e-05
0.5114474492931776;0.976;5.3424938e-05
0.5114474492931776;0.9761;5.3418655e-05
0.5198217578365089;0.9761;4.9674825e-05
0.5198217578365089;0.9762;4.96701e-05
0.5210510141364475;0.9762;4.9238402e-05
0.5210510141364475;0.9763;4.922779e-05
0.5219729563614014;0.9763;4.883685e-05
0.5219729563614014;0.9764;4.8833528e-05
0.52420098340504;0.9764;4.8052323e-05
0.52420098340504;0.9765;4.8034464e-05
0.5257759680393362;0.9765;4.746183e-05
0.5257759680393362;0.9766;4.7458474e-05
0.5286186232329441;0.9766;4.6339992e-05
0.5286186232329441;0.9767;4.6339275e-05
0.5303472649047326;0.9767;4.556867e-05
0.5303472649047326;0.9768;4.5556983e-05
0.534380762138906;0.9768;4.4069126e-05
0.534380762138906;0.9769;4.4066383e-05
0.5376075599262446;0.9769;4.2954976e-05
0.5376075599262446;0.977;4.2945318e-05
0.5392977873386601;0.977;4.240055e-05
0.5392977873386601;0.9771;4.240017e-05
0.5401429010448678;0.9771;4.2190168e-05
0.5401429010448678;0.9772;4.2165648e-05
0.5464044253226797;0.9772;3.987388e-05
0.5464044253226797;0.9773;3.9856972e-05
0.5487476951444377;0.9773;3.8951046e-05
0.5487476951444377;0.9774;3.894979e-05
0.5517824216349109;0.9774;3.8031078e-05
0.5517824216349109;0.9775;3.802716e-05
0.5540872771972957;0.9775;3.7271595e-05
0.5540872771972957;0.9776;3.726986e-05
0.5578518746158574;0.9776;3.6336685e-05
0.5578518746158574;0.9777;3.6334895e-05
0.5611170866625691;0.9777;3.523329e-05
0.5611170866625691;0.9778;3.5207762e-05
0.566341425937308;0.9778;3.3816585e-05
0.566341425937308;0.9779;3.3769993e-05
0.573140749846343;0.9779;3.202207e-05
0.573140749846343;0.978;3.1994525e-05
0.5769821757836509;0.978;3.1037907e-05
0.5769821757836509;0.9781;3.103729e-05
0.5772510755992625;0.9781;3.0961117e-05
0.5772510755992625;0.9782;3.0959895e-05
0.5903503380454825;0.9782;2.7536998e-05
0.5903503380454825;0.9783;2.7522787e-05
0.5954978488014752;0.9783;2.6397716e-05
0.5954978488014752;0.9784;2.6394842e-05
0.5968039336201598;0.9784;2.6135842e-05
0.5968039336201598;0.9785;2.6126349e-05
0.5983020897357099;0.9785;2.5780522e-05
0.5983020897357099;0.9786;2.5777432e-05
0.5988783036263061;0.9786;2.5646426e-05
0.5988783036263061;0.9787;2.5623336e-05
0.6008758451137062;0.9787;2.5120222e-05
0.6008758451137062;0.9788;2.5109111e-05
0.6049861708666256;0.9788;2.4252402e-05
0.6049861708666256;0.9789;2.4251023e-05
0.6092117393976644;0.9789;2.3425713e-05
0.6092117393976644;0.979;2.3424476e-05
0.6097111247695144;0.979;2.3338984e-05
0.6097111247695144;0.9791;2.3338782e-05
0.6144744929317763;0.9791;2.2457303e-05
0.6144744929317763;0.9792;2.244086e-05
0.6168561770129072;0.9792;2.2022834e-05
0.6168561770129072;0.9793;2.201506e-05
0.6175476336816226;0.9793;2.1831725e-05
0.6175476336816226;0.9794;2.1817412e-05
0.6202366318377381;0.9794;2.1351301e-05
0.6202366318377381;0.9795;2.1345328e-05
0.623040872771973;0.9795;2.0850817e-05
0.623040872771973;0.9796;2.0837573e-05
0.6384834050399508;0.9796;1.8374532e-05
0.6384834050399508;0.9797;1.8364539e-05
0.6398663183773817;0.9797;1.8157776e-05
0.6398663183773817;0.9798;1.8150626e-05
0.6491241548862938;0.9798;1.6898199e-05
0.64920098340504;0.9798;1.689715e-05
0.6493162261831592;0.9798;1.6872435e-05
0.6493162261831592;0.9799;1.6871016e-05
0.6493930547019053;0.9799;1.6868276e-05
0.6493930547019053;0.98;1.6866592e-05
0.6528503380454825;0.98;1.6317412e-05
0.6528503380454825;0.9801;1.6313355e-05
0.6563844499078058;0.9801;1.5787376e-05
0.6563844499078058;0.9802;1.578725e-05
0.6639520590043024;0.9802;1.4800934e-05
0.6639520590043024;0.9803;1.4792539e-05
0.6695989551321451;0.9803;1.4104558e-05
0.6695989551321451;0.9804;1.4101897e-05
0.6696373693915181;0.9804;1.4101872e-05
0.6696373693915181;0.9805;1.4100247e-05
0.6759757221880762;0.9805;1.3312482e-05
0.6759757221880762;0.9806;1.3306947e-05
0.678818377381684;0.9806;1.2891356e-05
0.678818377381684;0.9807;1.288833e-05
0.6878457283343578;0.9807;1.1931585e-05
0.6878457283343578;0.9808;1.192922e-05
0.6969499078057775;0.9808;1.09520915e-05
0.6969499078057775;0.9809;1.09479915e-05
0.6974877074370006;0.9809;1.0894045e-05
0.6974877074370006;0.981;1.08881995e-05
0.7004456054087277;0.981;1.0606103e-05
0.7004456054087277;0.9811;1.0604134e-05
0.7076674861708666;0.9811;9.952421e-06
0.7076674861708666;0.9812;9.952064e-06
0.7117778119237861;0.9812;9.641917e-06
0.7117778119237861;0.9813;9.635875e-06
0.7124308543331285;0.9813;9.581801e-06
0.7124308543331285;0.9814;9.581216e-06
0.7132759680393362;0.9814;9.5318555e-06
0.7132759680393362;0.9815;9.526401e-06
0.7160417947141979;0.9815;9.245103e-06
0.7160417947141979;0.9816;9.232357e-06
0.7346342962507683;0.9816;7.780466e-06
0.7346342962507683;0.9817;7.7731565e-06
0.7559157959434543;0.9817;6.308275e-06
0.7559157959434543;0.9818;6.3061234e-06
0.7650968039336201;0.9818;5.827643e-06
0.7650968039336201;0.9819;5.826484e-06
0.7704748002458512;0.9819;5.5212026e-06
0.7704748002458512;0.982;5.5207365e-06
0.783458819913952;0.982;4.8301913e-06
0.783458819913952;0.9821;4.8300494e-06
0.7844960049170252;0.9821;4.777733e-06
0.7844960049170252;0.9822;4.775855e-06
0.7854179471419791;0.9822;4.7429567e-06
0.7854179471419791;0.9823;4.7417757e-06
0.7900276582667486;0.9823;4.469469e-06
0.7900276582667486;0.9824;4.469074e-06
0.7908343577135832;0.9824;4.432224e-06
0.7908343577135832;0.9825;4.4320223e-06
0.7953288260602336;0.9825;4.246587e-06
0.7953288260602336;0.9826;4.2459083e-06
0.797979409956976;0.9826;4.0873642e-06
0.797979409956976;0.9827;4.087191e-06
0.7995928088506453;0.9827;3.9848987e-06
0.7995928088506453;0.9828;3.980597e-06
0.8058543331284573;0.9828;3.7102025e-06
0.8058543331284573;0.9829;3.7080003e-06
0.8073909035033805;0.9829;3.6551787e-06
0.8073909035033805;0.983;3.655053e-06
0.8096573448063922;0.983;3.569895e-06
0.8096573448063922;0.9831;3.569482e-06
0.8102335586969883;0.9831;3.5428604e-06
0.8102335586969883;0.9832;3.5416997e-06
0.8129225568531039;0.9832;3.4351435e-06
0.8129225568531039;0.9833;3.4324846e-06
0.8194529809465273;0.9833;3.1785185e-06
0.8194529809465273;0.9834;3.1770176e-06
0.8225261216963737;0.9834;3.0850213e-06
0.8225261216963737;0.9835;3.0847546e-06
0.8266364474492932;0.9835;2.9487783e-06
0.8266364474492932;0.9836;2.9480866e-06
0.8334357713583282;0.9836;2.7063065e-06
0.8335125998770744;0.9836;2.7038361e-06
0.8362784265519361;0.9836;2.5986742e-06
0.8363552550706822;0.9836;2.596213e-06
0.8380454824830977;0.9836;2.5436493e-06
0.8380454824830977;0.9837;2.5422387e-06
0.8437692071296865;0.9837;2.378729e-06
0.8437692071296865;0.9838;2.3741168e-06
0.8492240319606638;0.9838;2.2243644e-06
0.8492240319606638;0.9839;2.2231234e-06
0.8519898586355255;0.9839;2.1416329e-06
0.8519898586355255;0.984;2.1408339e-06
0.8560233558696988;0.984;2.0161087e-06
0.8560233558696988;0.9841;2.0147827e-06
0.8566763982790412;0.9841;2.0059945e-06
0.8566763982790412;0.9842;2.0059115e-06
0.8628995082974801;0.9842;1.8464797e-06
0.8628995082974801;0.9843;1.8457645e-06
0.8663567916410572;0.9843;1.7628611e-06
0.8663567916410572;0.9844;1.7614623e-06
0.8758066994468346;0.9844;1.5110115e-06
0.8758066994468346;0.9845;1.50994e-06
0.8778426551936078;0.9845;1.4600921e-06
0.8778426551936078;0.9846;1.4591658e-06
0.8794560540872772;0.9846;1.423144e-06
0.8794560540872772;0.9847;1.4230889e-06
0.8804548248309773;0.9847;1.3981476e-06
0.8804548248309773;0.9848;1.3979827e-06
0.8814920098340504;0.9848;1.3727351e-06
0.8814920098340504;0.9849;1.3711624e-06
0.8822218807621389;0.9849;1.3565592e-06
0.8822218807621389;0.985;1.3558331e-06
0.8840273509526736;0.985;1.3154978e-06
0.8840273509526736;0.9851;1.3143169e-06
0.8878303626306084;0.9851;1.2178552e-06
0.8878303626306084;0.9852;1.2173714e-06
0.8950522433927474;0.9852;1.0849158e-06
0.8950522433927474;0.9853;1.0845623e-06
0.9003918254456054;0.9853;9.795768e-07
0.9003918254456054;0.9854;9.790335e-07
0.9007759680393362;0.9854;9.743204e-07
0.9007759680393362;0.9855;9.740298e-07
0.9018515673017824;0.9855;9.555018e-07
0.9018515673017824;0.9856;9.554043e-07
0.9019283958205285;0.9856;9.535893e-07
0.9019283958205285;0.9857;9.534344e-07
0.9066149354640443;0.9857;8.7478475e-07
0.9066149354640443;0.9858;8.7460336e-07
0.9079210202827289;0.9858;8.530729e-07
0.9079210202827289;0.9859;8.523459e-07
0.9085356484326982;0.9859;8.449112e-07
0.9085356484326982;0.986;8.442799e-07
0.9148740012292563;0.986;7.530835e-07
0.9148740012292563;0.9861;7.529257e-07
0.9173325138291334;0.9861;7.1446533e-07
0.9173325138291334;0.9862;7.136385e-07
0.9179855562384758;0.9862;7.038088e-07
0.9179855562384758;0.9863;7.0221324e-07
0.9211739397664414;0.9863;6.507863e-07
0.9211739397664414;0.9864;6.503129e-07
0.9246696373693916;0.9864;6.060591e-07
0.9246696373693916;0.9865;6.053011e-07
0.9328518746158574;0.9865;5.056576e-07
0.9328518746158574;0.9866;5.05496e-07
0.9352719729563614;0.9866;4.7264334e-07
0.9352719729563614;0.9868;4.724564e-07
0.9398048555623848;0.9868;4.1539792e-07
0.9398048555623848;0.9869;4.1519297e-07
0.9410341118623233;0.9869;3.9887198e-07
0.9410341118623233;0.987;3.9873623e-07
0.9452212661339889;0.987;3.545039e-07
0.9452212661339889;0.9871;3.542597e-07
0.9453749231714813;0.9871;3.5151777e-07
0.9453749231714813;0.9872;3.5077292e-07
0.9459511370620775;0.9872;3.4465063e-07
0.9459511370620775;0.9873;3.4337836e-07
0.9479486785494776;0.9873;3.2681822e-07
0.9479486785494776;0.9874;3.2676684e-07
0.9499078057775046;0.9874;3.0858823e-07
0.9499078057775046;0.9875;3.083634e-07
0.9508681622618316;0.9875;3.0175715e-07
0.9508681622618316;0.9876;3.01424e-07
0.951559618930547;0.9876;2.9692546e-07
0.951559618930547;0.9877;2.9641586e-07
0.9537492317148125;0.9877;2.7695543e-07
0.9537492317148125;0.9878;2.769466e-07
0.9591272280270436;0.9878;2.3087932e-07
0.9591272280270436;0.9879;2.3086709e-07
0.9607022126613399;0.9879;2.175134e-07
0.9607022126613399;0.988;2.173492e-07
0.9618162261831592;0.988;2.09021e-07
0.9618162261831592;0.9881;2.0888832e-07
0.9629302397049785;0.9881;2.010577e-07
0.9629302397049785;0.9882;2.0099486e-07
0.9634680393362016;0.9882;1.9636443e-07
0.9634680393362016;0.9883;1.9629078e-07
0.9638521819299324;0.9883;1.9343771e-07
0.9638521819299324;0.9884;1.9333291e-07
0.9638905961893055;0.9884;1.9287937e-07
0.9638905961893055;0.9885;1.9275672e-07
0.9671558082360172;0.9885;1.6874614e-07
0.9671558082360172;0.9886;1.6848553e-07
0.9676167793484942;0.9886;1.6485085e-07
0.9676167793484942;0.9887;1.6477706e-07
0.9689612784265519;0.9887;1.5585076e-07
0.9689612784265519;0.9888;1.5584507e-07
0.9692685925015365;0.9888;1.525286e-07
0.9692685925015365;0.9889;1.5190132e-07
0.9716118623232944;0.9889;1.3738573e-07
0.9716118623232944;0.989;1.3712102e-07
0.9722649047326367;0.989;1.3373082e-07
0.9722649047326367;0.9891;1.3315085e-07
0.9752228027043639;0.9891;1.1435326e-07
0.9752228027043639;0.9892;1.1408983e-07
0.9767209588199139;0.9892;1.0630369e-07
0.9767209588199139;0.9893;1.06172884e-07
0.9769514443761524;0.9893;1.0505004e-07
0.9769514443761524;0.9894;1.0442975e-07
0.9784111862323295;0.9894;9.8574645e-08
0.9784111862323295;0.9895;9.8479894e-08
0.9817532267977873;0.9895;7.80469e-08
0.9817532267977873;0.9896;7.7758564e-08
0.9840580823601721;0.9896;6.922282e-08
0.9840580823601721;0.9897;6.91239e-08
0.9847495390288875;0.9897;6.582194e-08
0.9847495390288875;0.9898;6.57814e-08
0.986478180700676;0.9898;5.3936336e-08
0.986478180700676;0.9899;5.376446e-08
0.9870159803318992;0.9899;5.1667556e-08
0.9870159803318992;0.99;5.116228e-08
0.9871312231100184;0.99;5.0829332e-08
0.9871312231100184;0.9901;5.0770666e-08
0.9877458512599877;0.9901;4.765824e-08
0.9877458512599877;0.9902;4.7630873e-08
0.988859864781807;0.9902;4.104551e-08
0.988859864781807;0.9903;4.0657543e-08
0.9896281499692686;0.9903;3.7237925e-08
0.9896281499692686;0.9904;3.7237168e-08
0.9900122925629994;0.9904;3.5282557e-08
0.9900122925629994;0.9905;3.5100115e-08
0.9907037492317148;0.9905;3.222747e-08
0.9907037492317148;0.9906;3.1988307e-08
0.9908574062692072;0.9906;3.101573e-08
0.9908574062692072;0.9907;3.0999836e-08
0.9918945912722803;0.9907;2.6248035e-08
0.9918945912722803;0.9908;2.6217691e-08
0.9924708051628764;0.9908;2.3892413e-08
0.9924708051628764;0.9909;2.3809623e-08
0.9941226183159189;0.9909;1.8515898e-08
0.9941226183159189;0.991;1.8417442e-08
0.9955439459127228;0.991;1.33308315e-08
0.9955439459127228;0.9911;1.320727e-08
0.9958896742470805;0.9911;1.2582079e-08
0.9958896742470805;0.9912;1.2508467e-08
0.9965427166564229;0.9912;9.976863e-09
0.9965427166564229;0.9913;9.843677e-09
0.996657959434542;0.9913;9.657838e-09
0.996657959434542;0.9915;9.591912e-09
0.9968500307314075;0.9915;9.108351e-09
0.9968500307314075;0.9916;9.033844e-09
0.9969268592501537;0.9916;8.891455e-09
0.9969268592501537;0.9917;8.809599e-09
0.9969652735095267;0.9917;8.677283e-09
0.9969652735095267;0.9918;8.489381e-09
0.9970036877688998;0.9918;8.4298915e-09
0.9970036877688998;0.992;7.909021e-09
0.9972725875845113;0.992;6.9813364e-09
0.9972725875845113;0.9921;6.956167e-09
0.9976951444376152;0.9921;5.3519327e-09
0.9976951444376152;0.9922;5.311194e-09
0.9977335586969883;0.9922;5.189548e-09
0.9977335586969883;0.9923;5.112491e-09
0.9977719729563614;0.9923;5.0949227e-09
0.9977719729563614;0.9924;5.0825166e-09
0.9979256299938537;0.9924;4.8087827e-09
0.9979256299938537;0.9925;4.5838964e-09
0.9986939151813153;0.9925;3.0529885e-09
0.9986939151813153;0.9927;2.9307068e-09
0.9988475722188076;0.9927;2.2814297e-09
0.9988475722188076;0.9929;2.1925919e-09
0.9989244007375537;0.9929;2.03019e-09
0.9989244007375537;0.9931;1.9566087e-09
0.9990780577750461;0.9931;1.7730074e-09
0.9990780577750461;0.9932;1.7350811e-09
0.9991548862937922;0.9932;1.5694459e-09
0.9991548862937922;0.9933;1.4529069e-09
0.9996158574062692;0.9933;7.7154116e-10
0.9996158574062692;0.9937;7.409899e-10
0.9996542716656422;0.9937;6.544696e-10
0.9996542716656422;0.9938;6.488754e-10
0.9996926859250154;0.9938;6.3921196e-10
0.9996926859250154;0.9939;6.2849503e-10
0.9997311001843885;0.9939;6.10317e-10
0.9997311001843885;0.9942;5.4431715e-10
0.9998079287031346;0.9942;4.9620974e-10
0.9998079287031346;0.9944;4.255361e-10
0.9998463429625076;0.9944;4.1170217e-10
0.9998463429625076;0.9946;2.552804e-10
0.9998847572218807;0.9946;2.3115472e-10
0.9998847572218807;0.9948;1.9056311e-10
0.9999231714812539;0.9948;1.6168313e-10
0.9999231714812539;0.9958;2.147657e-11
0.9999615857406269;0.9958;1.9973263e-11
0.9999615857406269;0.9959;1.4235021e-11
1.0;0.9959;5.5235478e-12
1.0;1.0;0.0


==> experiments/svhn/sub-deepensembles_1_cnn_svhn-run0.csv <==
num_ensembles;error;nll;base_error;base_nll
1.0;5.781346035648438;0.5659973621368408;5.781346035648438;0.5659973621368408
2.0;5.516287645974183;0.5737758874893188;5.781346035648438;0.5659973621368408
3.0;5.470190534726493;0.5830366015434265;5.781346035648438;0.5659973621368408
4.0;5.458666256914569;0.5840442776679993;5.781346035648438;0.5659973621368408
5.0;5.474031960663794;0.583217203617096;5.781346035648438;0.5659973621368408
6.0;5.443300553165331;0.5874934792518616;5.781346035648438;0.5659973621368408
7.0;5.4240934234787925;0.5897979140281677;5.781346035648438;0.5659973621368408
8.0;5.454824830977256;0.5903396010398865;5.781346035648438;0.5659973621368408
9.0;5.470190534726493;0.5944991707801819;5.781346035648438;0.5659973621368408
10.0;5.443300553165331;0.5965284109115601;5.781346035648438;0.5659973621368408
11.0;5.443300553165331;0.598218560218811;5.781346035648438;0.5659973621368408
12.0;5.481714812538419;0.5982040166854858;5.781346035648438;0.5659973621368408
13.0;5.470190534726493;0.5994294285774231;5.781346035648438;0.5659973621368408
14.0;5.43945912722803;0.6001094579696655;5.781346035648438;0.5659973621368408
15.0;5.450983405039955;0.6005327701568604;5.781346035648438;0.5659973621368408


==> experiments/svhn/sub-deepensembles_1_cnn_svhn-run1.csv <==
num_ensembles;error;nll;base_error;base_nll
1.0;5.669944683466499;0.5794451832771301;5.669944683466499;0.5794451832771301
2.0;5.4932390903503325;0.5824296474456787;5.669944683466499;0.5794451832771301
3.0;5.4240934234787925;0.5899493098258972;5.669944683466499;0.5794451832771301
4.0;5.404886293792255;0.5945120453834534;5.669944683466499;0.5794451832771301
5.0;5.320374923171478;0.5998399257659912;5.669944683466499;0.5794451832771301
6.0;5.308850645359553;0.5951865315437317;5.669944683466499;0.5794451832771301
7.0;5.351106330669941;0.5948396921157837;5.669944683466499;0.5794451832771301
8.0;5.343423478795328;0.5872499346733093;5.669944683466499;0.5794451832771301
9.0;5.328057775046102;0.588642418384552;5.669944683466499;0.5794451832771301
10.0;5.32421634910879;0.590179443359375;5.669944683466499;0.5794451832771301
11.0;5.281960663798402;0.5883548855781555;5.669944683466499;0.5794451832771301
12.0;5.289643515673015;0.5909515023231506;5.669944683466499;0.5794451832771301
13.0;5.3011677934849395;0.5923620462417603;5.669944683466499;0.5794451832771301
14.0;5.305009219422252;0.5928687453269958;5.669944683466499;0.5794451832771301
15.0;5.3011677934849395;0.5921127200126648;5.669944683466499;0.5794451832771301


==> experiments/svhn/sub-deepensembles_1_cnn_svhn-run2.csv <==
num_ensembles;error;nll;base_error;base_nll
1.0;5.9004302397049795;0.5679923295974731;5.9004302397049795;0.5679923295974731
2.0;5.643054701905347;0.574378490447998;5.9004302397049795;0.5679923295974731
3.0;5.558543331284572;0.5825004577636719;5.9004302397049795;0.5679923295974731
4.0;5.504763368162258;0.5860156416893005;5.9004302397049795;0.5679923295974731
5.0;5.48555623847572;0.5898899435997009;5.9004302397049795;0.5679923295974731
6.0;5.512446220036882;0.5931601524353027;5.9004302397049795;0.5679923295974731
7.0;5.450983405039955;0.5941888093948364;5.9004302397049795;0.5679923295974731
8.0;5.474031960663794;0.5974240303039551;5.9004302397049795;0.5679923295974731
9.0;5.474031960663794;0.5976009368896484;5.9004302397049795;0.5679923295974731
10.0;5.497080516287644;0.5991533398628235;5.9004302397049795;0.5679923295974731
11.0;5.481714812538419;0.6025398373603821;5.9004302397049795;0.5679923295974731
12.0;5.489397664413032;0.6064249277114868;5.9004302397049795;0.5679923295974731
13.0;5.466349108789181;0.6069410443305969;5.9004302397049795;0.5679923295974731
14.0;5.48555623847572;0.6076833009719849;5.9004302397049795;0.5679923295974731
15.0;5.489397664413032;0.6091665625572205;5.9004302397049795;0.5679923295974731


==> experiments/svhn/sub-deepensembles_1_cnn_svhn-run3.csv <==
num_ensembles;error;nll;base_error;base_nll
1.0;5.9542102028272925;0.5965555906295776;5.9542102028272925;0.5965555906295776
2.0;5.527811923786108;0.5884261131286621;5.9542102028272925;0.5965555906295776
3.0;5.550860479409958;0.5963301062583923;5.9542102028272925;0.5965555906295776
4.0;5.570067609096496;0.6052578091621399;5.9542102028272925;0.5965555906295776
5.0;5.547019053472646;0.6119481921195984;5.9542102028272925;0.5965555906295776
6.0;5.489397664413032;0.61357182264328;5.9542102028272925;0.5965555906295776
7.0;5.450983405039955;0.6156096458435059;5.9542102028272925;0.5965555906295776
8.0;5.535494775660721;0.6185428500175476;5.9542102028272925;0.5965555906295776
9.0;5.547019053472646;0.6198306083679199;5.9542102028272925;0.5965555906295776
10.0;5.504763368162258;0.6202067136764526;5.9542102028272925;0.5965555906295776
11.0;5.497080516287644;0.6211339831352234;5.9542102028272925;0.5965555906295776
12.0;5.504763368162258;0.6232800483703613;5.9542102028272925;0.5965555906295776
13.0;5.523970497848807;0.6257110238075256;5.9542102028272925;0.5965555906295776
14.0;5.504763368162258;0.6280603408813477;5.9542102028272925;0.5965555906295776
15.0;5.504763368162258;0.6293327808380127;5.9542102028272925;0.5965555906295776


==> experiments/svhn/sub-deepensembles_1_cnn_svhn-run4.csv <==
num_ensembles;error;nll;base_error;base_nll
1.0;5.854333128457279;0.5773107409477234;5.854333128457279;0.5773107409477234
2.0;5.585433312845733;0.5823914408683777;5.854333128457279;0.5773107409477234
3.0;5.466349108789181;0.5870016813278198;5.854333128457279;0.5773107409477234
4.0;5.450983405039955;0.5878866314888;5.854333128457279;0.5773107409477234
5.0;5.431776275353406;0.5957167148590088;5.854333128457279;0.5773107409477234
6.0;5.420251997541492;0.6002324223518372;5.854333128457279;0.5773107409477234
7.0;5.450983405039955;0.604829728603363;5.854333128457279;0.5773107409477234
8.0;5.431776275353406;0.6085624098777771;5.854333128457279;0.5773107409477234
9.0;5.454824830977256;0.6119396686553955;5.854333128457279;0.5773107409477234
10.0;5.4356177012907185;0.6127131581306458;5.854333128457279;0.5773107409477234
11.0;5.443300553165331;0.6142670512199402;5.854333128457279;0.5773107409477234
12.0;5.427934849416105;0.6165766716003418;5.854333128457279;0.5773107409477234
13.0;5.443300553165331;0.6180741190910339;5.854333128457279;0.5773107409477234
14.0;5.420251997541492;0.61847323179245;5.854333128457279;0.5773107409477234
15.0;5.420251997541492;0.61788409948349;5.854333128457279;0.5773107409477234


==> experiments/svhn/sub-deepensembles_1_cnn_svhn-run5.csv <==
num_ensembles;error;nll;base_error;base_nll
1.0;5.915795943454205;0.5906245112419128;5.915795943454205;0.5906245112419128
2.0;5.673786109403811;0.586776077747345;5.915795943454205;0.5906245112419128
3.0;5.650737553779961;0.5958638191223145;5.915795943454205;0.5906245112419128
4.0;5.627688998156111;0.6023886203765869;5.915795943454205;0.5906245112419128
5.0;5.596957590657647;0.606141984462738;5.915795943454205;0.5906245112419128
6.0;5.570067609096496;0.6063021421432495;5.915795943454205;0.5906245112419128
7.0;5.512446220036882;0.6053652167320251;5.915795943454205;0.5906245112419128
8.0;5.512446220036882;0.6090868711471558;5.915795943454205;0.5906245112419128
9.0;5.516287645974183;0.612208902835846;5.915795943454205;0.5906245112419128
10.0;5.500921942224957;0.613861620426178;5.915795943454205;0.5906245112419128
11.0;5.516287645974183;0.6147777438163757;5.915795943454205;0.5906245112419128
12.0;5.527811923786108;0.616233229637146;5.915795943454205;0.5906245112419128
13.0;5.504763368162258;0.6161440014839172;5.915795943454205;0.5906245112419128
14.0;5.520129071911494;0.6169329285621643;5.915795943454205;0.5906245112419128
15.0;5.512446220036882;0.6170320510864258;5.915795943454205;0.5906245112419128


==> experiments/svhn/sub-deepensembles_1_cnn_svhn-run6.csv <==
num_ensembles;error;nll;base_error;base_nll
1.0;5.846650276582666;0.5697162747383118;5.846650276582666;0.5697162747383118
2.0;5.512446220036882;0.5700073838233948;5.846650276582666;0.5697162747383118
3.0;5.527811923786108;0.576116681098938;5.846650276582666;0.5697162747383118
4.0;5.46250768285187;0.5772618651390076;5.846650276582666;0.5697162747383118
5.0;5.50860479409957;0.5812628269195557;5.846650276582666;0.5697162747383118
6.0;5.4778733866011065;0.5852183103561401;5.846650276582666;0.5697162747383118
7.0;5.527811923786108;0.5878331661224365;5.846650276582666;0.5697162747383118
8.0;5.516287645974183;0.5893269181251526;5.846650276582666;0.5697162747383118
9.0;5.4932390903503325;0.5923778414726257;5.846650276582666;0.5697162747383118
10.0;5.46250768285187;0.5927994251251221;5.846650276582666;0.5697162747383118
11.0;5.466349108789181;0.5941545963287354;5.846650276582666;0.5697162747383118
12.0;5.4778733866011065;0.5963072180747986;5.846650276582666;0.5697162747383118
13.0;5.4932390903503325;0.5968941450119019;5.846650276582666;0.5697162747383118
14.0;5.489397664413032;0.5993756651878357;5.846650276582666;0.5697162747383118
15.0;5.500921942224957;0.5997723340988159;5.846650276582666;0.5697162747383118


==> experiments/svhn/sub-deepensembles_1_cnn_svhn-run7.csv <==
num_ensembles;error;nll;base_error;base_nll
1.0;5.543177627535345;0.551359236240387;5.543177627535345;0.551359236240387
2.0;5.224339274738787;0.540699303150177;5.543177627535345;0.551359236240387
3.0;5.228180700676088;0.5459530353546143;5.543177627535345;0.551359236240387
4.0;5.270436385986477;0.5528257489204407;5.543177627535345;0.551359236240387
5.0;5.278119237861089;0.5562164783477783;5.543177627535345;0.551359236240387
6.0;5.2435464044253255;0.5599831342697144;5.543177627535345;0.551359236240387
7.0;5.220497848801475;0.5654454231262207;5.543177627535345;0.551359236240387
8.0;5.239704978488014;0.5685924291610718;5.543177627535345;0.551359236240387
9.0;5.224339274738787;0.5712273120880127;5.543177627535345;0.551359236240387
10.0;5.20897357098955;0.5700435042381287;5.543177627535345;0.551359236240387
11.0;5.205132145052238;0.5707083940505981;5.543177627535345;0.551359236240387
12.0;5.1897664413030125;0.5725412964820862;5.543177627535345;0.551359236240387
13.0;5.182083589428399;0.5733824372291565;5.543177627535345;0.551359236240387
14.0;5.212814996926863;0.5748863220214844;5.543177627535345;0.551359236240387
15.0;5.255070682237251;0.5752922296524048;5.543177627535345;0.551359236240387


==> experiments/svhn/sub-deepensembles_1_cnn_svhn-run8.csv <==
num_ensembles;error;nll;base_error;base_nll
1.0;6.461278426551931;0.624491274356842;6.461278426551931;0.624491274356842
2.0;5.927320221266131;0.5954745411872864;6.461278426551931;0.624491274356842
3.0;5.873540258143828;0.5967154502868652;6.461278426551931;0.624491274356842
4.0;5.796711739397664;0.6019541025161743;6.461278426551931;0.624491274356842
5.0;5.785187461585739;0.6056841015815735;6.461278426551931;0.624491274356842
6.0;5.823601720958815;0.6087197661399841;6.461278426551931;0.624491274356842
7.0;5.796711739397664;0.6102650165557861;6.461278426551931;0.624491274356842
8.0;5.785187461585739;0.6138556003570557;6.461278426551931;0.624491274356842
9.0;5.7775046097111264;0.6154655814170837;6.461278426551931;0.624491274356842
10.0;5.758297480024588;0.6186233162879944;6.461278426551931;0.624491274356842
11.0;5.750614628149975;0.6206732988357544;6.461278426551931;0.624491274356842
12.0;5.762138905961889;0.6214292645454407;6.461278426551931;0.624491274356842
13.0;5.739090350338049;0.6226183772087097;6.461278426551931;0.624491274356842
14.0;5.7775046097111264;0.6234508752822876;6.461278426551931;0.624491274356842
15.0;5.769821757836513;0.6224657893180847;6.461278426551931;0.624491274356842


==> experiments/svhn/sub-deepensembles_1_cnn_svhn-run9.csv <==
num_ensembles;error;nll;base_error;base_nll
1.0;5.7083589428395864;0.5735762715339661;5.7083589428395864;0.5735762715339661
2.0;5.458666256914569;0.5696208477020264;5.7083589428395864;0.5735762715339661
3.0;5.320374923171478;0.5778027772903442;5.7083589428395864;0.5735762715339661
4.0;5.389520590043029;0.5797765254974365;5.7083589428395864;0.5735762715339661
5.0;5.343423478795328;0.5839886665344238;5.7083589428395864;0.5735762715339661
6.0;5.354947756607253;0.5886130928993225;5.7083589428395864;0.5735762715339661
7.0;5.339582052858017;0.5891236066818237;5.7083589428395864;0.5735762715339661
8.0;5.32421634910879;0.5892491340637207;5.7083589428395864;0.5735762715339661
9.0;5.3126920712968655;0.5892363786697388;5.7083589428395864;0.5735762715339661
10.0;5.316533497234177;0.5880119800567627;5.7083589428395864;0.5735762715339661
11.0;5.308850645359553;0.5882580280303955;5.7083589428395864;0.5735762715339661
12.0;5.285802089735714;0.5878250002861023;5.7083589428395864;0.5735762715339661
13.0;5.3011677934849395;0.5891293883323669;5.7083589428395864;0.5735762715339661
14.0;5.274277811923788;0.5893868803977966;5.7083589428395864;0.5735762715339661
15.0;5.285802089735714;0.5902225375175476;5.7083589428395864;0.5735762715339661


==> experiments/svhn/sub-deepensembles_1_cnn_svhn.csv <==
num_ensembles;error;nll;flops
1;5.8620159803319;0.591315150260925;91798292
2;5.46250768285187;0.564095556735992;91932200
3;5.27427781192379;0.563437223434448;92066108
4;5.20897357098955;0.569226026535034;92200016
5;5.20897357098955;0.574809610843658;92333924
6;5.19360786724032;0.580366611480713;92467832
7;5.19360786724032;0.580707311630249;92601740
8;5.20513214505224;0.579625070095062;92735648
9;5.1820835894284;0.57904726266861;92869556
10;5.15903503380455;0.580945611000061;93003464
11;5.13982790411801;0.580028057098389;93137372
12;5.14366933005531;0.581413328647614;93271280
13;5.16671788567916;0.583344161510468;93405188
14;5.15519360786724;0.585166156291962;93539096
15;5.1859250153657;0.582974255084991;93673004


==> experiments/svhn/sub-deepensembles_2_cnn_svhn.csv <==
num_ensembles;error;nll;flops
1;5.53933620159803;0.537087857723236;91798292
2;4.97080516287646;0.44799342751503;106100264
3;4.95928088506453;0.410456538200378;120402236
4;4.78257529194838;0.396897286176682;134704208
5;4.71727105101414;0.384511440992355;149006180
6;4.62123540258144;0.376065850257874;163308152
7;4.66733251382914;0.371012598276138;177610124
8;4.54824830977258;0.365291982889175;191912096
9;4.56745543945912;0.363197416067123;206214068
10;4.57897971727105;0.359291791915894;220516040
11;4.58282114320836;0.354212641716003;234818012
12;4.51751690227412;0.352601677179337;249119984
13;4.53288260602336;0.351476073265076;263421956
14;4.54824830977258;0.35108745098114;277723928
15;4.54056545789797;0.347294628620148;292025900


==> experiments/svhn/sub-deepensembles_3_cnn_svhn.csv <==
num_ensembles;error;nll;flops
1;6.47664413030117;0.651877224445343;91798292
2;4.99385371850031;0.407995700836182;134444584
3;4.6980639213276;0.363930255174637;177090876
4;4.42916410571604;0.341209471225738;219737168
5;4.32544560540873;0.324855357408524;262383460
6;4.10264290104487;0.312362432479858;305029752
7;4.06422864167179;0.30556321144104;347676044
8;4.08343577135832;0.298345237970352;390322336
9;4.07959434542102;0.292984664440155;432968628
10;4.09111862323295;0.290754586458206;475614920
11;4.05270436385986;0.287744253873825;518261212
12;4.06038721573449;0.285714656114578;560907504
13;4.11032575291949;0.283795297145844;603553796
14;4.10648432698217;0.282891750335693;646200088
15;4.05654578979717;0.281943768262863;688846380


==> experiments/svhn/sub-deepensembles_4_cnn_svhn.csv <==
num_ensembles;error;nll;flops
1;6.46896127842656;0.658107697963715;91798292
2;4.99769514443762;0.405315518379211;162821672
3;4.68653964351567;0.356545299291611;233845052
4;4.32928703134604;0.327539831399918;304868432
5;4.23325138291334;0.312541127204895;375891812
6;4.12953288260602;0.303464502096176;446915192
7;4.06038721573449;0.295683324337006;517938572
8;4.04118008604795;0.291230171918869;588961952
9;4.0680700676091;0.287657022476196;659985332
10;4.05270436385986;0.281903147697449;731008712
11;3.98355869698832;0.27833166718483;802032092
12;4.01429010448678;0.276401907205582;873055472
13;3.96051014136447;0.273943960666656;944078852
14;3.91825445605408;0.270884305238724;1015102232
15;3.93362015980332;0.269993275403976;1086125612


==> experiments/svhn/sub-deepensembles_svhn_cnn_speedup-1.csv <==
num_ensembles;speedup
1.0;1.0
2.0;1.9970868096270948
3.0;2.991273140382995
4.0;3.982571629922494
5.0;4.970994842588949
6.0;5.95655526994512
7.0;6.93926533129939
8.0;7.9191373742274385
9.0;8.896183675089391
10.0;9.87041643954251
11.0;10.841847803049458
12.0;11.81048983138218
13.0;12.77635452112146
14.0;13.739453800152184
15.0;14.699799528154344


==> experiments/svhn/sub-deepensembles_svhn_cnn_speedup-2.csv <==
num_ensembles;speedup
1.0;1.0
2.0;1.7304064766511797
3.0;2.2872903788929633
4.0;2.7259220291024615
5.0;3.0803518350715384
6.0;3.3727021294074775
7.0;3.61796968285434
8.0;3.826680815366635
9.0;4.00644163617392
10.0;4.16288502187868
11.0;4.300271531129392
12.0;4.4218833283162065
13.0;4.5302897834377935
14.0;4.627531006258849
15.0;4.715247448942029


==> experiments/svhn/sub-deepensembles_svhn_cnn_speedup-3.csv <==
num_ensembles;speedup
1.0;1.0
2.0;1.3655930089381658
3.0;1.555104826518561
4.0;1.6710562502562152
5.0;1.7493155246904664
6.0;1.8056918985397856
7.0;1.8482379073549284
8.0;1.8814868334872847
9.0;1.9081858928587316
10.0;1.930096978454755
11.0;1.9484020579182375
12.0;1.96392363472463
13.0;1.9772517444327364
14.0;1.9888206638560533
15.0;1.9989571259705248


==> experiments/svhn/sub-deepensembles_svhn_cnn_speedup-4.csv <==
num_ensembles;speedup
1.0;1.0
2.0;1.1275930393344689
3.0;1.1776810056258962
4.0;1.2044315824735832
5.0;1.2210733124455502
6.0;1.2324256634354913
7.0;1.2406645859926415
8.0;1.246916432387809
9.0;1.2518227117205083
10.0;1.2557756220010685
11.0;1.2590284379792622
12.0;1.261752018433028
13.0;1.2640658070794282
14.0;1.2660558192921005
15.0;1.2677855717483992


==> experiments/svhn/svhn-calibration-deepensembles-num-ens-10_cnn_svhn.csv <==
conf;acc
0.07142928571428572;0.07142928571428572
0.256008505821228;0.3181818181818182
0.36720699071884155;0.33181818181818185
0.5069834589958191;0.5409556313993175
0.646966814994812;0.7453416149068323
0.7913398742675781;0.8892921960072595
0.9912287592887878;0.9914581276559213


==> experiments/svhn/svhn-calibration-deepensembles-num-ens-15_cnn_svhn.csv <==
conf;acc
0.07142928571428572;0.07142928571428572
0.2578674554824829;0.19230769230769232
0.37043625116348267;0.3721973094170404
0.5077540874481201;0.542608695652174
0.6451475620269775;0.725
0.792109489440918;0.9012455516014235
0.9903454184532166;0.9917252615331847


==> experiments/svhn/svhn-calibration-deepensembles-num-ens-1_cnn_svhn.csv <==
conf;acc
0.07142928571428572;0.07142928571428572
0.21428785714285717;0.21428785714285717
0.3698899447917938;0.28888888888888886
0.5166587829589844;0.3971631205673759
0.6417138576507568;0.4348894348894349
0.7936262488365173;0.5485148514851486
0.9959446787834167;0.9627314161255193


==> experiments/svhn/svhn-calibration-deepensembles-num-ens-5_cnn_svhn.csv <==
conf;acc
0.07142928571428572;0.07142928571428572
0.24591100215911865;0.25
0.37994542717933655;0.38271604938271603
0.5085747838020325;0.5407407407407407
0.6366448998451233;0.7051114023591087
0.7943936586380005;0.8788098693759071
0.9946678876876831;0.9910358565737052


==> experiments/svhn/svhn-calibration-sub-deepensembles_2_num-ens-10_cnn_svhn.csv <==
conf;acc
0.07142928571428572;0.07142928571428572
0.24549107253551483;0.0
0.37393444776535034;0.3357664233576642
0.5128220319747925;0.4718875502008032
0.6458688974380493;0.5996955859969558
0.790534496307373;0.7873563218390804
0.9943891763687134;0.983909490886235


==> experiments/svhn/svhn-calibration-sub-deepensembles_2_num-ens-15_cnn_svhn.csv <==
conf;acc
0.07142928571428572;0.07142928571428572
0.2608473300933838;0.3
0.3755059540271759;0.3146853146853147
0.5102783441543579;0.4968684759916493
0.6443887948989868;0.6263079222720478
0.7900350689888;0.7736720554272517
0.993914008140564;0.9838675885187513


==> experiments/svhn/svhn-calibration-sub-deepensembles_2_num-ens-1_cnn_svhn.csv <==
conf;acc
0.07142928571428572;0.07142928571428572
0.26988446712493896;0.0
0.3784356713294983;0.16279069767441862
0.5177513360977173;0.3565217391304348
0.6467069387435913;0.45429362880886426
0.7913445830345154;0.5691056910569106
0.9964814186096191;0.9629763482311368


==> experiments/svhn/svhn-calibration-sub-deepensembles_2_num-ens-5_cnn_svhn.csv <==
conf;acc
0.07142928571428572;0.07142928571428572
0.2712339162826538;0.0
0.38776805996894836;0.23809523809523808
0.5148108005523682;0.4646017699115044
0.6386420726776123;0.5823863636363636
0.7955224514007568;0.7937310414560161
0.9961585402488708;0.9832042431385756

